A conservation-law-based modular fluid-flow model for network congestion modeling

A modular fluid-flow model for network congestion analysis and control is proposed. The model is derived from an information conservation law stating that the information is either in transit, lost or received. Mathematical models of network elements such as queues, users, and transmission channels, and network description variables, including sending/acknowledgement rates and delays, are inferred from this law and obtained by applying this principle locally. The modularity of the devised model makes it sufficiently generic to describe any network topology, and appealing for building simulators. Previous models in the literature are often not capable of capturing the transient behavior of the network precisely, making the resulting analysis inaccurate in practice. Those models can be recovered from exact reduction or approximation of this new model. An important aspect of this particular modeling approach is the introduction of new tight building blocks that implement mechanisms ignored by the existing ones, notably at the queue and user levels. Comparisons with packet-level simulations corroborate the proposed model.

==> fig/krister/ex1b/NS2.dat <==
0 0.00050000000000000001 0 0 1 1 0.0
0 0.001 0 0 1 1 0.0
0 0.0015 0 0 1 1 0.0
0 0.002 0 0 1 1 0.0
0 0.0025000000000000001 0 0 1 1 0.0
0 0.0030000000000000001 0 0 1 1 0.0
0 0.0035000000000000001 0 0 1 1 0.0
0 0.0040000000000000001 0 0 1 1 0.0
0 0.0045000000000000005 0 0 1 1 0.0
0 0.005000000000000001 0 0 1 1 0.0
0 0.0055000000000000014 0 0 1 1 0.0
0 0.0060000000000000019 0 0 1 1 0.0
0 0.0065000000000000023 0 0 1 1 0.0
0 0.0070000000000000027 0 0 1 1 0.0
0 0.0075000000000000032 0 0 1 1 0.0
0 0.0080000000000000036 0 0 1 1 0.0
0 0.0085000000000000041 0 0 1 1 0.0
0 0.0090000000000000045 0 0 1 1 0.0
0 0.009500000000000005 0 0 1 1 0.0
0 0.010000000000000005 0 0 500 1 0.0
0 0.010500000000000006 0 0 500 1 0.0
0 0.011000000000000006 0 0 500 1 0.0
0 0.011500000000000007 0 0 500 1 0.0
0 0.012000000000000007 0 0 500 1 0.0
0 0.012500000000000008 0 0 500 1 0.0
0 0.013000000000000008 0 0 500 1 0.0
0 0.013500000000000009 0 0 500 1 0.0
0 0.014000000000000009 0 0 500 1 0.0
0 0.014500000000000009 0 0 500 1 0.0
0 0.01500000000000001 0 0 500 1 0.0
0 0.01550000000000001 0 0 500 1 0.0
0 0.016000000000000011 0 0 500 1 0.0
0 0.016500000000000011 0 0 500 1 0.0
0 0.017000000000000012 0 0 500 1 0.0
0 0.017500000000000012 0 0 500 1 0.0
0 0.018000000000000013 0 0 500 1 0.0
0 0.018500000000000013 0 0 500 1 0.0
0 0.019000000000000013 0 0 500 1 0.0
0 0.019500000000000014 0 0 500 1 0.0
0 0.020000000000000014 0 0 500 1 0.0
0 0.020500000000000015 0 0 500 1 0.0
0 0.021000000000000015 0 0 500 1 0.0
0 0.021500000000000016 0 0 500 1 0.0
0 0.022000000000000016 0 0 500 1 0.0
0 0.022500000000000017 0 0 500 1 0.0
0 0.023000000000000017 0 0 500 1 0.0
0 0.023500000000000017 0 0 500 1 0.0
0 0.024000000000000018 0 0 500 1 0.0
0 0.024500000000000018 0 0 500 1 0.0
0 0.025000000000000019 0 0 500 1 0.0
0 0.025500000000000019 0 0 500 1 0.0
0 0.02600000000000002 0 0 500 1 0.0
0 0.02650000000000002 0 0 500 1 0.0
0 0.027000000000000021 0 0 500 1 0.0
0 0.027500000000000021 0 0 500 1 0.0
0 0.028000000000000021 0 0 500 1 0.0
0 0.028500000000000022 0 0 500 1 0.0
0 0.029000000000000022 0 0 500 1 0.0
0 0.029500000000000023 0 0 500 1 0.0
0 0.030000000000000023 0 0 500 1 0.0
0 0.030500000000000024 0 0 500 1 0.0
0 0.031000000000000024 0 0 500 1 0.0
0 0.031500000000000021 0 0 500 1 0.0
0 0.032000000000000021 0 0 500 1 0.0
0 0.032500000000000022 0 0 500 1 0.0
0 0.033000000000000022 0 0 500 1 0.0
0 0.033500000000000023 0 0 500 1 0.0
0 0.034000000000000023 0 0 500 1 0.0
0 0.034500000000000024 0 0 500 1 0.0
0 0.035000000000000024 0 0 500 1 0.0
0 0.035500000000000025 0 0 500 1 0.0
0 0.036000000000000025 0 0 500 1 0.0
0 0.036500000000000025 0 0 500 1 0.0
0 0.037000000000000026 0 0 500 1 0.0
0 0.037500000000000026 0 0 500 1 0.0
0 0.038000000000000027 0 0 500 1 0.0
0 0.038500000000000027 0 0 500 1 0.0
0 0.039000000000000028 0 0 500 1 0.0
0 0.039500000000000028 0 0 500 1 0.0
0 0.040000000000000029 0 0 500 1 0.0
0 0.040500000000000029 0 0 500 1 0.0
0 0.041000000000000029 0 0 500 1 0.0
0 0.04150000000000003 0 0 500 1 0.0
0 0.04200000000000003 0 0 500 1 0.0
0 0.042500000000000031 0 0 500 1 0.0
0 0.043000000000000031 0 0 500 1 0.0
0 0.043500000000000032 0 0 500 1 0.0
0 0.044000000000000032 0 0 500 1 0.0
0 0.044500000000000033 0 0 500 1 0.0
0 0.045000000000000033 0 0 500 1 0.0
0 0.045500000000000033 0 0 500 1 0.0
0 0.046000000000000034 0 0 500 1 0.0
0 0.046500000000000034 0 0 500 1 0.0
0 0.047000000000000035 0 0 500 1 0.0
0 0.047500000000000035 0 0 500 1 0.0
0 0.048000000000000036 0 0 500 1 0.0
0 0.048500000000000036 0 0 500 1 0.0
0 0.049000000000000037 0 0 500 1 0.0
0 0.049500000000000037 0 0 500 1 0.0
0 0.050000000000000037 0 0 500 1 0.0
0 0.050500000000000038 0 0 500 1 0.0
0 0.051000000000000038 0 0 500 1 0.0
0 0.051500000000000039 0 0 500 1 0.0
0 0.052000000000000039 0 0 500 1 0.0
0 0.05250000000000004 0 0 500 1 0.0
0 0.05300000000000004 0 0 500 1 0.0
0 0.053500000000000041 0 0 500 1 0.0
0 0.054000000000000041 0 0 500 1 0.0
0 0.054500000000000041 0 0 500 1 0.0
0 0.055000000000000042 0 0 500 1 0.0
0 0.055500000000000042 0 0 500 1 0.0
0 0.056000000000000043 0 0 500 1 0.0
0 0.056500000000000043 0 0 500 1 0.0
0 0.057000000000000044 0 0 500 1 0.0
0 0.057500000000000044 0 0 500 1 0.0
0 0.058000000000000045 0 0 500 1 0.0
0 0.058500000000000045 0 0 500 1 0.0
0 0.059000000000000045 0 0 500 1 0.0
0 0.059500000000000046 0 0 500 1 0.0
0 0.060000000000000046 0 0 500 1 0.0
0 0.060500000000000047 0 0 500 1 0.0
0 0.061000000000000047 0 0 500 1 0.0
0 0.061500000000000048 0 0 500 1 0.0
0 0.062000000000000048 0 0 500 1 0.0
0 0.062500000000000042 0 0 500 1 0.0
0 0.063000000000000042 0 0 500 1 0.0
0 0.063500000000000043 0 0 500 1 0.0
0 0.064000000000000043 0 0 500 1 0.0
0 0.064500000000000043 0 0 500 1 0.0
0 0.065000000000000044 0 0 500 1 0.0
0 0.065500000000000044 0 0 500 1 0.0
0 0.066000000000000045 0 0 500 1 0.0
0 0.066500000000000045 0 0 500 1 0.0
0 0.067000000000000046 0 0 500 1 0.0
0 0.067500000000000046 0 0 500 1 0.0
0 0.068000000000000047 0 0 500 1 0.0
0 0.068500000000000047 0 0 500 1 0.0
0 0.069000000000000047 0 0 500 1 0.0
0 0.069500000000000048 0 0 500 1 0.0
0 0.070000000000000048 0 0 500 1 0.0
0 0.070500000000000049 0 0 500 1 0.0
0 0.071000000000000049 0 0 500 1 0.0
0 0.07150000000000005 0 0 500 1 0.0
0 0.07200000000000005 0 0 500 1 0.0
0 0.072500000000000051 0 0 500 1 0.0
0 0.073000000000000051 0 0 500 1 0.0
0 0.073500000000000051 0 0 500 1 0.0
0 0.074000000000000052 0 0 500 1 0.0
0 0.074500000000000052 0 0 500 1 0.0
0 0.075000000000000053 0 0 500 1 0.0
0 0.075500000000000053 0 0 500 1 0.0
0 0.076000000000000054 0 0 500 1 0.0
0 0.076500000000000054 0 0 500 1 0.0
0 0.077000000000000055 0 0 500 1 0.0
0 0.077500000000000055 0 0 500 1 0.0
0 0.078000000000000055 0 0 500 1 0.0
0 0.078500000000000056 0 0 500 1 0.0
0 0.079000000000000056 0 0 500 1 0.0
0 0.079500000000000057 0 0 500 1 0.0
0 0.080000000000000057 0 0 500 1 0.0
0 0.080500000000000058 0 0 500 1 0.0
0 0.081000000000000058 0 0 500 1 0.0
0 0.081500000000000059 0 0 500 1 0.0
0 0.082000000000000059 0 0 500 1 0.0
0 0.082500000000000059 0 0 500 1 0.0
0 0.08300000000000006 0 0 500 1 0.0
0 0.08350000000000006 0 0 500 1 0.0
0 0.084000000000000061 0 0 500 1 0.0
0 0.084500000000000061 0 0 500 1 0.0
0 0.085000000000000062 0 0 500 1 0.0
0 0.085500000000000062 0 0 500 1 0.0
0 0.086000000000000063 0 0 500 1 0.0
0 0.086500000000000063 0 0 500 1 0.0
0 0.087000000000000063 0 0 500 1 0.0
0 0.087500000000000064 0 0 500 1 0.0
0 0.088000000000000064 0 0 500 1 0.0
0 0.088500000000000065 0 0 500 1 0.0
0 0.089000000000000065 0 0 500 1 0.0
0 0.089500000000000066 0 0 500 1 0.0
0 0.090000000000000066 0 0 500 1 0.0
0 0.090500000000000067 0 0 500 1 0.0
0 0.091000000000000067 0 0 500 1 0.0
0 0.091500000000000067 0 0 500 1 0.0
0 0.092000000000000068 0 0 500 1 0.0
0 0.092500000000000068 0 0 500 1 0.0
0 0.093000000000000069 0 0 500 1 0.0
0 0.093500000000000069 0 0 500 1 0.0
0 0.09400000000000007 0 0 500 1 0.0
0 0.09450000000000007 0 0 500 1 0.0
0 0.09500000000000007 0 0 500 1 0.0
0 0.095500000000000071 0 0 500 1 0.0
0 0.096000000000000071 0 0 500 1 0.0
0 0.096500000000000072 0 0 500 1 0.0
0 0.097000000000000072 0 0 500 1 0.0
0 0.097500000000000073 0 0 500 1 0.0
0 0.098000000000000073 0 0 500 1 0.0
0 0.098500000000000074 0 0 500 1 0.0
0 0.099000000000000074 0 0 500 1 0.0
0 0.099500000000000074 0 0 500 1 0.0
0 0.10000000000000007 0 0 500 1 0.0
0 0.10050000000000008 0 0 500 1 0.0
0 0.10100000000000008 0 0 500 1 0.0
0 0.10150000000000008 0 0 500 1 0.0
0 0.10200000000000008 0 0 500 1 0.0
0 0.10250000000000008 0 0 500 1 0.0
0 0.10300000000000008 0 0 500 1 0.0
0 0.10350000000000008 0 0 500 1 0.0
0 0.10400000000000008 0 0 500 1 0.0
0 0.10450000000000008 0 0 500 1 0.0
0 0.10500000000000008 0 0 500 1 0.0
0 0.10550000000000008 0 0 500 1 0.0
0 0.10600000000000008 0 0 500 1 0.0
0 0.10650000000000008 0 0 500 1 0.0
0 0.10700000000000008 0 0 500 1 0.0
0 0.10750000000000008 0 0 500 1 0.0
0 0.10800000000000008 0 0 500 1 0.0
0 0.10850000000000008 0 0 500 1 0.0
0 0.10900000000000008 0 0 500 1 0.0
0 0.10950000000000008 0 0 500 1 0.0
0 0.11000000000000008 0 0 500 1 0.0
0 0.11050000000000008 0 0 500 1 0.0
0 0.11100000000000008 0 0 500 1 0.0
0 0.11150000000000009 0 0 500 1 0.0
0 0.11200000000000009 0 0 500 1 0.0
0 0.11250000000000009 0 0 500 1 0.0
0 0.11300000000000009 0 0 500 1 0.0
0 0.11350000000000009 0 0 500 1 0.0
0 0.11400000000000009 0 0 500 1 0.0
0 0.11450000000000009 0 0 500 1 0.0
0 0.11500000000000009 0 0 500 1 0.0
0 0.11550000000000009 0 0 500 1 0.0
0 0.11600000000000009 0 0 500 1 0.0
0 0.11650000000000009 0 0 500 1 0.0
0 0.11700000000000009 0 0 500 1 0.0
0 0.11750000000000009 0 0 500 1 0.0
0 0.11800000000000009 0 0 500 1 0.0
0 0.11850000000000009 0 0 500 1 0.0
0 0.11900000000000009 0 0 500 1 0.0
0 0.11950000000000009 0 0 500 1 0.0
0 0.12000000000000009 0 0 500 1 0.0
0 0.12050000000000009 0 0 500 1 0.0
0 0.12100000000000009 0 0 500 1 0.0
0 0.12150000000000009 0 0 500 1 0.0
0 0.12200000000000009 0 0 500 1 0.0
0 0.12250000000000009 0 0 500 1 0.0
0 0.1230000000000001 0 0 500 1 0.0
0 0.1235000000000001 0 0 500 1 0.0
0 0.1240000000000001 0 0 500 1 0.0
0 0.1245000000000001 0 0 500 1 0.0
0 0.12500000000000008 0 0 500 1 0.0
0 0.12550000000000008 0 0 500 1 0.0
0 0.12600000000000008 0 0 500 1 0.0
0 0.12650000000000008 0 0 500 1 0.0
0 0.12700000000000009 0 0 500 1 0.0
0 0.12750000000000009 0 0 500 1 0.0
0 0.12800000000000009 0 0 500 1 0.0
0 0.12850000000000009 0 0 500 1 0.0
0 0.12900000000000009 0 0 500 1 0.0
0 0.12950000000000009 0 0 500 1 0.0
0 0.13000000000000009 0 0 500 1 0.0
0 0.13050000000000009 0 0 500 1 0.0
0 0.13100000000000009 0 0 500 1 0.0
0 0.13150000000000009 0 0 500 1 0.0
0 0.13200000000000009 0 0 500 1 0.0
0 0.13250000000000009 0 0 500 1 0.0
0 0.13300000000000009 0 0 500 1 0.0
0 0.13350000000000009 0 0 500 1 0.0
0 0.13400000000000009 0 0 500 1 0.0
0 0.13450000000000009 0 0 500 1 0.0
0 0.13500000000000009 0 0 500 1 0.0
0 0.13550000000000009 0 0 500 1 0.0
0 0.13600000000000009 0 0 500 1 0.0
0 0.13650000000000009 0 0 500 1 0.0
0 0.13700000000000009 0 0 500 1 0.0
0 0.13750000000000009 0 0 500 1 0.0
0 0.13800000000000009 0 0 500 1 0.0
0 0.1385000000000001 0 0 500 1 0.0
0 0.1390000000000001 0 0 500 1 0.0
0 0.1395000000000001 0 0 500 1 0.0
0 0.1400000000000001 0 0 500 1 0.0
0 0.1405000000000001 0 0 500 1 0.0
0 0.1410000000000001 0 0 500 1 0.0
0 0.1415000000000001 0 0 500 1 0.0
0 0.1420000000000001 0 0 500 1 0.0
0 0.1425000000000001 0 0 500 1 0.0
0 0.1430000000000001 0 0 500 1 0.0
0 0.1435000000000001 0 0 500 1 0.0
0 0.1440000000000001 0 0 500 1 0.0
0 0.1445000000000001 0 0 500 1 0.0
0 0.1450000000000001 0 0 500 1 0.0
0 0.1455000000000001 0 0 500 1 0.0
0 0.1460000000000001 0 0 500 1 0.0
0 0.1465000000000001 0 0 500 1 0.0
0 0.1470000000000001 0 0 500 1 0.0
0 0.1475000000000001 0 0 500 1 0.0
0 0.1480000000000001 0 0 500 1 0.0
0 0.1485000000000001 0 0 500 1 0.0
0 0.1490000000000001 0 0 500 1 0.0
0 0.14950000000000011 0 0 500 1 0.0
0 0.15000000000000011 0 0 500 1 0.0
0 0.15050000000000011 0 0 500 1 0.0
0 0.15100000000000011 499 0 500 501 0.3321344
0 0.15150000000000011 498 0 500 501 0.33146880000000001
0 0.15200000000000011 497 0 500 501 0.33080320000000002
0 0.15250000000000011 497 0 500 501 0.33080320000000002
0 0.15300000000000011 496 0 500 501 0.33013759999999998
0 0.15350000000000011 495 0 500 501 0.32947199999999999
0 0.15400000000000011 494 0 500 501 0.3288064
0 0.15450000000000011 494 0 500 501 0.3288064
0 0.15500000000000011 493 0 500 501 0.32814080000000001
0 0.15550000000000011 492 0 500 501 0.32747520000000002
0 0.15600000000000011 491 0 500 501 0.32680959999999998
0 0.15650000000000011 491 0 500 501 0.32680959999999998
0 0.15700000000000011 490 0 500 501 0.32614399999999999
0 0.15750000000000011 489 0 500 501 0.3254784
0 0.15800000000000011 488 0 500 501 0.32481280000000001
0 0.15850000000000011 488 0 500 501 0.32481280000000001
0 0.15900000000000011 487 0 500 501 0.32414720000000002
0 0.15950000000000011 486 0 500 501 0.32348159999999998
0 0.16000000000000011 485 0 500 501 0.32281599999999999
0 0.16050000000000011 485 0 500 501 0.32281599999999999
0 0.16100000000000012 484 0 500 501 0.3221504
0 0.16150000000000012 483 0 500 501 0.32148480000000001
0 0.16200000000000012 482 0 500 501 0.32081920000000003
0 0.16250000000000012 482 0 500 501 0.32081920000000003
0 0.16300000000000012 481 0 500 501 0.32015359999999998
0 0.16350000000000012 480 0 500 501 0.31948799999999999
0 0.16400000000000012 479 0 500 501 0.31882240000000001
0 0.16450000000000012 479 0 500 501 0.31882240000000001
0 0.16500000000000012 478 0 500 501 0.31815680000000002
0 0.16550000000000012 477 0 500 501 0.31749119999999997
0 0.16600000000000012 476 0 500 501 0.31682559999999999
0 0.16650000000000012 476 0 500 501 0.31682559999999999
0 0.16700000000000012 475 0 500 501 0.31616
0 0.16750000000000012 474 0 500 501 0.31549440000000001
0 0.16800000000000012 473 0 500 501 0.31482880000000002
0 0.16850000000000012 473 0 500 501 0.31482880000000002
0 0.16900000000000012 472 0 500 501 0.31416319999999998
0 0.16950000000000012 471 0 500 501 0.31349759999999999
0 0.17000000000000012 470 0 500 501 0.312832
0 0.17050000000000012 470 0 500 501 0.312832
0 0.17100000000000012 469 0 500 501 0.31216640000000001
0 0.17150000000000012 468 0 500 501 0.31150080000000002
0 0.17200000000000013 467 0 500 501 0.31083519999999998
0 0.17250000000000013 467 0 500 501 0.31083519999999998
0 0.17300000000000013 466 0 500 501 0.31016959999999999
0 0.17350000000000013 465 0 500 501 0.309504
0 0.17400000000000013 464 0 500 501 0.30883840000000001
0 0.17450000000000013 464 0 500 501 0.30883840000000001
0 0.17500000000000013 463 0 500 501 0.30817280000000002
0 0.17550000000000013 462 0 500 501 0.30750719999999998
0 0.17600000000000013 461 0 500 501 0.30684159999999999
0 0.17650000000000013 461 0 500 501 0.30684159999999999
0 0.17700000000000013 460 0 500 501 0.306176
0 0.17750000000000013 459 0 500 501 0.30551040000000002
0 0.17800000000000013 458 0 500 501 0.30484480000000003
0 0.17850000000000013 458 0 500 501 0.30484480000000003
0 0.17900000000000013 457 0 500 501 0.30417919999999998
0 0.17950000000000013 456 0 500 501 0.30351359999999999
0 0.18000000000000013 455 0 500 501 0.30284800000000001
0 0.18050000000000013 455 0 500 501 0.30284800000000001
0 0.18100000000000013 454 0 500 501 0.30218240000000002
0 0.18150000000000013 453 0 500 501 0.30151679999999997
0 0.18200000000000013 452 0 500 501 0.30085119999999999
0 0.18250000000000013 452 0 500 501 0.30085119999999999
0 0.18300000000000013 451 0 500 501 0.3001856
0 0.18350000000000014 450 0 500 501 0.29952000000000001
0 0.18400000000000014 449 0 500 501 0.29885440000000002
0 0.18450000000000014 449 0 500 501 0.29885440000000002
0 0.18500000000000014 448 0 500 501 0.29818879999999998
0 0.18550000000000014 447 0 500 501 0.29752319999999999
0 0.18600000000000014 446 0 500 501 0.2968576
0 0.18650000000000014 446 0 500 501 0.2968576
0 0.18700000000000014 445 0 500 501 0.29619200000000001
0 0.18750000000000014 444 0 500 501 0.29552640000000002
0 0.18800000000000014 443 0 500 501 0.29486079999999998
0 0.18850000000000014 443 0 500 501 0.29486079999999998
0 0.18900000000000014 442 0 500 501 0.29419519999999999
0 0.18950000000000014 441 0 500 501 0.2935296
0 0.19000000000000014 440 0 500 501 0.29286400000000001
0 0.19050000000000014 440 0 500 501 0.29286400000000001
0 0.19100000000000014 439 0 500 501 0.29219840000000002
0 0.19150000000000014 438 0 500 501 0.29153279999999998
0 0.19200000000000014 437 0 500 501 0.29086719999999999
0 0.19250000000000014 437 0 500 501 0.29086719999999999
0 0.19300000000000014 436 0 500 501 0.2902016
0 0.19350000000000014 435 0 500 501 0.28953600000000002
0 0.19400000000000014 434 0 500 501 0.28887040000000003
0 0.19450000000000014 434 0 500 501 0.28887040000000003
0 0.19500000000000015 433 0 500 501 0.28820479999999998
0 0.19550000000000015 432 0 500 501 0.28753919999999999
0 0.19600000000000015 431 0 500 501 0.28687360000000001
0 0.19650000000000015 431 0 500 501 0.28687360000000001
0 0.19700000000000015 430 0 500 501 0.28620800000000002
0 0.19750000000000015 429 0 500 501 0.28554239999999997
0 0.19800000000000015 428 0 500 501 0.28487679999999999
0 0.19850000000000015 428 0 500 501 0.28487679999999999
0 0.19900000000000015 427 0 500 501 0.2842112
0 0.19950000000000015 426 0 500 501 0.28354560000000001
0 0.20000000000000015 425 0 500 501 0.28288000000000002
0 0.20050000000000015 425 0 500 501 0.28288000000000002
0 0.20100000000000015 424 0 500 501 0.28221439999999998
0 0.20150000000000015 423 0 500 501 0.28154879999999999
0 0.20200000000000015 422 0 500 501 0.2808832
0 0.20250000000000015 422 0 500 501 0.2808832
0 0.20300000000000015 421 0 500 501 0.28021760000000001
0 0.20350000000000015 420 0 500 501 0.27955200000000002
0 0.20400000000000015 419 0 500 501 0.27888639999999998
0 0.20450000000000015 419 0 500 501 0.27888639999999998
0 0.20500000000000015 418 0 500 501 0.27822079999999999
0 0.20550000000000015 417 0 500 501 0.2775552
0 0.20600000000000016 416 0 500 501 0.27688960000000001
0 0.20650000000000016 416 0 500 501 0.27688960000000001
0 0.20700000000000016 415 0 500 501 0.27622400000000003
0 0.20750000000000016 414 0 500 501 0.27555839999999998
0 0.20800000000000016 413 0 500 501 0.27489279999999999
0 0.20850000000000016 413 0 500 501 0.27489279999999999
0 0.20900000000000016 412 0 500 501 0.2742272
0 0.20950000000000016 411 0 500 501 0.27356160000000002
0 0.21000000000000016 410 0 500 501 0.27289600000000003
0 0.21050000000000016 410 0 500 501 0.27289600000000003
0 0.21100000000000016 409 0 500 501 0.27223039999999998
0 0.21150000000000016 408 0 500 501 0.2715648
0 0.21200000000000016 407 0 500 501 0.27089920000000001
0 0.21250000000000016 407 0 500 501 0.27089920000000001
0 0.21300000000000016 406 0 500 501 0.27023360000000002
0 0.21350000000000016 405 0 500 501 0.26956799999999997
0 0.21400000000000016 404 0 500 501 0.26890239999999999
0 0.21450000000000016 404 0 500 501 0.26890239999999999
0 0.21500000000000016 403 0 500 501 0.2682368
0 0.21550000000000016 402 0 500 501 0.26757120000000001
0 0.21600000000000016 401 0 500 501 0.26690560000000002
0 0.21650000000000016 401 0 500 501 0.26690560000000002
0 0.21700000000000016 400 0 500 501 0.26623999999999998
0 0.21750000000000017 399 0 500 501 0.26557439999999999
0 0.21800000000000017 398 0 500 501 0.2649088
0 0.21850000000000017 398 0 500 501 0.2649088
0 0.21900000000000017 397 0 500 501 0.26424320000000001
0 0.21950000000000017 396 0 500 501 0.26357760000000002
0 0.22000000000000017 395 0 500 501 0.26291199999999998
0 0.22050000000000017 395 0 500 501 0.26291199999999998
0 0.22100000000000017 394 0 500 501 0.26224639999999999
0 0.22150000000000017 393 0 500 501 0.2615808
0 0.22200000000000017 392 0 500 501 0.26091520000000001
0 0.22250000000000017 392 0 500 501 0.26091520000000001
0 0.22300000000000017 391 0 500 501 0.26024960000000003
0 0.22350000000000017 390 0 500 501 0.25958399999999998
0 0.22400000000000017 389 0 500 501 0.25891839999999999
0 0.22450000000000017 389 0 500 501 0.25891839999999999
0 0.22500000000000017 388 0 500 501 0.2582528
0 0.22550000000000017 387 0 500 501 0.25758720000000002
0 0.22600000000000017 386 0 500 501 0.25692160000000003
0 0.22650000000000017 386 0 500 501 0.25692160000000003
0 0.22700000000000017 385 0 500 501 0.25625599999999998
0 0.22750000000000017 384 0 500 501 0.2555904
0 0.22800000000000017 383 0 500 501 0.25492480000000001
0 0.22850000000000018 383 0 500 501 0.25492480000000001
0 0.22900000000000018 382 0 500 501 0.25425920000000002
0 0.22950000000000018 381 0 500 501 0.25359359999999997
0 0.23000000000000018 380 0 500 501 0.25292799999999999
0 0.23050000000000018 380 0 500 501 0.25292799999999999
0 0.23100000000000018 379 0 500 501 0.2522624
0 0.23150000000000018 378 0 500 501 0.25159680000000001
0 0.23200000000000018 377 0 500 501 0.25093120000000002
0 0.23250000000000018 377 0 500 501 0.25093120000000002
0 0.23300000000000018 376 0 500 501 0.25026559999999998
0 0.23350000000000018 375 0 500 501 0.24959999999999999
0 0.23400000000000018 374 0 500 501 0.2489344
0 0.23450000000000018 374 0 500 501 0.2489344
0 0.23500000000000018 373 0 500 501 0.24826880000000001
0 0.23550000000000018 372 0 500 501 0.2476032
0 0.23600000000000018 371 0 500 501 0.24693760000000001
0 0.23650000000000018 371 0 500 501 0.24693760000000001
0 0.23700000000000018 370 0 500 501 0.24627199999999999
0 0.23750000000000018 369 0 500 501 0.2456064
0 0.23800000000000018 368 0 500 501 0.24494079999999999
0 0.23850000000000018 368 0 500 501 0.24494079999999999
0 0.23900000000000018 367 0 500 501 0.2442752
0 0.23950000000000018 366 0 500 501 0.24360960000000001
0 0.24000000000000019 365 0 500 501 0.24294399999999999
0 0.24050000000000019 365 0 500 501 0.24294399999999999
0 0.24100000000000019 364 0 500 501 0.2422784
0 0.24150000000000019 363 0 500 501 0.24161279999999999
0 0.24200000000000019 362 0 500 501 0.2409472
0 0.24250000000000019 362 0 500 501 0.2409472
0 0.24300000000000019 361 0 500 501 0.24028160000000001
0 0.24350000000000019 360 0 500 501 0.239616
0 0.24400000000000019 359 0 500 501 0.23895040000000001
0 0.24450000000000019 359 0 500 501 0.23895040000000001
0 0.24500000000000019 358 0 500 501 0.23828479999999999
0 0.24550000000000019 357 0 500 501 0.2376192
0 0.24600000000000019 356 0 500 501 0.23695359999999999
0 0.24650000000000019 356 0 500 501 0.23695359999999999
0 0.24700000000000019 355 0 500 501 0.236288
0 0.24750000000000019 354 0 500 501 0.23562240000000001
0 0.24800000000000019 353 0 500 501 0.23495679999999999
0 0.24850000000000019 353 0 500 501 0.23495679999999999
0 0.24900000000000019 352 0 500 501 0.23429120000000001
0 0.24950000000000019 351 0 500 501 0.23362559999999999
0 0.25000000000000017 350 0 500 501 0.23296
0 0.25050000000000017 350 0 500 501 0.23296
0 0.25100000000000017 349 0 500 501 0.23229440000000001
0 0.25150000000000017 348 0 500 501 0.2316288
0 0.25200000000000017 347 0 500 501 0.23096320000000001
0 0.25250000000000017 347 0 500 501 0.23096320000000001
0 0.25300000000000017 346 0 500 501 0.23029759999999999
0 0.25350000000000017 345 0 500 501 0.229632
0 0.25400000000000017 344 0 500 501 0.22896639999999999
0 0.25450000000000017 343 0 500 501 0.2283008
0 0.25500000000000017 343 0 500 501 0.2283008
0 0.25550000000000017 342 0 500 501 0.22763520000000001
0 0.25600000000000017 341 0 500 501 0.22696959999999999
0 0.25650000000000017 340 0 500 501 0.22630400000000001
0 0.25700000000000017 340 0 500 501 0.22630400000000001
0 0.25750000000000017 339 0 500 501 0.22563839999999999
0 0.25800000000000017 338 0 500 501 0.2249728
0 0.25850000000000017 337 0 500 501 0.22430720000000001
0 0.25900000000000017 337 0 500 501 0.22430720000000001
0 0.25950000000000017 336 0 500 501 0.2236416
0 0.26000000000000018 335 0 500 501 0.22297600000000001
0 0.26050000000000018 334 0 500 501 0.22231039999999999
0 0.26100000000000018 334 0 500 501 0.22231039999999999
0 0.26150000000000018 333 0 500 501 0.2216448
0 0.26200000000000018 332 0 500 501 0.22097919999999999
0 0.26250000000000018 331 0 500 501 0.2203136
0 0.26300000000000018 331 0 500 501 0.2203136
0 0.26350000000000018 330 0 500 501 0.21964800000000001
0 0.26400000000000018 329 0 500 501 0.21898239999999999
0 0.26450000000000018 328 0 500 501 0.21831680000000001
0 0.26500000000000018 328 0 500 501 0.21831680000000001
0 0.26550000000000018 327 0 500 501 0.21765119999999999
0 0.26600000000000018 326 0 500 501 0.2169856
0 0.26650000000000018 325 0 500 501 0.21632000000000001
0 0.26700000000000018 325 0 500 501 0.21632000000000001
0 0.26750000000000018 324 0 500 501 0.2156544
0 0.26800000000000018 323 0 500 501 0.21498880000000001
0 0.26850000000000018 322 0 500 501 0.21432319999999999
0 0.26900000000000018 322 0 500 501 0.21432319999999999
0 0.26950000000000018 321 0 500 501 0.2136576
0 0.27000000000000018 320 0 500 501 0.21299199999999999
0 0.27050000000000018 319 0 500 501 0.2123264
0 0.27100000000000019 319 0 500 501 0.2123264
0 0.27150000000000019 318 0 500 501 0.21166080000000001
0 0.27200000000000019 317 0 500 501 0.21099519999999999
0 0.27250000000000019 316 0 500 501 0.21032960000000001
0 0.27300000000000019 316 0 500 501 0.21032960000000001
0 0.27350000000000019 315 0 500 501 0.20966399999999999
0 0.27400000000000019 314 0 500 501 0.2089984
0 0.27450000000000019 313 0 500 501 0.20833280000000001
0 0.27500000000000019 313 0 500 501 0.20833280000000001
0 0.27550000000000019 312 0 500 501 0.2076672
0 0.27600000000000019 311 0 500 501 0.20700160000000001
0 0.27650000000000019 310 0 500 501 0.20633599999999999
0 0.27700000000000019 310 0 500 501 0.20633599999999999
0 0.27750000000000019 309 0 500 501 0.2056704
0 0.27800000000000019 308 0 500 501 0.20500479999999999
0 0.27850000000000019 307 0 500 501 0.2043392
0 0.27900000000000019 307 0 500 501 0.2043392
0 0.27950000000000019 306 0 500 501 0.20367360000000001
0 0.28000000000000019 305 0 500 501 0.20300799999999999
0 0.28050000000000019 304 0 500 501 0.20234240000000001
0 0.28100000000000019 304 0 500 501 0.20234240000000001
0 0.28150000000000019 303 0 500 501 0.20167679999999999
0 0.28200000000000019 302 0 500 501 0.2010112
0 0.2825000000000002 301 0 500 501 0.20034560000000001
0 0.2830000000000002 301 0 500 501 0.20034560000000001
0 0.2835000000000002 300 0 500 501 0.19968
0 0.2840000000000002 299 0 500 501 0.19901440000000001
0 0.2845000000000002 298 0 500 501 0.19834879999999999
0 0.2850000000000002 298 0 500 501 0.19834879999999999
0 0.2855000000000002 297 0 500 501 0.1976832
0 0.2860000000000002 296 0 500 501 0.19701759999999999
0 0.2865000000000002 295 0 500 501 0.196352
0 0.2870000000000002 295 0 500 501 0.196352
0 0.2875000000000002 294 0 500 501 0.19568640000000001
0 0.2880000000000002 293 0 500 501 0.19502079999999999
0 0.2885000000000002 292 0 500 501 0.19435520000000001
0 0.2890000000000002 292 0 500 501 0.19435520000000001
0 0.2895000000000002 291 0 500 501 0.19368959999999999
0 0.2900000000000002 290 0 500 501 0.193024
0 0.2905000000000002 289 0 500 501 0.19235840000000001
0 0.2910000000000002 289 0 500 501 0.19235840000000001
0 0.2915000000000002 288 0 500 501 0.1916928
0 0.2920000000000002 287 0 500 501 0.19102720000000001
0 0.2925000000000002 286 0 500 501 0.19036159999999999
0 0.2930000000000002 286 0 500 501 0.19036159999999999
0 0.29350000000000021 285 0 500 501 0.189696
0 0.29400000000000021 284 0 500 501 0.18903039999999999
0 0.29450000000000021 283 0 500 501 0.1883648
0 0.29500000000000021 283 0 500 501 0.1883648
0 0.29550000000000021 282 0 500 501 0.18769920000000001
0 0.29600000000000021 281 0 500 501 0.18703359999999999
0 0.29650000000000021 280 0 500 501 0.18636800000000001
0 0.29700000000000021 280 0 500 501 0.18636800000000001
0 0.29750000000000021 279 0 500 501 0.18570239999999999
0 0.29800000000000021 278 0 500 501 0.1850368
0 0.29850000000000021 277 0 500 501 0.18437120000000001
0 0.29900000000000021 277 0 500 501 0.18437120000000001
0 0.29950000000000021 276 0 500 501 0.1837056
0 0.30000000000000021 275 0 500 501 0.18304000000000001
0 0.30050000000000021 274 0 500 501 0.18237439999999999
0 0.30100000000000021 274 0 500 501 0.18237439999999999
0 0.30150000000000021 273 0 500 501 0.1817088
0 0.30200000000000021 273 0 500 502 0.1817088
0 0.30250000000000021 272 0 500 502 0.18104319999999999
0 0.30300000000000021 273 0 500 503 0.1817088
0 0.30350000000000021 273 0 500 504 0.1817088
0 0.30400000000000021 273 0 500 505 0.1817088
0 0.30450000000000021 272 0 500 505 0.18104319999999999
0 0.30500000000000022 273 0 500 506 0.1817088
0 0.30550000000000022 273 0 500 507 0.1817088
0 0.30600000000000022 273 0 500 508 0.1817088
0 0.30650000000000022 272 0 500 508 0.18104319999999999
0 0.30700000000000022 273 0 500 509 0.1817088
0 0.30750000000000022 273 0 500 510 0.1817088
0 0.30800000000000022 273 0 500 511 0.1817088
0 0.30850000000000022 272 0 500 511 0.18104319999999999
0 0.30900000000000022 273 0 500 512 0.1817088
0 0.30950000000000022 273 0 500 513 0.1817088
0 0.31000000000000022 273 0 500 514 0.1817088
0 0.31050000000000022 272 0 500 514 0.18104319999999999
0 0.31100000000000022 273 0 500 515 0.1817088
0 0.31150000000000022 273 0 500 516 0.1817088
0 0.31200000000000022 273 0 500 517 0.1817088
0 0.31250000000000022 272 0 500 517 0.18104319999999999
0 0.31300000000000022 273 0 500 518 0.1817088
0 0.31350000000000022 273 0 500 519 0.1817088
0 0.31400000000000022 273 0 500 520 0.1817088
0 0.31450000000000022 272 0 500 520 0.18104319999999999
0 0.31500000000000022 273 0 500 521 0.1817088
0 0.31550000000000022 273 0 500 522 0.1817088
0 0.31600000000000023 273 0 500 523 0.1817088
0 0.31650000000000023 272 0 500 523 0.18104319999999999
0 0.31700000000000023 273 0 500 524 0.1817088
0 0.31750000000000023 273 0 500 525 0.1817088
0 0.31800000000000023 273 0 500 526 0.1817088
0 0.31850000000000023 272 0 500 526 0.18104319999999999
0 0.31900000000000023 273 0 500 527 0.1817088
0 0.31950000000000023 273 0 500 528 0.1817088
0 0.32000000000000023 273 0 500 529 0.1817088
0 0.32050000000000023 272 0 500 529 0.18104319999999999
0 0.32100000000000023 273 0 500 530 0.1817088
0 0.32150000000000023 273 0 500 531 0.1817088
0 0.32200000000000023 273 0 500 532 0.1817088
0 0.32250000000000023 272 0 500 532 0.18104319999999999
0 0.32300000000000023 273 0 500 533 0.1817088
0 0.32350000000000023 273 0 500 534 0.1817088
0 0.32400000000000023 273 0 500 535 0.1817088
0 0.32450000000000023 272 0 500 535 0.18104319999999999
0 0.32500000000000023 273 0 500 536 0.1817088
0 0.32550000000000023 273 0 500 537 0.1817088
0 0.32600000000000023 273 0 500 538 0.1817088
0 0.32650000000000023 272 0 500 538 0.18104319999999999
0 0.32700000000000023 273 0 500 539 0.1817088
0 0.32750000000000024 273 0 500 540 0.1817088
0 0.32800000000000024 273 0 500 541 0.1817088
0 0.32850000000000024 272 0 500 541 0.18104319999999999
0 0.32900000000000024 273 0 500 542 0.1817088
0 0.32950000000000024 273 0 500 543 0.1817088
0 0.33000000000000024 273 0 500 544 0.1817088
0 0.33050000000000024 272 0 500 544 0.18104319999999999
0 0.33100000000000024 273 0 500 545 0.1817088
0 0.33150000000000024 273 0 500 546 0.1817088
0 0.33200000000000024 273 0 500 547 0.1817088
0 0.33250000000000024 272 0 500 547 0.18104319999999999
0 0.33300000000000024 273 0 500 548 0.1817088
0 0.33350000000000024 273 0 500 549 0.1817088
0 0.33400000000000024 273 0 500 550 0.1817088
0 0.33450000000000024 272 0 500 550 0.18104319999999999
0 0.33500000000000024 273 0 500 551 0.1817088
0 0.33550000000000024 273 0 500 552 0.1817088
0 0.33600000000000024 273 0 500 553 0.1817088
0 0.33650000000000024 272 0 500 553 0.18104319999999999
0 0.33700000000000024 273 0 500 554 0.1817088
0 0.33750000000000024 273 0 500 555 0.1817088
0 0.33800000000000024 273 0 500 556 0.1817088
0 0.33850000000000025 272 0 500 556 0.18104319999999999
0 0.33900000000000025 273 0 500 557 0.1817088
0 0.33950000000000025 273 0 500 558 0.1817088
0 0.34000000000000025 273 0 500 559 0.1817088
0 0.34050000000000025 272 0 500 559 0.18104319999999999
0 0.34100000000000025 273 0 500 560 0.1817088
0 0.34150000000000025 273 0 500 561 0.1817088
0 0.34200000000000025 273 0 500 562 0.1817088
0 0.34250000000000025 272 0 500 562 0.18104319999999999
0 0.34300000000000025 273 0 500 563 0.1817088
0 0.34350000000000025 273 0 500 564 0.1817088
0 0.34400000000000025 273 0 500 565 0.1817088
0 0.34450000000000025 272 0 500 565 0.18104319999999999
0 0.34500000000000025 273 0 500 566 0.1817088
0 0.34550000000000025 273 0 500 567 0.1817088
0 0.34600000000000025 273 0 500 568 0.1817088
0 0.34650000000000025 272 0 500 568 0.18104319999999999
0 0.34700000000000025 273 0 500 569 0.1817088
0 0.34750000000000025 273 0 500 570 0.1817088
0 0.34800000000000025 273 0 500 571 0.1817088
0 0.34850000000000025 272 0 500 571 0.18104319999999999
0 0.34900000000000025 273 0 500 572 0.1817088
0 0.34950000000000025 273 0 500 573 0.1817088
0 0.35000000000000026 273 0 500 574 0.1817088
0 0.35050000000000026 272 0 500 574 0.18104319999999999
0 0.35100000000000026 273 0 500 575 0.1817088
0 0.35150000000000026 273 0 500 576 0.1817088
0 0.35200000000000026 273 0 500 577 0.1817088
0 0.35250000000000026 272 0 500 577 0.18104319999999999
0 0.35300000000000026 273 0 500 578 0.1817088
0 0.35350000000000026 273 0 500 579 0.1817088
0 0.35400000000000026 273 0 500 580 0.1817088
0 0.35450000000000026 272 0 500 580 0.18104319999999999
0 0.35500000000000026 273 0 500 581 0.1817088
0 0.35550000000000026 273 0 500 582 0.1817088
0 0.35600000000000026 273 0 500 583 0.1817088
0 0.35650000000000026 272 0 500 583 0.18104319999999999
0 0.35700000000000026 273 0 500 584 0.1817088
0 0.35750000000000026 273 0 500 585 0.1817088
0 0.35800000000000026 273 0 500 586 0.1817088
0 0.35850000000000026 272 0 500 586 0.18104319999999999
0 0.35900000000000026 272 0 500 587 0.18104319999999999
0 0.35950000000000026 273 0 500 588 0.1817088
0 0.36000000000000026 273 0 500 589 0.1817088
0 0.36050000000000026 272 0 500 589 0.18104319999999999
0 0.36100000000000027 272 0 500 590 0.18104319999999999
0 0.36150000000000027 273 0 500 591 0.1817088
0 0.36200000000000027 273 0 500 592 0.1817088
0 0.36250000000000027 272 0 500 592 0.18104319999999999
0 0.36300000000000027 272 0 500 593 0.18104319999999999
0 0.36350000000000027 273 0 500 594 0.1817088
0 0.36400000000000027 273 0 500 595 0.1817088
0 0.36450000000000027 272 0 500 595 0.18104319999999999
0 0.36500000000000027 272 0 500 596 0.18104319999999999
0 0.36550000000000027 273 0 500 597 0.1817088
0 0.36600000000000027 273 0 500 598 0.1817088
0 0.36650000000000027 272 0 500 598 0.18104319999999999
0 0.36700000000000027 272 0 500 599 0.18104319999999999
0 0.36750000000000027 273 0 500 600 0.1817088
0 0.36800000000000027 273 0 500 601 0.1817088
0 0.36850000000000027 272 0 500 601 0.18104319999999999
0 0.36900000000000027 272 0 500 602 0.18104319999999999
0 0.36950000000000027 273 0 500 603 0.1817088
0 0.37000000000000027 273 0 500 604 0.1817088
0 0.37050000000000027 272 0 500 604 0.18104319999999999
0 0.37100000000000027 272 0 500 605 0.18104319999999999
0 0.37150000000000027 273 0 500 606 0.1817088
0 0.37200000000000027 273 0 500 607 0.1817088
0 0.37250000000000028 272 0 500 607 0.18104319999999999
0 0.37300000000000028 272 0 500 608 0.18104319999999999
0 0.37350000000000028 273 0 500 609 0.1817088
0 0.37400000000000028 273 0 500 610 0.1817088
0 0.37450000000000028 272 0 500 610 0.18104319999999999
0 0.37500000000000028 272 0 500 611 0.18104319999999999
0 0.37550000000000028 273 0 500 612 0.1817088
0 0.37600000000000028 273 0 500 613 0.1817088
0 0.37650000000000028 272 0 500 613 0.18104319999999999
0 0.37700000000000028 272 0 500 614 0.18104319999999999
0 0.37750000000000028 273 0 500 615 0.1817088
0 0.37800000000000028 273 0 500 616 0.1817088
0 0.37850000000000028 272 0 500 616 0.18104319999999999
0 0.37900000000000028 272 0 500 617 0.18104319999999999
0 0.37950000000000028 273 0 500 618 0.1817088
0 0.38000000000000028 273 0 500 619 0.1817088
0 0.38050000000000028 272 0 500 619 0.18104319999999999
0 0.38100000000000028 272 0 500 620 0.18104319999999999
0 0.38150000000000028 273 0 500 621 0.1817088
0 0.38200000000000028 273 0 500 622 0.1817088
0 0.38250000000000028 272 0 500 622 0.18104319999999999
0 0.38300000000000028 272 0 500 623 0.18104319999999999
0 0.38350000000000029 273 0 500 624 0.1817088
0 0.38400000000000029 273 0 500 625 0.1817088
0 0.38450000000000029 272 0 500 625 0.18104319999999999
0 0.38500000000000029 272 0 500 626 0.18104319999999999
0 0.38550000000000029 273 0 500 627 0.1817088
0 0.38600000000000029 273 0 500 628 0.1817088
0 0.38650000000000029 272 0 500 628 0.18104319999999999
0 0.38700000000000029 272 0 500 629 0.18104319999999999
0 0.38750000000000029 273 0 500 630 0.1817088
0 0.38800000000000029 273 0 500 631 0.1817088
0 0.38850000000000029 273 0 500 632 0.1817088
0 0.38900000000000029 272 0 500 632 0.18104319999999999
0 0.38950000000000029 273 0 500 633 0.1817088
0 0.39000000000000029 273 0 500 634 0.1817088
0 0.39050000000000029 273 0 500 635 0.1817088
0 0.39100000000000029 272 0 500 635 0.18104319999999999
0 0.39150000000000029 273 0 500 636 0.1817088
0 0.39200000000000029 273 0 500 637 0.1817088
0 0.39250000000000029 273 0 500 638 0.1817088
0 0.39300000000000029 272 0 500 638 0.18104319999999999
0 0.39350000000000029 273 0 500 639 0.1817088
0 0.39400000000000029 273 0 500 640 0.1817088
0 0.39450000000000029 273 0 500 641 0.1817088
0 0.3950000000000003 272 0 500 641 0.18104319999999999
0 0.3955000000000003 273 0 500 642 0.1817088
0 0.3960000000000003 273 0 500 643 0.1817088
0 0.3965000000000003 273 0 500 644 0.1817088
0 0.3970000000000003 272 0 500 644 0.18104319999999999
0 0.3975000000000003 273 0 500 645 0.1817088
0 0.3980000000000003 273 0 500 646 0.1817088
0 0.3985000000000003 273 0 500 647 0.1817088
0 0.3990000000000003 272 0 500 647 0.18104319999999999
0 0.3995000000000003 273 0 500 648 0.1817088
0 0.4000000000000003 273 0 500 649 0.1817088
0 0.4005000000000003 273 0 500 650 0.1817088
0 0.4010000000000003 272 0 500 650 0.18104319999999999
0 0.4015000000000003 273 0 500 651 0.1817088
0 0.4020000000000003 273 0 500 652 0.1817088
0 0.4025000000000003 273 0 500 653 0.1817088
0 0.4030000000000003 272 0 500 653 0.18104319999999999
0 0.4035000000000003 273 0 500 654 0.1817088
0 0.4040000000000003 273 0 500 655 0.1817088
0 0.4045000000000003 273 0 500 656 0.1817088
0 0.4050000000000003 272 0 500 656 0.18104319999999999
0 0.4055000000000003 273 0 500 657 0.1817088
0 0.40600000000000031 273 0 500 658 0.1817088
0 0.40650000000000031 273 0 500 659 0.1817088
0 0.40700000000000031 272 0 500 659 0.18104319999999999
0 0.40750000000000031 273 0 500 660 0.1817088
0 0.40800000000000031 273 0 500 661 0.1817088
0 0.40850000000000031 273 0 500 662 0.1817088
0 0.40900000000000031 272 0 500 662 0.18104319999999999
0 0.40950000000000031 273 0 500 663 0.1817088
0 0.41000000000000031 273 0 500 664 0.1817088
0 0.41050000000000031 273 0 500 665 0.1817088
0 0.41100000000000031 272 0 500 665 0.18104319999999999
0 0.41150000000000031 273 0 500 666 0.1817088
0 0.41200000000000031 273 0 500 667 0.1817088
0 0.41250000000000031 273 0 500 668 0.1817088
0 0.41300000000000031 272 0 500 668 0.18104319999999999
0 0.41350000000000031 273 0 500 669 0.1817088
0 0.41400000000000031 273 0 500 670 0.1817088
0 0.41450000000000031 273 0 500 671 0.1817088
0 0.41500000000000031 272 0 500 671 0.18104319999999999
0 0.41550000000000031 273 0 500 672 0.1817088
0 0.41600000000000031 273 0 500 673 0.1817088
0 0.41650000000000031 273 0 500 674 0.1817088
0 0.41700000000000031 272 0 500 674 0.18104319999999999
0 0.41750000000000032 273 0 500 675 0.1817088
0 0.41800000000000032 273 0 500 676 0.1817088
0 0.41850000000000032 273 0 500 677 0.1817088
0 0.41900000000000032 272 0 500 677 0.18104319999999999
0 0.41950000000000032 273 0 500 678 0.1817088
0 0.42000000000000032 273 0 500 679 0.1817088
0 0.42050000000000032 273 0 500 680 0.1817088
0 0.42100000000000032 272 0 500 680 0.18104319999999999
0 0.42150000000000032 273 0 500 681 0.1817088
0 0.42200000000000032 273 0 500 682 0.1817088
0 0.42250000000000032 273 0 500 683 0.1817088
0 0.42300000000000032 272 0 500 683 0.18104319999999999
0 0.42350000000000032 273 0 500 684 0.1817088
0 0.42400000000000032 273 0 500 685 0.1817088
0 0.42450000000000032 273 0 500 686 0.1817088
0 0.42500000000000032 272 0 500 686 0.18104319999999999
0 0.42550000000000032 273 0 500 687 0.1817088
0 0.42600000000000032 273 0 500 688 0.1817088
0 0.42650000000000032 273 0 500 689 0.1817088
0 0.42700000000000032 272 0 500 689 0.18104319999999999
0 0.42750000000000032 273 0 500 690 0.1817088
0 0.42800000000000032 273 0 500 691 0.1817088
0 0.42850000000000033 273 0 500 692 0.1817088
0 0.42900000000000033 272 0 500 692 0.18104319999999999
0 0.42950000000000033 273 0 500 693 0.1817088
0 0.43000000000000033 273 0 500 694 0.1817088
0 0.43050000000000033 273 0 500 695 0.1817088
0 0.43100000000000033 272 0 500 695 0.18104319999999999
0 0.43150000000000033 273 0 500 696 0.1817088
0 0.43200000000000033 273 0 500 697 0.1817088
0 0.43250000000000033 273 0 500 698 0.1817088
0 0.43300000000000033 272 0 500 698 0.18104319999999999
0 0.43350000000000033 273 0 500 699 0.1817088
0 0.43400000000000033 273 0 500 700 0.1817088
0 0.43450000000000033 273 0 500 701 0.1817088
0 0.43500000000000033 272 0 500 701 0.18104319999999999
0 0.43550000000000033 273 0 500 702 0.1817088
0 0.43600000000000033 273 0 500 703 0.1817088
0 0.43650000000000033 273 0 500 704 0.1817088
0 0.43700000000000033 272 0 500 704 0.18104319999999999
0 0.43750000000000033 273 0 500 705 0.1817088
0 0.43800000000000033 273 0 500 706 0.1817088
0 0.43850000000000033 273 0 500 707 0.1817088
0 0.43900000000000033 272 0 500 707 0.18104319999999999
0 0.43950000000000033 273 0 500 708 0.1817088
0 0.44000000000000034 273 0 500 709 0.1817088
0 0.44050000000000034 273 0 500 710 0.1817088
0 0.44100000000000034 272 0 500 710 0.18104319999999999
0 0.44150000000000034 273 0 500 711 0.1817088
0 0.44200000000000034 273 0 500 712 0.1817088
0 0.44250000000000034 273 0 500 713 0.1817088
0 0.44300000000000034 272 0 500 713 0.18104319999999999
0 0.44350000000000034 273 0 500 714 0.1817088
0 0.44400000000000034 273 0 500 715 0.1817088
0 0.44450000000000034 273 0 500 716 0.1817088
0 0.44500000000000034 272 0 500 716 0.18104319999999999
0 0.44550000000000034 273 0 500 717 0.1817088
0 0.44600000000000034 273 0 500 718 0.1817088
0 0.44650000000000034 273 0 500 719 0.1817088
0 0.44700000000000034 272 0 500 719 0.18104319999999999
0 0.44750000000000034 273 0 500 720 0.1817088
0 0.44800000000000034 273 0 500 721 0.1817088
0 0.44850000000000034 273 0 500 722 0.1817088
0 0.44900000000000034 272 0 500 722 0.18104319999999999
0 0.44950000000000034 273 0 500 723 0.1817088
0 0.45000000000000034 273 0 500 724 0.1817088
0 0.45050000000000034 273 0 500 725 0.1817088
0 0.45100000000000035 272 0 500 725 0.18104319999999999
0 0.45150000000000035 273 0 500 726 0.1817088
0 0.45200000000000035 273 0 500 727 0.1817088
0 0.45250000000000035 273 0 500 728 0.1817088
0 0.45300000000000035 272 0 500 728 0.18104319999999999
0 0.45350000000000035 273 0 500 729 0.1817088
0 0.45400000000000035 273 0 500 730 0.1817088
0 0.45450000000000035 273 0 500 731 0.1817088
0 0.45500000000000035 272 0 500 731 0.18104319999999999
0 0.45550000000000035 273 0 500 732 0.1817088
0 0.45600000000000035 273 0 500 733 0.1817088
0 0.45650000000000035 273 0 500 734 0.1817088
0 0.45700000000000035 272 0 500 734 0.18104319999999999
0 0.45750000000000035 273 0 500 735 0.1817088
0 0.45800000000000035 273 0 500 736 0.1817088
0 0.45850000000000035 273 0 500 737 0.1817088
0 0.45900000000000035 272 0 500 737 0.18104319999999999
0 0.45950000000000035 273 0 500 738 0.1817088
0 0.46000000000000035 273 0 500 739 0.1817088
0 0.46050000000000035 273 0 500 740 0.1817088
0 0.46100000000000035 272 0 500 740 0.18104319999999999
0 0.46150000000000035 273 0 500 741 0.1817088
0 0.46200000000000035 273 0 500 742 0.1817088
0 0.46250000000000036 273 0 500 743 0.1817088
0 0.46300000000000036 272 0 500 743 0.18104319999999999
0 0.46350000000000036 272 0 500 744 0.18104319999999999
0 0.46400000000000036 273 0 500 745 0.1817088
0 0.46450000000000036 273 0 500 746 0.1817088
0 0.46500000000000036 272 0 500 746 0.18104319999999999
0 0.46550000000000036 272 0 500 747 0.18104319999999999
0 0.46600000000000036 273 0 500 748 0.1817088
0 0.46650000000000036 273 0 500 749 0.1817088
0 0.46700000000000036 272 0 500 749 0.18104319999999999
0 0.46750000000000036 272 0 500 750 0.18104319999999999
0 0.46800000000000036 273 0 500 751 0.1817088
0 0.46850000000000036 273 0 500 752 0.1817088
0 0.46900000000000036 272 0 500 752 0.18104319999999999
0 0.46950000000000036 272 0 500 753 0.18104319999999999
0 0.47000000000000036 273 0 500 754 0.1817088
0 0.47050000000000036 273 0 500 755 0.1817088
0 0.47100000000000036 272 0 500 755 0.18104319999999999
0 0.47150000000000036 272 0 500 756 0.18104319999999999
0 0.47200000000000036 273 0 500 757 0.1817088
0 0.47250000000000036 273 0 500 758 0.1817088
0 0.47300000000000036 272 0 500 758 0.18104319999999999
0 0.47350000000000037 272 0 500 759 0.18104319999999999
0 0.47400000000000037 273 0 500 760 0.1817088
0 0.47450000000000037 273 0 500 761 0.1817088
0 0.47500000000000037 272 0 500 761 0.18104319999999999
0 0.47550000000000037 272 0 500 762 0.18104319999999999
0 0.47600000000000037 273 0 500 763 0.1817088
0 0.47650000000000037 273 0 500 764 0.1817088
0 0.47700000000000037 272 0 500 764 0.18104319999999999
0 0.47750000000000037 272 0 500 765 0.18104319999999999
0 0.47800000000000037 273 0 500 766 0.1817088
0 0.47850000000000037 273 0 500 767 0.1817088
0 0.47900000000000037 272 0 500 767 0.18104319999999999
0 0.47950000000000037 272 0 500 768 0.18104319999999999
0 0.48000000000000037 273 0 500 769 0.1817088
0 0.48050000000000037 273 0 500 770 0.1817088
0 0.48100000000000037 272 0 500 770 0.18104319999999999
0 0.48150000000000037 272 0 500 771 0.18104319999999999
0 0.48200000000000037 273 0 500 772 0.1817088
0 0.48250000000000037 273 0 500 773 0.1817088
0 0.48300000000000037 272 0 500 773 0.18104319999999999
0 0.48350000000000037 272 0 500 774 0.18104319999999999
0 0.48400000000000037 273 0 500 775 0.1817088
0 0.48450000000000037 273 0 500 776 0.1817088
0 0.48500000000000038 272 0 500 776 0.18104319999999999
0 0.48550000000000038 272 0 500 777 0.18104319999999999
0 0.48600000000000038 273 0 500 778 0.1817088
0 0.48650000000000038 273 0 500 779 0.1817088
0 0.48700000000000038 272 0 500 779 0.18104319999999999
0 0.48750000000000038 272 0 500 780 0.18104319999999999
0 0.48800000000000038 273 0 500 781 0.1817088
0 0.48850000000000038 273 0 500 782 0.1817088
0 0.48900000000000038 272 0 500 782 0.18104319999999999
0 0.48950000000000038 272 0 500 783 0.18104319999999999
0 0.49000000000000038 273 0 500 784 0.1817088
0 0.49050000000000038 273 0 500 785 0.1817088
0 0.49100000000000038 272 0 500 785 0.18104319999999999
0 0.49150000000000038 272 0 500 786 0.18104319999999999
0 0.49200000000000038 273 0 500 787 0.1817088
0 0.49250000000000038 273 0 500 788 0.1817088
0 0.49300000000000038 273 0 500 789 0.1817088
0 0.49350000000000038 272 0 500 789 0.18104319999999999
0 0.49400000000000038 273 0 500 790 0.1817088
0 0.49450000000000038 273 0 500 791 0.1817088
0 0.49500000000000038 273 0 500 792 0.1817088
0 0.49550000000000038 272 0 500 792 0.18104319999999999
0 0.49600000000000039 273 0 500 793 0.1817088
0 0.49650000000000039 273 0 500 794 0.1817088
0 0.49700000000000039 273 0 500 795 0.1817088
0 0.49750000000000039 272 0 500 795 0.18104319999999999
0 0.49800000000000039 273 0 500 796 0.1817088
0 0.49850000000000039 273 0 500 797 0.1817088
0 0.49900000000000039 273 0 500 798 0.1817088
0 0.49950000000000039 272 0 500 798 0.18104319999999999
0 0.50000000000000033 273 0 500 799 0.1817088
0 0.50050000000000028 273 0 500 800 0.1817088
0 0.50100000000000022 273 0 500 801 0.1817088
0 0.50150000000000017 272 0 500 801 0.18104319999999999
0 0.50200000000000011 273 0 500 802 0.1817088
0 0.50250000000000006 273 0 500 803 0.1817088
0 0.503 273 0 500 804 0.1817088
0 0.50349999999999995 272 0 500 804 0.18104319999999999
0 0.50399999999999989 273 0 500 805 0.1817088
0 0.50449999999999984 273 0 500 806 0.1817088
0 0.50499999999999978 273 0 500 807 0.1817088
0 0.50549999999999973 272 0 500 807 0.18104319999999999
0 0.50599999999999967 273 0 500 808 0.1817088
0 0.50649999999999962 273 0 500 809 0.1817088
0 0.50699999999999956 273 0 500 810 0.1817088
0 0.50749999999999951 272 0 500 810 0.18104319999999999
0 0.50799999999999945 273 0 500 811 0.1817088
0 0.5084999999999994 273 0 500 812 0.1817088
0 0.50899999999999934 273 0 500 813 0.1817088
0 0.50949999999999929 272 0 500 813 0.18104319999999999
0 0.50999999999999923 273 0 500 814 0.1817088
0 0.51049999999999918 273 0 500 815 0.1817088
0 0.51099999999999912 273 0 500 816 0.1817088
0 0.51149999999999907 272 0 500 816 0.18104319999999999
0 0.51199999999999901 273 0 500 817 0.1817088
0 0.51249999999999896 273 0 500 818 0.1817088
0 0.5129999999999989 273 0 500 819 0.1817088
0 0.51349999999999885 272 0 500 819 0.18104319999999999
0 0.51399999999999879 273 0 500 820 0.1817088
0 0.51449999999999874 273 0 500 821 0.1817088
0 0.51499999999999868 273 0 500 822 0.1817088
0 0.51549999999999863 272 0 500 822 0.18104319999999999
0 0.51599999999999857 273 0 500 823 0.1817088
0 0.51649999999999852 273 0 500 824 0.1817088
0 0.51699999999999846 273 0 500 825 0.1817088
0 0.51749999999999841 272 0 500 825 0.18104319999999999
0 0.51799999999999835 273 0 500 826 0.1817088
0 0.5184999999999983 273 0 500 827 0.1817088
0 0.51899999999999824 273 0 500 828 0.1817088
0 0.51949999999999819 272 0 500 828 0.18104319999999999
0 0.51999999999999813 273 0 500 829 0.1817088
0 0.52049999999999808 273 0 500 830 0.1817088
0 0.52099999999999802 273 0 500 831 0.1817088
0 0.52149999999999797 272 0 500 831 0.18104319999999999
0 0.52199999999999791 273 0 500 832 0.1817088
0 0.52249999999999786 273 0 500 833 0.1817088
0 0.5229999999999978 273 0 500 834 0.1817088
0 0.52349999999999774 272 0 500 834 0.18104319999999999
0 0.52399999999999769 273 0 500 835 0.1817088
0 0.52449999999999763 273 0 500 836 0.1817088
0 0.52499999999999758 273 0 500 837 0.1817088
0 0.52549999999999752 272 0 500 837 0.18104319999999999
0 0.52599999999999747 273 0 500 838 0.1817088
0 0.52649999999999741 273 0 500 839 0.1817088
0 0.52699999999999736 273 0 500 840 0.1817088
0 0.5274999999999973 272 0 500 840 0.18104319999999999
0 0.52799999999999725 273 0 500 841 0.1817088
0 0.52849999999999719 273 0 500 842 0.1817088
0 0.52899999999999714 273 0 500 843 0.1817088
0 0.52949999999999708 272 0 500 843 0.18104319999999999
0 0.52999999999999703 273 0 500 844 0.1817088
0 0.53049999999999697 273 0 500 845 0.1817088
0 0.53099999999999692 273 0 500 846 0.1817088
0 0.53149999999999686 272 0 500 846 0.18104319999999999
0 0.53199999999999681 273 0 500 847 0.1817088
0 0.53249999999999675 273 0 500 848 0.1817088
0 0.5329999999999967 273 0 500 849 0.1817088
0 0.53349999999999664 272 0 500 849 0.18104319999999999
0 0.53399999999999659 273 0 500 850 0.1817088
0 0.53449999999999653 273 0 500 851 0.1817088
0 0.53499999999999648 273 0 500 852 0.1817088
0 0.53549999999999642 272 0 500 852 0.18104319999999999
0 0.53599999999999637 273 0 500 853 0.1817088
0 0.53649999999999631 273 0 500 854 0.1817088
0 0.53699999999999626 273 0 500 855 0.1817088
0 0.5374999999999962 272 0 500 855 0.18104319999999999
0 0.53799999999999615 273 0 500 856 0.1817088
0 0.53849999999999609 273 0 500 857 0.1817088
0 0.53899999999999604 273 0 500 858 0.1817088
0 0.53949999999999598 272 0 500 858 0.18104319999999999
0 0.53999999999999593 273 0 500 859 0.1817088
0 0.54049999999999587 273 0 500 860 0.1817088
0 0.54099999999999582 273 0 500 861 0.1817088
0 0.54149999999999576 272 0 500 861 0.18104319999999999
0 0.54199999999999571 273 0 500 862 0.1817088
0 0.54249999999999565 273 0 500 863 0.1817088
0 0.5429999999999956 273 0 500 864 0.1817088
0 0.54349999999999554 272 0 500 864 0.18104319999999999
0 0.54399999999999549 273 0 500 865 0.1817088
0 0.54449999999999543 273 0 500 866 0.1817088
0 0.54499999999999538 273 0 500 867 0.1817088
0 0.54549999999999532 272 0 500 867 0.18104319999999999
0 0.54599999999999527 273 0 500 868 0.1817088
0 0.54649999999999521 273 0 500 869 0.1817088
0 0.54699999999999516 273 0 500 870 0.1817088
0 0.5474999999999951 272 0 500 870 0.18104319999999999
0 0.54799999999999505 273 0 500 871 0.1817088
0 0.54849999999999499 273 0 500 872 0.1817088
0 0.54899999999999494 273 0 500 873 0.1817088
0 0.54949999999999488 272 0 500 873 0.18104319999999999
0 0.54999999999999483 273 0 500 874 0.1817088
0 0.55049999999999477 273 0 500 875 0.1817088
0 0.55099999999999472 273 0 500 876 0.1817088
0 0.55149999999999466 272 0 500 876 0.18104319999999999
0 0.55199999999999461 273 0 500 877 0.1817088
0 0.55249999999999455 273 0 500 878 0.1817088
0 0.5529999999999945 273 0 500 879 0.1817088
0 0.55349999999999444 272 0 500 879 0.18104319999999999
0 0.55399999999999439 273 0 500 880 0.1817088
0 0.55449999999999433 273 0 500 881 0.1817088
0 0.55499999999999428 273 0 500 882 0.1817088
0 0.55549999999999422 272 0 500 882 0.18104319999999999
0 0.55599999999999417 273 0 500 883 0.1817088
0 0.55649999999999411 273 0 500 884 0.1817088
0 0.55699999999999406 273 0 500 885 0.1817088
0 0.557499999999994 272 0 500 885 0.18104319999999999
0 0.55799999999999395 273 0 500 886 0.1817088
0 0.55849999999999389 273 0 500 887 0.1817088
0 0.55899999999999384 273 0 500 888 0.1817088
0 0.55949999999999378 272 0 500 888 0.18104319999999999
0 0.55999999999999373 273 0 500 889 0.1817088
0 0.56049999999999367 273 0 500 890 0.1817088
0 0.56099999999999361 273 0 500 891 0.1817088
0 0.56149999999999356 272 0 500 891 0.18104319999999999
0 0.5619999999999935 273 0 500 892 0.1817088
0 0.56249999999999345 273 0 500 893 0.1817088
0 0.56299999999999339 273 0 500 894 0.1817088
0 0.56349999999999334 272 0 500 894 0.18104319999999999
0 0.56399999999999328 273 0 500 895 0.1817088
0 0.56449999999999323 273 0 500 896 0.1817088
0 0.56499999999999317 273 0 500 897 0.1817088
0 0.56549999999999312 272 0 500 897 0.18104319999999999
0 0.56599999999999306 273 0 500 898 0.1817088
0 0.56649999999999301 273 0 500 899 0.1817088
0 0.56699999999999295 273 0 500 900 0.1817088
0 0.5674999999999929 272 0 500 900 0.18104319999999999
0 0.56799999999999284 272 0 500 901 0.18104319999999999
0 0.56849999999999279 273 0 500 902 0.1817088
0 0.56899999999999273 273 0 500 903 0.1817088
0 0.56949999999999268 272 0 500 903 0.18104319999999999
0 0.56999999999999262 272 0 500 904 0.18104319999999999
0 0.57049999999999257 273 0 500 905 0.1817088
0 0.57099999999999251 273 0 500 906 0.1817088
0 0.57149999999999246 272 0 500 906 0.18104319999999999
0 0.5719999999999924 272 0 500 907 0.18104319999999999
0 0.57249999999999235 273 0 500 908 0.1817088
0 0.57299999999999229 273 0 500 909 0.1817088
0 0.57349999999999224 272 0 500 909 0.18104319999999999
0 0.57399999999999218 272 0 500 910 0.18104319999999999
0 0.57449999999999213 273 0 500 911 0.1817088
0 0.57499999999999207 273 0 500 912 0.1817088
0 0.57549999999999202 272 0 500 912 0.18104319999999999
0 0.57599999999999196 272 0 500 913 0.18104319999999999
0 0.57649999999999191 273 0 500 914 0.1817088
0 0.57699999999999185 273 0 500 915 0.1817088
0 0.5774999999999918 272 0 500 915 0.18104319999999999
0 0.57799999999999174 272 0 500 916 0.18104319999999999
0 0.57849999999999169 273 0 500 917 0.1817088
0 0.57899999999999163 273 0 500 918 0.1817088
0 0.57949999999999158 272 0 500 918 0.18104319999999999
0 0.57999999999999152 272 0 500 919 0.18104319999999999
0 0.58049999999999147 273 0 500 920 0.1817088
0 0.58099999999999141 273 0 500 921 0.1817088
0 0.58149999999999136 272 0 500 921 0.18104319999999999
0 0.5819999999999913 272 0 500 922 0.18104319999999999
0 0.58249999999999125 273 0 500 923 0.1817088
0 0.58299999999999119 273 0 500 924 0.1817088
0 0.58349999999999114 272 0 500 924 0.18104319999999999
0 0.58399999999999108 272 0 500 925 0.18104319999999999
0 0.58449999999999103 273 0 500 926 0.1817088
0 0.58499999999999097 273 0 500 927 0.1817088
0 0.58549999999999092 272 0 500 927 0.18104319999999999
0 0.58599999999999086 272 0 500 928 0.18104319999999999
0 0.58649999999999081 273 0 500 929 0.1817088
0 0.58699999999999075 273 0 500 930 0.1817088
0 0.5874999999999907 272 0 500 930 0.18104319999999999
0 0.58799999999999064 272 0 500 931 0.18104319999999999
0 0.58849999999999059 273 0 500 932 0.1817088
0 0.58899999999999053 273 0 500 933 0.1817088
0 0.58949999999999048 272 0 500 933 0.18104319999999999
0 0.58999999999999042 272 0 500 934 0.18104319999999999
0 0.59049999999999037 273 0 500 935 0.1817088
0 0.59099999999999031 273 0 500 936 0.1817088
0 0.59149999999999026 272 0 500 936 0.18104319999999999
0 0.5919999999999902 272 0 500 937 0.18104319999999999
0 0.59249999999999015 273 0 500 938 0.1817088
0 0.59299999999999009 273 0 500 939 0.1817088
0 0.59349999999999004 272 0 500 939 0.18104319999999999
0 0.59399999999998998 272 0 500 940 0.18104319999999999
0 0.59449999999998993 273 0 500 941 0.1817088
0 0.59499999999998987 273 0 500 942 0.1817088
0 0.59549999999998982 272 0 500 942 0.18104319999999999
0 0.59599999999998976 272 0 500 943 0.18104319999999999
0 0.59649999999998971 273 0 500 944 0.1817088
0 0.59699999999998965 273 0 500 945 0.1817088
0 0.59749999999998959 273 0 500 946 0.1817088
0 0.59799999999998954 272 0 500 946 0.18104319999999999
0 0.59849999999998948 273 0 500 947 0.1817088
0 0.59899999999998943 273 0 500 948 0.1817088
0 0.59949999999998937 273 0 500 949 0.1817088
0 0.59999999999998932 272 0 500 949 0.18104319999999999
0 0.60049999999998926 273 0 500 950 0.1817088
0 0.60099999999998921 273 0 500 951 0.1817088
0 0.60149999999998915 273 0 500 952 0.1817088
0 0.6019999999999891 272 0 500 952 0.18104319999999999
0 0.60249999999998904 273 0 500 953 0.1817088
0 0.60299999999998899 273 0 500 954 0.1817088
0 0.60349999999998893 273 0 500 955 0.1817088
0 0.60399999999998888 272 0 500 955 0.18104319999999999
0 0.60449999999998882 273 0 500 956 0.1817088
0 0.60499999999998877 273 0 500 957 0.1817088
0 0.60549999999998871 273 0 500 958 0.1817088
0 0.60599999999998866 272 0 500 958 0.18104319999999999
0 0.6064999999999886 273 0 500 959 0.1817088
0 0.60699999999998855 273 0 500 960 0.1817088
0 0.60749999999998849 273 0 500 961 0.1817088
0 0.60799999999998844 272 0 500 961 0.18104319999999999
0 0.60849999999998838 273 0 500 962 0.1817088
0 0.60899999999998833 273 0 500 963 0.1817088
0 0.60949999999998827 273 0 500 964 0.1817088
0 0.60999999999998822 272 0 500 964 0.18104319999999999
0 0.61049999999998816 273 0 500 965 0.1817088
0 0.61099999999998811 273 0 500 966 0.1817088
0 0.61149999999998805 273 0 500 967 0.1817088
0 0.611999999999988 272 0 500 967 0.18104319999999999
0 0.61249999999998794 273 0 500 968 0.1817088
0 0.61299999999998789 273 0 500 969 0.1817088
0 0.61349999999998783 273 0 500 970 0.1817088
0 0.61399999999998778 272 0 500 970 0.18104319999999999
0 0.61449999999998772 273 0 500 971 0.1817088
0 0.61499999999998767 273 0 500 972 0.1817088
0 0.61549999999998761 273 0 500 973 0.1817088
0 0.61599999999998756 272 0 500 973 0.18104319999999999
0 0.6164999999999875 273 0 500 974 0.1817088
0 0.61699999999998745 273 0 500 975 0.1817088
0 0.61749999999998739 273 0 500 976 0.1817088
0 0.61799999999998734 272 0 500 976 0.18104319999999999
0 0.61849999999998728 273 0 500 977 0.1817088
0 0.61899999999998723 273 0 500 978 0.1817088
0 0.61949999999998717 273 0 500 979 0.1817088
0 0.61999999999998712 272 0 500 979 0.18104319999999999
0 0.62049999999998706 273 0 500 980 0.1817088
0 0.62099999999998701 273 0 500 981 0.1817088
0 0.62149999999998695 273 0 500 982 0.1817088
0 0.6219999999999869 272 0 500 982 0.18104319999999999
0 0.62249999999998684 273 0 500 983 0.1817088
0 0.62299999999998679 273 0 500 984 0.1817088
0 0.62349999999998673 273 0 500 985 0.1817088
0 0.62399999999998668 272 0 500 985 0.18104319999999999
0 0.62449999999998662 273 0 500 986 0.1817088
0 0.62499999999998657 273 0 500 987 0.1817088
0 0.62549999999998651 273 0 500 988 0.1817088
0 0.62599999999998646 272 0 500 988 0.18104319999999999
0 0.6264999999999864 273 0 500 989 0.1817088
0 0.62699999999998635 273 0 500 990 0.1817088
0 0.62749999999998629 273 0 500 991 0.1817088
0 0.62799999999998624 272 0 500 991 0.18104319999999999
0 0.62849999999998618 273 0 500 992 0.1817088
0 0.62899999999998613 273 0 500 993 0.1817088
0 0.62949999999998607 273 0 500 994 0.1817088
0 0.62999999999998602 272 0 500 994 0.18104319999999999
0 0.63049999999998596 273 0 500 995 0.1817088
0 0.63099999999998591 273 0 500 996 0.1817088
0 0.63149999999998585 273 0 500 997 0.1817088
0 0.6319999999999858 272 0 500 997 0.18104319999999999
0 0.63249999999998574 273 0 500 998 0.1817088
0 0.63299999999998569 273 0 500 999 0.1817088
0 0.63349999999998563 273 0 500 1000 0.1817088
0 0.63399999999998558 272 0 500 1000 0.18104319999999999
0 0.63449999999998552 273 0 500 1001 0.1817088
0 0.63499999999998546 273 0 500 1002 0.1817088
0 0.63549999999998541 273 0 500 1003 0.1817088
0 0.63599999999998535 272 0 500 1003 0.18104319999999999
0 0.6364999999999853 273 0 500 1004 0.1817088
0 0.63699999999998524 273 0 500 1005 0.1817088
0 0.63749999999998519 273 0 500 1006 0.1817088
0 0.63799999999998513 272 0 500 1006 0.18104319999999999
0 0.63849999999998508 273 0 500 1007 0.1817088
0 0.63899999999998502 273 0 500 1008 0.1817088
0 0.63949999999998497 273 0 500 1009 0.1817088
0 0.63999999999998491 272 0 500 1009 0.18104319999999999
0 0.64049999999998486 273 0 500 1010 0.1817088
0 0.6409999999999848 273 0 500 1011 0.1817088
0 0.64149999999998475 273 0 500 1012 0.1817088
0 0.64199999999998469 272 0 500 1012 0.18104319999999999
0 0.64249999999998464 273 0 500 1013 0.1817088
0 0.64299999999998458 273 0 500 1014 0.1817088
0 0.64349999999998453 273 0 500 1015 0.1817088
0 0.64399999999998447 272 0 500 1015 0.18104319999999999
0 0.64449999999998442 273 0 500 1016 0.1817088
0 0.64499999999998436 273 0 500 1017 0.1817088
0 0.64549999999998431 273 0 500 1018 0.1817088
0 0.64599999999998425 272 0 500 1018 0.18104319999999999
0 0.6464999999999842 273 0 500 1019 0.1817088
0 0.64699999999998414 273 0 500 1020 0.1817088
0 0.64749999999998409 273 0 500 1021 0.1817088
0 0.64799999999998403 272 0 500 1021 0.18104319999999999
0 0.64849999999998398 273 0 500 1022 0.1817088
0 0.64899999999998392 273 0 500 1023 0.1817088
0 0.64949999999998387 273 0 500 1024 0.1817088
0 0.64999999999998381 272 0 500 1024 0.18104319999999999
0 0.65049999999998376 273 0 500 1025 0.1817088
0 0.6509999999999837 273 0 500 1026 0.1817088
0 0.65149999999998365 273 0 500 1027 0.1817088
0 0.65199999999998359 272 0 500 1027 0.18104319999999999
0 0.65249999999998354 273 0 500 1028 0.1817088
0 0.65299999999998348 273 0 500 1029 0.1817088
0 0.65349999999998343 273 0 500 1030 0.1817088
0 0.65399999999998337 272 0 500 1030 0.18104319999999999
0 0.65449999999998332 273 0 500 1031 0.1817088
0 0.65499999999998326 273 0 500 1032 0.1817088
0 0.65549999999998321 273 0 500 1033 0.1817088
0 0.65599999999998315 272 0 500 1033 0.18104319999999999
0 0.6564999999999831 273 0 500 1034 0.1817088
0 0.65699999999998304 273 0 500 1035 0.1817088
0 0.65749999999998299 273 0 500 1036 0.1817088
0 0.65799999999998293 272 0 500 1036 0.18104319999999999
0 0.65849999999998288 273 0 500 1037 0.1817088
0 0.65899999999998282 273 0 500 1038 0.1817088
0 0.65949999999998277 273 0 500 1039 0.1817088
0 0.65999999999998271 272 0 500 1039 0.18104319999999999
0 0.66049999999998266 273 0 500 1040 0.1817088
0 0.6609999999999826 273 0 500 1041 0.1817088
0 0.66149999999998255 273 0 500 1042 0.1817088
0 0.66199999999998249 272 0 500 1042 0.18104319999999999
0 0.66249999999998244 273 0 500 1043 0.1817088
0 0.66299999999998238 273 0 500 1044 0.1817088
0 0.66349999999998233 273 0 500 1045 0.1817088
0 0.66399999999998227 272 0 500 1045 0.18104319999999999
0 0.66449999999998222 273 0 500 1046 0.1817088
0 0.66499999999998216 273 0 500 1047 0.1817088
0 0.66549999999998211 273 0 500 1048 0.1817088
0 0.66599999999998205 272 0 500 1048 0.18104319999999999
0 0.666499999999982 273 0 500 1049 0.1817088
0 0.66699999999998194 273 0 500 1050 0.1817088
0 0.66749999999998189 273 0 500 1051 0.1817088
0 0.66799999999998183 272 0 500 1051 0.18104319999999999
0 0.66849999999998178 273 0 500 1052 0.1817088
0 0.66899999999998172 273 0 500 1053 0.1817088
0 0.66949999999998167 273 0 500 1054 0.1817088
0 0.66999999999998161 272 0 500 1054 0.18104319999999999
0 0.67049999999998156 272 0 500 1055 0.18104319999999999
0 0.6709999999999815 273 0 500 1056 0.1817088
0 0.67149999999998145 273 0 500 1057 0.1817088
0 0.67199999999998139 272 0 500 1057 0.18104319999999999
0 0.67249999999998133 272 0 500 1058 0.18104319999999999
0 0.67299999999998128 273 0 500 1059 0.1817088
0 0.67349999999998122 273 0 500 1060 0.1817088
0 0.67399999999998117 272 0 500 1060 0.18104319999999999
0 0.67449999999998111 272 0 500 1061 0.18104319999999999
0 0.67499999999998106 273 0 500 1062 0.1817088
0 0.675499999999981 273 0 500 1063 0.1817088
0 0.67599999999998095 272 0 500 1063 0.18104319999999999
0 0.67649999999998089 272 0 500 1064 0.18104319999999999
0 0.67699999999998084 273 0 500 1065 0.1817088
0 0.67749999999998078 273 0 500 1066 0.1817088
0 0.67799999999998073 272 0 500 1066 0.18104319999999999
0 0.67849999999998067 272 0 500 1067 0.18104319999999999
0 0.67899999999998062 273 0 500 1068 0.1817088
0 0.67949999999998056 273 0 500 1069 0.1817088
0 0.67999999999998051 272 0 500 1069 0.18104319999999999
0 0.68049999999998045 272 0 500 1070 0.18104319999999999
0 0.6809999999999804 273 0 500 1071 0.1817088
0 0.68149999999998034 273 0 500 1072 0.1817088
0 0.68199999999998029 272 0 500 1072 0.18104319999999999
0 0.68249999999998023 272 0 500 1073 0.18104319999999999
0 0.68299999999998018 273 0 500 1074 0.1817088
0 0.68349999999998012 273 0 500 1075 0.1817088
0 0.68399999999998007 272 0 500 1075 0.18104319999999999
0 0.68449999999998001 272 0 500 1076 0.18104319999999999
0 0.68499999999997996 273 0 500 1077 0.1817088
0 0.6854999999999799 273 0 500 1078 0.1817088
0 0.68599999999997985 272 0 500 1078 0.18104319999999999
0 0.68649999999997979 272 0 500 1079 0.18104319999999999
0 0.68699999999997974 273 0 500 1080 0.1817088
0 0.68749999999997968 273 0 500 1081 0.1817088
0 0.68799999999997963 272 0 500 1081 0.18104319999999999
0 0.68849999999997957 272 0 500 1082 0.18104319999999999
0 0.68899999999997952 273 0 500 1083 0.1817088
0 0.68949999999997946 273 0 500 1084 0.1817088
0 0.68999999999997941 272 0 500 1084 0.18104319999999999
0 0.69049999999997935 272 0 500 1085 0.18104319999999999
0 0.6909999999999793 273 0 500 1086 0.1817088
0 0.69149999999997924 273 0 500 1087 0.1817088
0 0.69199999999997919 272 0 500 1087 0.18104319999999999
0 0.69249999999997913 272 0 500 1088 0.18104319999999999
0 0.69299999999997908 273 0 500 1089 0.1817088
0 0.69349999999997902 273 0 500 1090 0.1817088
0 0.69399999999997897 272 0 500 1090 0.18104319999999999
0 0.69449999999997891 272 0 500 1091 0.18104319999999999
0 0.69499999999997886 273 0 500 1092 0.1817088
0 0.6954999999999788 273 0 500 1093 0.1817088
0 0.69599999999997875 272 0 500 1093 0.18104319999999999
0 0.69649999999997869 272 0 500 1094 0.18104319999999999
0 0.69699999999997864 273 0 500 1095 0.1817088
0 0.69749999999997858 273 0 500 1096 0.1817088
0 0.69799999999997853 272 0 500 1096 0.18104319999999999
0 0.69849999999997847 272 0 500 1097 0.18104319999999999
0 0.69899999999997842 273 0 500 1098 0.1817088
0 0.69949999999997836 273 0 500 1099 0.1817088
0 0.69999999999997831 272 0 500 1099 0.18104319999999999
0 0.70049999999997825 272 0 500 1100 0.18104319999999999
0 0.7009999999999782 273 0 500 1101 0.1817088
0 0.70149999999997814 273 0 500 1102 0.1817088
0 0.70199999999997809 273 0 500 1103 0.1817088
0 0.70249999999997803 272 0 500 1103 0.18104319999999999
0 0.70299999999997798 273 0 500 1104 0.1817088
0 0.70349999999997792 273 0 500 1105 0.1817088
0 0.70399999999997787 273 0 500 1106 0.1817088
0 0.70449999999997781 272 0 500 1106 0.18104319999999999
0 0.70499999999997776 273 0 500 1107 0.1817088
0 0.7054999999999777 273 0 500 1108 0.1817088
0 0.70599999999997765 273 0 500 1109 0.1817088
0 0.70649999999997759 272 0 500 1109 0.18104319999999999
0 0.70699999999997754 273 0 500 1110 0.1817088
0 0.70749999999997748 273 0 500 1111 0.1817088
0 0.70799999999997743 273 0 500 1112 0.1817088
0 0.70849999999997737 272 0 500 1112 0.18104319999999999
0 0.70899999999997732 273 0 500 1113 0.1817088
0 0.70949999999997726 273 0 500 1114 0.1817088
0 0.7099999999999772 273 0 500 1115 0.1817088
0 0.71049999999997715 272 0 500 1115 0.18104319999999999
0 0.71099999999997709 273 0 500 1116 0.1817088
0 0.71149999999997704 273 0 500 1117 0.1817088
0 0.71199999999997698 273 0 500 1118 0.1817088
0 0.71249999999997693 272 0 500 1118 0.18104319999999999
0 0.71299999999997687 273 0 500 1119 0.1817088
0 0.71349999999997682 273 0 500 1120 0.1817088
0 0.71399999999997676 273 0 500 1121 0.1817088
0 0.71449999999997671 272 0 500 1121 0.18104319999999999
0 0.71499999999997665 273 0 500 1122 0.1817088
0 0.7154999999999766 273 0 500 1123 0.1817088
0 0.71599999999997654 273 0 500 1124 0.1817088
0 0.71649999999997649 272 0 500 1124 0.18104319999999999
0 0.71699999999997643 273 0 500 1125 0.1817088
0 0.71749999999997638 273 0 500 1126 0.1817088
0 0.71799999999997632 273 0 500 1127 0.1817088
0 0.71849999999997627 272 0 500 1127 0.18104319999999999
0 0.71899999999997621 273 0 500 1128 0.1817088
0 0.71949999999997616 273 0 500 1129 0.1817088
0 0.7199999999999761 273 0 500 1130 0.1817088
0 0.72049999999997605 272 0 500 1130 0.18104319999999999
0 0.72099999999997599 273 0 500 1131 0.1817088
0 0.72149999999997594 273 0 500 1132 0.1817088
0 0.72199999999997588 273 0 500 1133 0.1817088
0 0.72249999999997583 272 0 500 1133 0.18104319999999999
0 0.72299999999997577 273 0 500 1134 0.1817088
0 0.72349999999997572 273 0 500 1135 0.1817088
0 0.72399999999997566 273 0 500 1136 0.1817088
0 0.72449999999997561 272 0 500 1136 0.18104319999999999
0 0.72499999999997555 273 0 500 1137 0.1817088
0 0.7254999999999755 273 0 500 1138 0.1817088
0 0.72599999999997544 273 0 500 1139 0.1817088
0 0.72649999999997539 272 0 500 1139 0.18104319999999999
0 0.72699999999997533 273 0 500 1140 0.1817088
0 0.72749999999997528 273 0 500 1141 0.1817088
0 0.72799999999997522 273 0 500 1142 0.1817088
0 0.72849999999997517 272 0 500 1142 0.18104319999999999
0 0.72899999999997511 273 0 500 1143 0.1817088
0 0.72949999999997506 273 0 500 1144 0.1817088
0 0.729999999999975 273 0 500 1145 0.1817088
0 0.73049999999997495 272 0 500 1145 0.18104319999999999
0 0.73099999999997489 273 0 500 1146 0.1817088
0 0.73149999999997484 273 0 500 1147 0.1817088
0 0.73199999999997478 273 0 500 1148 0.1817088
0 0.73249999999997473 272 0 500 1148 0.18104319999999999
0 0.73299999999997467 273 0 500 1149 0.1817088
0 0.73349999999997462 273 0 500 1150 0.1817088
0 0.73399999999997456 273 0 500 1151 0.1817088
0 0.73449999999997451 272 0 500 1151 0.18104319999999999
0 0.73499999999997445 273 0 500 1152 0.1817088
0 0.7354999999999744 273 0 500 1153 0.1817088
0 0.73599999999997434 273 0 500 1154 0.1817088
0 0.73649999999997429 272 0 500 1154 0.18104319999999999
0 0.73699999999997423 273 0 500 1155 0.1817088
0 0.73749999999997418 273 0 500 1156 0.1817088
0 0.73799999999997412 273 0 500 1157 0.1817088
0 0.73849999999997407 272 0 500 1157 0.18104319999999999
0 0.73899999999997401 273 0 500 1158 0.1817088
0 0.73949999999997396 273 0 500 1159 0.1817088
0 0.7399999999999739 273 0 500 1160 0.1817088
0 0.74049999999997385 272 0 500 1160 0.18104319999999999
0 0.74099999999997379 273 0 500 1161 0.1817088
0 0.74149999999997374 273 0 500 1162 0.1817088
0 0.74199999999997368 273 0 500 1163 0.1817088
0 0.74249999999997363 272 0 500 1163 0.18104319999999999
0 0.74299999999997357 273 0 500 1164 0.1817088
0 0.74349999999997352 273 0 500 1165 0.1817088
0 0.74399999999997346 273 0 500 1166 0.1817088
0 0.74449999999997341 272 0 500 1166 0.18104319999999999
0 0.74499999999997335 273 0 500 1167 0.1817088
0 0.7454999999999733 273 0 500 1168 0.1817088
0 0.74599999999997324 273 0 500 1169 0.1817088
0 0.74649999999997319 272 0 500 1169 0.18104319999999999
0 0.74699999999997313 273 0 500 1170 0.1817088
0 0.74749999999997307 273 0 500 1171 0.1817088
0 0.74799999999997302 273 0 500 1172 0.1817088
0 0.74849999999997296 272 0 500 1172 0.18104319999999999
0 0.74899999999997291 273 0 500 1173 0.1817088
0 0.74949999999997285 273 0 500 1174 0.1817088
0 0.7499999999999728 273 0 500 1175 0.1817088
0 0.75049999999997274 272 0 500 1175 0.18104319999999999
0 0.75099999999997269 273 0 500 1176 0.1817088
0 0.75149999999997263 273 0 500 1177 0.1817088
0 0.75199999999997258 273 0 500 1178 0.1817088
0 0.75249999999997252 272 0 500 1178 0.18104319999999999
0 0.75299999999997247 273 0 500 1179 0.1817088
0 0.75349999999997241 273 0 500 1180 0.1817088
0 0.75399999999997236 273 0 500 1181 0.1817088
0 0.7544999999999723 272 0 500 1181 0.18104319999999999
0 0.75499999999997225 273 0 500 1182 0.1817088
0 0.75549999999997219 273 0 500 1183 0.1817088
0 0.75599999999997214 273 0 500 1184 0.1817088
0 0.75649999999997208 272 0 500 1184 0.18104319999999999
0 0.75699999999997203 273 0 500 1185 0.1817088
0 0.75749999999997197 273 0 500 1186 0.1817088
0 0.75799999999997192 273 0 500 1187 0.1817088
0 0.75849999999997186 272 0 500 1187 0.18104319999999999
0 0.75899999999997181 273 0 500 1188 0.1817088
0 0.75949999999997175 273 0 500 1189 0.1817088
0 0.7599999999999717 273 0 500 1190 0.1817088
0 0.76049999999997164 272 0 500 1190 0.18104319999999999
0 0.76099999999997159 273 0 500 1191 0.1817088
0 0.76149999999997153 273 0 500 1192 0.1817088
0 0.76199999999997148 273 0 500 1193 0.1817088
0 0.76249999999997142 272 0 500 1193 0.18104319999999999
0 0.76299999999997137 273 0 500 1194 0.1817088
0 0.76349999999997131 273 0 500 1195 0.1817088
0 0.76399999999997126 273 0 500 1196 0.1817088
0 0.7644999999999712 272 0 500 1196 0.18104319999999999
0 0.76499999999997115 273 0 500 1197 0.1817088
0 0.76549999999997109 273 0 500 1198 0.1817088
0 0.76599999999997104 273 0 500 1199 0.1817088
0 0.76649999999997098 272 0 500 1199 0.18104319999999999
0 0.76699999999997093 273 0 500 1200 0.1817088
0 0.76749999999997087 273 0 500 1201 0.1817088
0 0.76799999999997082 273 0 500 1202 0.1817088
0 0.76849999999997076 272 0 500 1202 0.18104319999999999
0 0.76899999999997071 273 0 500 1203 0.1817088
0 0.76949999999997065 273 0 500 1204 0.1817088
0 0.7699999999999706 273 0 500 1205 0.1817088
0 0.77049999999997054 272 0 500 1205 0.18104319999999999
0 0.77099999999997049 273 0 500 1206 0.1817088
0 0.77149999999997043 273 0 500 1207 0.1817088
0 0.77199999999997038 273 0 500 1208 0.1817088
0 0.77249999999997032 272 0 500 1208 0.18104319999999999
0 0.77299999999997027 273 0 500 1209 0.1817088
0 0.77349999999997021 273 0 500 1210 0.1817088
0 0.77399999999997016 273 0 500 1211 0.1817088
0 0.7744999999999701 272 0 500 1211 0.18104319999999999
0 0.77499999999997005 272 0 500 1212 0.18104319999999999
0 0.77549999999996999 273 0 500 1213 0.1817088
0 0.77599999999996994 273 0 500 1214 0.1817088
0 0.77649999999996988 272 0 500 1214 0.18104319999999999
0 0.77699999999996983 272 0 500 1215 0.18104319999999999
0 0.77749999999996977 273 0 500 1216 0.1817088
0 0.77799999999996972 273 0 500 1217 0.1817088
0 0.77849999999996966 272 0 500 1217 0.18104319999999999
0 0.77899999999996961 272 0 500 1218 0.18104319999999999
0 0.77949999999996955 273 0 500 1219 0.1817088
0 0.7799999999999695 273 0 500 1220 0.1817088
0 0.78049999999996944 272 0 500 1220 0.18104319999999999
0 0.78099999999996939 272 0 500 1221 0.18104319999999999
0 0.78149999999996933 273 0 500 1222 0.1817088
0 0.78199999999996928 273 0 500 1223 0.1817088
0 0.78249999999996922 272 0 500 1223 0.18104319999999999
0 0.78299999999996917 272 0 500 1224 0.18104319999999999
0 0.78349999999996911 273 0 500 1225 0.1817088
0 0.78399999999996905 273 0 500 1226 0.1817088
0 0.784499999999969 272 0 500 1226 0.18104319999999999
0 0.78499999999996894 272 0 500 1227 0.18104319999999999
0 0.78549999999996889 273 0 500 1228 0.1817088
0 0.78599999999996883 273 0 500 1229 0.1817088
0 0.78649999999996878 272 0 500 1229 0.18104319999999999
0 0.78699999999996872 272 0 500 1230 0.18104319999999999
0 0.78749999999996867 273 0 500 1231 0.1817088
0 0.78799999999996861 273 0 500 1232 0.1817088
0 0.78849999999996856 272 0 500 1232 0.18104319999999999
0 0.7889999999999685 272 0 500 1233 0.18104319999999999
0 0.78949999999996845 273 0 500 1234 0.1817088
0 0.78999999999996839 273 0 500 1235 0.1817088
0 0.79049999999996834 272 0 500 1235 0.18104319999999999
0 0.79099999999996828 272 0 500 1236 0.18104319999999999
0 0.79149999999996823 273 0 500 1237 0.1817088
0 0.79199999999996817 273 0 500 1238 0.1817088
0 0.79249999999996812 272 0 500 1238 0.18104319999999999
0 0.79299999999996806 272 0 500 1239 0.18104319999999999
0 0.79349999999996801 273 0 500 1240 0.1817088
0 0.79399999999996795 273 0 500 1241 0.1817088
0 0.7944999999999679 272 0 500 1241 0.18104319999999999
0 0.79499999999996784 272 0 500 1242 0.18104319999999999
0 0.79549999999996779 273 0 500 1243 0.1817088
0 0.79599999999996773 273 0 500 1244 0.1817088
0 0.79649999999996768 272 0 500 1244 0.18104319999999999
0 0.79699999999996762 272 0 500 1245 0.18104319999999999
0 0.79749999999996757 273 0 500 1246 0.1817088
0 0.79799999999996751 273 0 500 1247 0.1817088
0 0.79849999999996746 272 0 500 1247 0.18104319999999999
0 0.7989999999999674 272 0 500 1248 0.18104319999999999
0 0.79949999999996735 273 0 500 1249 0.1817088
0 0.79999999999996729 273 0 500 1250 0.1817088
0 0.80049999999996724 272 0 500 1250 0.18104319999999999
0 0.80099999999996718 272 0 500 1251 0.18104319999999999
0 0.80149999999996713 273 0 500 1252 0.1817088
0 0.80199999999996707 273 0 500 1253 0.1817088
0 0.80249999999996702 272 0 500 1253 0.18104319999999999
0 0.80299999999996696 272 0 500 1254 0.18104319999999999
0 0.80349999999996691 273 0 500 1255 0.1817088
0 0.80399999999996685 273 0 500 1256 0.1817088
0 0.8044999999999668 273 0 500 1257 0.1817088
0 0.80499999999996674 272 0 500 1257 0.18104319999999999
0 0.80549999999996669 273 0 500 1258 0.1817088
0 0.80599999999996663 273 0 500 1259 0.1817088
0 0.80649999999996658 273 0 500 1260 0.1817088
0 0.80699999999996652 272 0 500 1260 0.18104319999999999
0 0.80749999999996647 273 0 500 1261 0.1817088
0 0.80799999999996641 273 0 500 1262 0.1817088
0 0.80849999999996636 273 0 500 1263 0.1817088
0 0.8089999999999663 272 0 500 1263 0.18104319999999999
0 0.80949999999996625 273 0 500 1264 0.1817088
0 0.80999999999996619 273 0 500 1265 0.1817088
0 0.81049999999996614 273 0 500 1266 0.1817088
0 0.81099999999996608 272 0 500 1266 0.18104319999999999
0 0.81149999999996603 273 0 500 1267 0.1817088
0 0.81199999999996597 273 0 500 1268 0.1817088
0 0.81249999999996592 273 0 500 1269 0.1817088
0 0.81299999999996586 272 0 500 1269 0.18104319999999999
0 0.81349999999996581 273 0 500 1270 0.1817088
0 0.81399999999996575 273 0 500 1271 0.1817088
0 0.8144999999999657 273 0 500 1272 0.1817088
0 0.81499999999996564 272 0 500 1272 0.18104319999999999
0 0.81549999999996559 273 0 500 1273 0.1817088
0 0.81599999999996553 273 0 500 1274 0.1817088
0 0.81649999999996548 273 0 500 1275 0.1817088
0 0.81699999999996542 272 0 500 1275 0.18104319999999999
0 0.81749999999996537 273 0 500 1276 0.1817088
0 0.81799999999996531 273 0 500 1277 0.1817088
0 0.81849999999996526 273 0 500 1278 0.1817088
0 0.8189999999999652 272 0 500 1278 0.18104319999999999
0 0.81949999999996515 273 0 500 1279 0.1817088
0 0.81999999999996509 273 0 500 1280 0.1817088
0 0.82049999999996504 273 0 500 1281 0.1817088
0 0.82099999999996498 272 0 500 1281 0.18104319999999999
0 0.82149999999996492 273 0 500 1282 0.1817088
0 0.82199999999996487 273 0 500 1283 0.1817088
0 0.82249999999996481 273 0 500 1284 0.1817088
0 0.82299999999996476 272 0 500 1284 0.18104319999999999
0 0.8234999999999647 273 0 500 1285 0.1817088
0 0.82399999999996465 273 0 500 1286 0.1817088
0 0.82449999999996459 273 0 500 1287 0.1817088
0 0.82499999999996454 272 0 500 1287 0.18104319999999999
0 0.82549999999996448 273 0 500 1288 0.1817088
0 0.82599999999996443 273 0 500 1289 0.1817088
0 0.82649999999996437 273 0 500 1290 0.1817088
0 0.82699999999996432 272 0 500 1290 0.18104319999999999
0 0.82749999999996426 273 0 500 1291 0.1817088
0 0.82799999999996421 273 0 500 1292 0.1817088
0 0.82849999999996415 273 0 500 1293 0.1817088
0 0.8289999999999641 272 0 500 1293 0.18104319999999999
0 0.82949999999996404 273 0 500 1294 0.1817088
0 0.82999999999996399 273 0 500 1295 0.1817088
0 0.83049999999996393 273 0 500 1296 0.1817088
0 0.83099999999996388 272 0 500 1296 0.18104319999999999
0 0.83149999999996382 273 0 500 1297 0.1817088
0 0.83199999999996377 273 0 500 1298 0.1817088
0 0.83249999999996371 273 0 500 1299 0.1817088
0 0.83299999999996366 272 0 500 1299 0.18104319999999999
0 0.8334999999999636 273 0 500 1300 0.1817088
0 0.83399999999996355 273 0 500 1301 0.1817088
0 0.83449999999996349 273 0 500 1302 0.1817088
0 0.83499999999996344 272 0 500 1302 0.18104319999999999
0 0.83549999999996338 273 0 500 1303 0.1817088
0 0.83599999999996333 273 0 500 1304 0.1817088
0 0.83649999999996327 273 0 500 1305 0.1817088
0 0.83699999999996322 272 0 500 1305 0.18104319999999999
0 0.83749999999996316 273 0 500 1306 0.1817088
0 0.83799999999996311 273 0 500 1307 0.1817088
0 0.83849999999996305 273 0 500 1308 0.1817088
0 0.838999999999963 272 0 500 1308 0.18104319999999999
0 0.83949999999996294 273 0 500 1309 0.1817088
0 0.83999999999996289 273 0 500 1310 0.1817088
0 0.84049999999996283 273 0 500 1311 0.1817088
0 0.84099999999996278 272 0 500 1311 0.18104319999999999
0 0.84149999999996272 273 0 500 1312 0.1817088
0 0.84199999999996267 273 0 500 1313 0.1817088
0 0.84249999999996261 273 0 500 1314 0.1817088
0 0.84299999999996256 272 0 500 1314 0.18104319999999999
0 0.8434999999999625 273 0 500 1315 0.1817088
0 0.84399999999996245 273 0 500 1316 0.1817088
0 0.84449999999996239 273 0 500 1317 0.1817088
0 0.84499999999996234 272 0 500 1317 0.18104319999999999
0 0.84549999999996228 273 0 500 1318 0.1817088
0 0.84599999999996223 273 0 500 1319 0.1817088
0 0.84649999999996217 273 0 500 1320 0.1817088
0 0.84699999999996212 272 0 500 1320 0.18104319999999999
0 0.84749999999996206 273 0 500 1321 0.1817088
0 0.84799999999996201 273 0 500 1322 0.1817088
0 0.84849999999996195 273 0 500 1323 0.1817088
0 0.8489999999999619 272 0 500 1323 0.18104319999999999
0 0.84949999999996184 273 0 500 1324 0.1817088
0 0.84999999999996179 273 0 500 1325 0.1817088
0 0.85049999999996173 273 0 500 1326 0.1817088
0 0.85099999999996168 272 0 500 1326 0.18104319999999999
0 0.85149999999996162 273 0 500 1327 0.1817088
0 0.85199999999996157 273 0 500 1328 0.1817088
0 0.85249999999996151 273 0 500 1329 0.1817088
0 0.85299999999996146 272 0 500 1329 0.18104319999999999
0 0.8534999999999614 273 0 500 1330 0.1817088
0 0.85399999999996135 273 0 500 1331 0.1817088
0 0.85449999999996129 273 0 500 1332 0.1817088
0 0.85499999999996124 272 0 500 1332 0.18104319999999999
0 0.85549999999996118 273 0 500 1333 0.1817088
0 0.85599999999996113 273 0 500 1334 0.1817088
0 0.85649999999996107 273 0 500 1335 0.1817088
0 0.85699999999996102 272 0 500 1335 0.18104319999999999
0 0.85749999999996096 273 0 500 1336 0.1817088
0 0.85799999999996091 273 0 500 1337 0.1817088
0 0.85849999999996085 273 0 500 1338 0.1817088
0 0.85899999999996079 272 0 500 1338 0.18104319999999999
0 0.85949999999996074 273 0 500 1339 0.1817088
0 0.85999999999996068 273 0 500 1340 0.1817088
0 0.86049999999996063 273 0 500 1341 0.1817088
0 0.86099999999996057 272 0 500 1341 0.18104319999999999
0 0.86149999999996052 273 0 500 1342 0.1817088
0 0.86199999999996046 273 0 500 1343 0.1817088
0 0.86249999999996041 273 0 500 1344 0.1817088
0 0.86299999999996035 272 0 500 1344 0.18104319999999999
0 0.8634999999999603 273 0 500 1345 0.1817088
0 0.86399999999996024 273 0 500 1346 0.1817088
0 0.86449999999996019 273 0 500 1347 0.1817088
0 0.86499999999996013 272 0 500 1347 0.18104319999999999
0 0.86549999999996008 273 0 500 1348 0.1817088
0 0.86599999999996002 273 0 500 1349 0.1817088
0 0.86649999999995997 273 0 500 1350 0.1817088
0 0.86699999999995991 272 0 500 1350 0.18104319999999999
0 0.86749999999995986 273 0 500 1351 0.1817088
0 0.8679999999999598 273 0 500 1352 0.1817088
0 0.86849999999995975 273 0 500 1353 0.1817088
0 0.86899999999995969 272 0 500 1353 0.18104319999999999
0 0.86949999999995964 273 0 500 1354 0.1817088
0 0.86999999999995958 273 0 500 1355 0.1817088
0 0.87049999999995953 273 0 500 1356 0.1817088
0 0.87099999999995947 272 0 500 1356 0.18104319999999999
0 0.87149999999995942 273 0 500 1357 0.1817088
0 0.87199999999995936 273 0 500 1358 0.1817088
0 0.87249999999995931 273 0 500 1359 0.1817088
0 0.87299999999995925 272 0 500 1359 0.18104319999999999
0 0.8734999999999592 273 0 500 1360 0.1817088
0 0.87399999999995914 273 0 500 1361 0.1817088
0 0.87449999999995909 273 0 500 1362 0.1817088
0 0.87499999999995903 272 0 500 1362 0.18104319999999999
0 0.87549999999995898 273 0 500 1363 0.1817088
0 0.87599999999995892 273 0 500 1364 0.1817088
0 0.87649999999995887 273 0 500 1365 0.1817088
0 0.87699999999995881 272 0 500 1365 0.18104319999999999
0 0.87749999999995876 273 0 500 1366 0.1817088
0 0.8779999999999587 273 0 500 1367 0.1817088
0 0.87849999999995865 273 0 500 1368 0.1817088
0 0.87899999999995859 272 0 500 1368 0.18104319999999999
0 0.87949999999995854 272 0 500 1369 0.18104319999999999
0 0.87999999999995848 273 0 500 1370 0.1817088
0 0.88049999999995843 273 0 500 1371 0.1817088
0 0.88099999999995837 272 0 500 1371 0.18104319999999999
0 0.88149999999995832 272 0 500 1372 0.18104319999999999
0 0.88199999999995826 273 0 500 1373 0.1817088
0 0.88249999999995821 273 0 500 1374 0.1817088
0 0.88299999999995815 272 0 500 1374 0.18104319999999999
0 0.8834999999999581 272 0 500 1375 0.18104319999999999
0 0.88399999999995804 273 0 500 1376 0.1817088
0 0.88449999999995799 273 0 500 1377 0.1817088
0 0.88499999999995793 272 0 500 1377 0.18104319999999999
0 0.88549999999995788 272 0 500 1378 0.18104319999999999
0 0.88599999999995782 273 0 500 1379 0.1817088
0 0.88649999999995777 273 0 500 1380 0.1817088
0 0.88699999999995771 272 0 500 1380 0.18104319999999999
0 0.88749999999995766 272 0 500 1381 0.18104319999999999
0 0.8879999999999576 273 0 500 1382 0.1817088
0 0.88849999999995755 273 0 500 1383 0.1817088
0 0.88899999999995749 272 0 500 1383 0.18104319999999999
0 0.88949999999995744 272 0 500 1384 0.18104319999999999
0 0.88999999999995738 273 0 500 1385 0.1817088
0 0.89049999999995733 273 0 500 1386 0.1817088
0 0.89099999999995727 272 0 500 1386 0.18104319999999999
0 0.89149999999995722 272 0 500 1387 0.18104319999999999
0 0.89199999999995716 273 0 500 1388 0.1817088
0 0.89249999999995711 273 0 500 1389 0.1817088
0 0.89299999999995705 272 0 500 1389 0.18104319999999999
0 0.893499999999957 272 0 500 1390 0.18104319999999999
0 0.89399999999995694 273 0 500 1391 0.1817088
0 0.89449999999995689 273 0 500 1392 0.1817088
0 0.89499999999995683 272 0 500 1392 0.18104319999999999
0 0.89549999999995678 272 0 500 1393 0.18104319999999999
0 0.89599999999995672 273 0 500 1394 0.1817088
0 0.89649999999995666 273 0 500 1395 0.1817088
0 0.89699999999995661 272 0 500 1395 0.18104319999999999
0 0.89749999999995655 272 0 500 1396 0.18104319999999999
0 0.8979999999999565 273 0 500 1397 0.1817088
0 0.89849999999995644 273 0 500 1398 0.1817088
0 0.89899999999995639 272 0 500 1398 0.18104319999999999
0 0.89949999999995633 272 0 500 1399 0.18104319999999999
0 0.89999999999995628 273 0 500 1400 0.1817088
0 0.90049999999995622 273 0 500 1401 0.1817088
0 0.90099999999995617 272 0 500 1401 0.18104319999999999
0 0.90149999999995611 272 0 500 1402 0.18104319999999999
0 0.90199999999995606 273 0 500 1403 0.1817088
0 0.902499999999956 273 0 500 1404 0.1817088
0 0.90299999999995595 272 0 500 1404 0.18104319999999999
0 0.90349999999995589 272 0 500 1405 0.18104319999999999
0 0.90399999999995584 273 0 500 1406 0.1817088
0 0.90449999999995578 273 0 500 1407 0.1817088
0 0.90499999999995573 272 0 500 1407 0.18104319999999999
0 0.90549999999995567 272 0 500 1408 0.18104319999999999
0 0.90599999999995562 273 0 500 1409 0.1817088
0 0.90649999999995556 273 0 500 1410 0.1817088
0 0.90699999999995551 272 0 500 1410 0.18104319999999999
0 0.90749999999995545 272 0 500 1411 0.18104319999999999
0 0.9079999999999554 273 0 500 1412 0.1817088
0 0.90849999999995534 273 0 500 1413 0.1817088
0 0.90899999999995529 273 0 500 1414 0.1817088
0 0.90949999999995523 272 0 500 1414 0.18104319999999999
0 0.90999999999995518 273 0 500 1415 0.1817088
0 0.91049999999995512 273 0 500 1416 0.1817088
0 0.91099999999995507 273 0 500 1417 0.1817088
0 0.91149999999995501 272 0 500 1417 0.18104319999999999
0 0.91199999999995496 273 0 500 1418 0.1817088
0 0.9124999999999549 273 0 500 1419 0.1817088
0 0.91299999999995485 273 0 500 1420 0.1817088
0 0.91349999999995479 272 0 500 1420 0.18104319999999999
0 0.91399999999995474 273 0 500 1421 0.1817088
0 0.91449999999995468 273 0 500 1422 0.1817088
0 0.91499999999995463 273 0 500 1423 0.1817088
0 0.91549999999995457 272 0 500 1423 0.18104319999999999
0 0.91599999999995452 273 0 500 1424 0.1817088
0 0.91649999999995446 273 0 500 1425 0.1817088
0 0.91699999999995441 273 0 500 1426 0.1817088
0 0.91749999999995435 272 0 500 1426 0.18104319999999999
0 0.9179999999999543 273 0 500 1427 0.1817088
0 0.91849999999995424 273 0 500 1428 0.1817088
0 0.91899999999995419 273 0 500 1429 0.1817088
0 0.91949999999995413 272 0 500 1429 0.18104319999999999
0 0.91999999999995408 273 0 500 1430 0.1817088
0 0.92049999999995402 273 0 500 1431 0.1817088
0 0.92099999999995397 273 0 500 1432 0.1817088
0 0.92149999999995391 272 0 500 1432 0.18104319999999999
0 0.92199999999995386 273 0 500 1433 0.1817088
0 0.9224999999999538 273 0 500 1434 0.1817088
0 0.92299999999995375 273 0 500 1435 0.1817088
0 0.92349999999995369 272 0 500 1435 0.18104319999999999
0 0.92399999999995364 273 0 500 1436 0.1817088
0 0.92449999999995358 273 0 500 1437 0.1817088
0 0.92499999999995353 273 0 500 1438 0.1817088
0 0.92549999999995347 272 0 500 1438 0.18104319999999999
0 0.92599999999995342 273 0 500 1439 0.1817088
0 0.92649999999995336 273 0 500 1440 0.1817088
0 0.92699999999995331 273 0 500 1441 0.1817088
0 0.92749999999995325 272 0 500 1441 0.18104319999999999
0 0.9279999999999532 273 0 500 1442 0.1817088
0 0.92849999999995314 273 0 500 1443 0.1817088
0 0.92899999999995309 273 0 500 1444 0.1817088
0 0.92949999999995303 272 0 500 1444 0.18104319999999999
0 0.92999999999995298 273 0 500 1445 0.1817088
0 0.93049999999995292 273 0 500 1446 0.1817088
0 0.93099999999995287 273 0 500 1447 0.1817088
0 0.93149999999995281 272 0 500 1447 0.18104319999999999
0 0.93199999999995276 273 0 500 1448 0.1817088
0 0.9324999999999527 273 0 500 1449 0.1817088
0 0.93299999999995264 273 0 500 1450 0.1817088
0 0.93349999999995259 272 0 500 1450 0.18104319999999999
0 0.93399999999995253 273 0 500 1451 0.1817088
0 0.93449999999995248 273 0 500 1452 0.1817088
0 0.93499999999995242 273 0 500 1453 0.1817088
0 0.93549999999995237 272 0 500 1453 0.18104319999999999
0 0.93599999999995231 273 0 500 1454 0.1817088
0 0.93649999999995226 273 0 500 1455 0.1817088
0 0.9369999999999522 273 0 500 1456 0.1817088
0 0.93749999999995215 272 0 500 1456 0.18104319999999999
0 0.93799999999995209 273 0 500 1457 0.1817088
0 0.93849999999995204 273 0 500 1458 0.1817088
0 0.93899999999995198 273 0 500 1459 0.1817088
0 0.93949999999995193 272 0 500 1459 0.18104319999999999
0 0.93999999999995187 273 0 500 1460 0.1817088
0 0.94049999999995182 273 0 500 1461 0.1817088
0 0.94099999999995176 273 0 500 1462 0.1817088
0 0.94149999999995171 272 0 500 1462 0.18104319999999999
0 0.94199999999995165 273 0 500 1463 0.1817088
0 0.9424999999999516 273 0 500 1464 0.1817088
0 0.94299999999995154 273 0 500 1465 0.1817088
0 0.94349999999995149 272 0 500 1465 0.18104319999999999
0 0.94399999999995143 273 0 500 1466 0.1817088
0 0.94449999999995138 273 0 500 1467 0.1817088
0 0.94499999999995132 273 0 500 1468 0.1817088
0 0.94549999999995127 272 0 500 1468 0.18104319999999999
0 0.94599999999995121 273 0 500 1469 0.1817088
0 0.94649999999995116 273 0 500 1470 0.1817088
0 0.9469999999999511 273 0 500 1471 0.1817088
0 0.94749999999995105 272 0 500 1471 0.18104319999999999
0 0.94799999999995099 273 0 500 1472 0.1817088
0 0.94849999999995094 273 0 500 1473 0.1817088
0 0.94899999999995088 273 0 500 1474 0.1817088
0 0.94949999999995083 272 0 500 1474 0.18104319999999999
0 0.94999999999995077 273 0 500 1475 0.1817088
0 0.95049999999995072 273 0 500 1476 0.1817088
0 0.95099999999995066 273 0 500 1477 0.1817088
0 0.95149999999995061 272 0 500 1477 0.18104319999999999
0 0.95199999999995055 273 0 500 1478 0.1817088
0 0.9524999999999505 273 0 500 1479 0.1817088
0 0.95299999999995044 273 0 500 1480 0.1817088
0 0.95349999999995039 272 0 500 1480 0.18104319999999999
0 0.95399999999995033 273 0 500 1481 0.1817088
0 0.95449999999995028 273 0 500 1482 0.1817088
0 0.95499999999995022 273 0 500 1483 0.1817088
0 0.95549999999995017 272 0 500 1483 0.18104319999999999
0 0.95599999999995011 273 0 500 1484 0.1817088
0 0.95649999999995006 273 0 500 1485 0.1817088
0 0.95699999999995 273 0 500 1486 0.1817088
0 0.95749999999994995 272 0 500 1486 0.18104319999999999
0 0.95799999999994989 273 0 500 1487 0.1817088
0 0.95849999999994984 273 0 500 1488 0.1817088
0 0.95899999999994978 273 0 500 1489 0.1817088
0 0.95949999999994973 272 0 500 1489 0.18104319999999999
0 0.95999999999994967 273 0 500 1490 0.1817088
0 0.96049999999994962 273 0 500 1491 0.1817088
0 0.96099999999994956 273 0 500 1492 0.1817088
0 0.96149999999994951 272 0 500 1492 0.18104319999999999
0 0.96199999999994945 273 0 500 1493 0.1817088
0 0.9624999999999494 273 0 500 1494 0.1817088
0 0.96299999999994934 273 0 500 1495 0.1817088
0 0.96349999999994929 272 0 500 1495 0.18104319999999999
0 0.96399999999994923 273 0 500 1496 0.1817088
0 0.96449999999994918 273 0 500 1497 0.1817088
0 0.96499999999994912 273 0 500 1498 0.1817088
0 0.96549999999994907 272 0 500 1498 0.18104319999999999
0 0.96599999999994901 273 0 500 1499 0.1817088
0 0.96649999999994896 273 0 500 1500 0.1817088
0 0.9669999999999489 273 0 500 1501 0.1817088
0 0.96749999999994885 272 0 500 1501 0.18104319999999999
0 0.96799999999994879 273 0 500 1502 0.1817088
0 0.96849999999994874 273 0 500 1503 0.1817088
0 0.96899999999994868 273 0 500 1504 0.1817088
0 0.96949999999994863 272 0 500 1504 0.18104319999999999
0 0.96999999999994857 273 0 500 1505 0.1817088
0 0.97049999999994851 273 0 500 1506 0.1817088
0 0.97099999999994846 273 0 500 1507 0.1817088
0 0.9714999999999484 272 0 500 1507 0.18104319999999999
0 0.97199999999994835 273 0 500 1508 0.1817088
0 0.97249999999994829 273 0 500 1509 0.1817088
0 0.97299999999994824 273 0 500 1510 0.1817088
0 0.97349999999994818 272 0 500 1510 0.18104319999999999
0 0.97399999999994813 273 0 500 1511 0.1817088
0 0.97449999999994807 273 0 500 1512 0.1817088
0 0.97499999999994802 273 0 500 1513 0.1817088
0 0.97549999999994796 272 0 500 1513 0.18104319999999999
0 0.97599999999994791 273 0 500 1514 0.1817088
0 0.97649999999994785 273 0 500 1515 0.1817088
0 0.9769999999999478 273 0 500 1516 0.1817088
0 0.97749999999994774 272 0 500 1516 0.18104319999999999
0 0.97799999999994769 273 0 500 1517 0.1817088
0 0.97849999999994763 273 0 500 1518 0.1817088
0 0.97899999999994758 273 0 500 1519 0.1817088
0 0.97949999999994752 272 0 500 1519 0.18104319999999999
0 0.97999999999994747 273 0 500 1520 0.1817088
0 0.98049999999994741 273 0 500 1521 0.1817088
0 0.98099999999994736 273 0 500 1522 0.1817088
0 0.9814999999999473 272 0 500 1522 0.18104319999999999
0 0.98199999999994725 273 0 500 1523 0.1817088
0 0.98249999999994719 273 0 500 1524 0.1817088
0 0.98299999999994714 273 0 500 1525 0.1817088
0 0.98349999999994708 272 0 500 1525 0.18104319999999999
0 0.98399999999994703 272 0 500 1526 0.18104319999999999
0 0.98449999999994697 273 0 500 1527 0.1817088
0 0.98499999999994692 273 0 500 1528 0.1817088
0 0.98549999999994686 272 0 500 1528 0.18104319999999999
0 0.98599999999994681 272 0 500 1529 0.18104319999999999
0 0.98649999999994675 273 0 500 1530 0.1817088
0 0.9869999999999467 273 0 500 1531 0.1817088
0 0.98749999999994664 272 0 500 1531 0.18104319999999999
0 0.98799999999994659 272 0 500 1532 0.18104319999999999
0 0.98849999999994653 273 0 500 1533 0.1817088
0 0.98899999999994648 273 0 500 1534 0.1817088
0 0.98949999999994642 272 0 500 1534 0.18104319999999999
0 0.98999999999994637 272 0 500 1535 0.18104319999999999
0 0.99049999999994631 273 0 500 1536 0.1817088
0 0.99099999999994626 273 0 500 1537 0.1817088
0 0.9914999999999462 272 0 500 1537 0.18104319999999999
0 0.99199999999994615 272 0 500 1538 0.18104319999999999
0 0.99249999999994609 273 0 500 1539 0.1817088
0 0.99299999999994604 273 0 500 1540 0.1817088
0 0.99349999999994598 272 0 500 1540 0.18104319999999999
0 0.99399999999994593 272 0 500 1541 0.18104319999999999
0 0.99449999999994587 273 0 500 1542 0.1817088
0 0.99499999999994582 273 0 500 1543 0.1817088
0 0.99549999999994576 272 0 500 1543 0.18104319999999999
0 0.99599999999994571 272 0 500 1544 0.18104319999999999
0 0.99649999999994565 273 0 500 1545 0.1817088
0 0.9969999999999456 273 0 500 1546 0.1817088
0 0.99749999999994554 272 0 500 1546 0.18104319999999999
0 0.99799999999994549 272 0 500 1547 0.18104319999999999
0 0.99849999999994543 273 0 500 1548 0.1817088
0 0.99899999999994538 273 0 500 1549 0.1817088
0 0.99949999999994532 272 0 500 1549 0.18104319999999999
0 0.99999999999994527 272 0 500 1550 0.18104319999999999
0 1.0004999999999453 273 0 500 1551 0.1817088
0 1.0009999999999453 273 0 500 1552 0.1817088
0 1.0014999999999452 272 0 500 1552 0.18104319999999999
0 1.0019999999999452 272 0 500 1553 0.18104319999999999
0 1.0024999999999451 273 0 500 1554 0.1817088
0 1.002999999999945 273 0 500 1555 0.1817088
0 1.003499999999945 272 0 500 1555 0.18104319999999999
0 1.0039999999999449 272 0 500 1556 0.18104319999999999
0 1.0044999999999449 273 0 500 1557 0.1817088
0 1.0049999999999448 273 0 500 1558 0.1817088
0 1.0054999999999448 272 0 500 1558 0.18104319999999999
0 1.0059999999999447 272 0 500 1559 0.18104319999999999
0 1.0064999999999447 273 0 500 1560 0.1817088
0 1.0069999999999446 273 0 500 1561 0.1817088
0 1.0074999999999446 272 0 500 1561 0.18104319999999999
0 1.0079999999999445 272 0 500 1562 0.18104319999999999
0 1.0084999999999444 273 0 500 1563 0.1817088
0 1.0089999999999444 273 0 500 1564 0.1817088
0 1.0094999999999443 272 0 500 1564 0.18104319999999999
0 1.0099999999999443 272 0 500 1565 0.18104319999999999
0 1.0104999999999442 273 0 500 1566 0.1817088
0 1.0109999999999442 273 0 500 1567 0.1817088
0 1.0114999999999441 272 0 500 1567 0.18104319999999999
0 1.0119999999999441 272 0 500 1568 0.18104319999999999
0 1.012499999999944 273 0 500 1569 0.1817088
0 1.0129999999999439 273 0 500 1570 0.1817088
0 1.0134999999999439 273 0 500 1571 0.1817088
0 1.0139999999999438 272 0 500 1571 0.18104319999999999
0 1.0144999999999438 273 0 500 1572 0.1817088
0 1.0149999999999437 273 0 500 1573 0.1817088
0 1.0154999999999437 273 0 500 1574 0.1817088
0 1.0159999999999436 272 0 500 1574 0.18104319999999999
0 1.0164999999999436 273 0 500 1575 0.1817088
0 1.0169999999999435 273 0 500 1576 0.1817088
0 1.0174999999999434 273 0 500 1577 0.1817088
0 1.0179999999999434 272 0 500 1577 0.18104319999999999
0 1.0184999999999433 273 0 500 1578 0.1817088
0 1.0189999999999433 273 0 500 1579 0.1817088
0 1.0194999999999432 273 0 500 1580 0.1817088
0 1.0199999999999432 272 0 500 1580 0.18104319999999999
0 1.0204999999999431 273 0 500 1581 0.1817088
0 1.0209999999999431 273 0 500 1582 0.1817088
0 1.021499999999943 273 0 500 1583 0.1817088
0 1.021999999999943 272 0 500 1583 0.18104319999999999
0 1.0224999999999429 273 0 500 1584 0.1817088
0 1.0229999999999428 273 0 500 1585 0.1817088
0 1.0234999999999428 273 0 500 1586 0.1817088
0 1.0239999999999427 272 0 500 1586 0.18104319999999999
0 1.0244999999999427 273 0 500 1587 0.1817088
0 1.0249999999999426 273 0 500 1588 0.1817088
0 1.0254999999999426 273 0 500 1589 0.1817088
0 1.0259999999999425 272 0 500 1589 0.18104319999999999
0 1.0264999999999425 273 0 500 1590 0.1817088
0 1.0269999999999424 273 0 500 1591 0.1817088
0 1.0274999999999423 273 0 500 1592 0.1817088
0 1.0279999999999423 272 0 500 1592 0.18104319999999999
0 1.0284999999999422 273 0 500 1593 0.1817088
0 1.0289999999999422 273 0 500 1594 0.1817088
0 1.0294999999999421 273 0 500 1595 0.1817088
0 1.0299999999999421 272 0 500 1595 0.18104319999999999
0 1.030499999999942 273 0 500 1596 0.1817088
0 1.030999999999942 273 0 500 1597 0.1817088
0 1.0314999999999419 273 0 500 1598 0.1817088
0 1.0319999999999419 272 0 500 1598 0.18104319999999999
0 1.0324999999999418 273 0 500 1599 0.1817088
0 1.0329999999999417 273 0 500 1600 0.1817088
0 1.0334999999999417 273 0 500 1601 0.1817088
0 1.0339999999999416 272 0 500 1601 0.18104319999999999
0 1.0344999999999416 273 0 500 1602 0.1817088
0 1.0349999999999415 273 0 500 1603 0.1817088
0 1.0354999999999415 273 0 500 1604 0.1817088
0 1.0359999999999414 272 0 500 1604 0.18104319999999999
0 1.0364999999999414 273 0 500 1605 0.1817088
0 1.0369999999999413 273 0 500 1606 0.1817088
0 1.0374999999999412 273 0 500 1607 0.1817088
0 1.0379999999999412 272 0 500 1607 0.18104319999999999
0 1.0384999999999411 273 0 500 1608 0.1817088
0 1.0389999999999411 273 0 500 1609 0.1817088
0 1.039499999999941 273 0 500 1610 0.1817088
0 1.039999999999941 272 0 500 1610 0.18104319999999999
0 1.0404999999999409 273 0 500 1611 0.1817088
0 1.0409999999999409 273 0 500 1612 0.1817088
0 1.0414999999999408 273 0 500 1613 0.1817088
0 1.0419999999999408 272 0 500 1613 0.18104319999999999
0 1.0424999999999407 273 0 500 1614 0.1817088
0 1.0429999999999406 273 0 500 1615 0.1817088
0 1.0434999999999406 273 0 500 1616 0.1817088
0 1.0439999999999405 272 0 500 1616 0.18104319999999999
0 1.0444999999999405 273 0 500 1617 0.1817088
0 1.0449999999999404 273 0 500 1618 0.1817088
0 1.0454999999999404 273 0 500 1619 0.1817088
0 1.0459999999999403 272 0 500 1619 0.18104319999999999
0 1.0464999999999403 273 0 500 1620 0.1817088
0 1.0469999999999402 273 0 500 1621 0.1817088
0 1.0474999999999401 273 0 500 1622 0.1817088
0 1.0479999999999401 272 0 500 1622 0.18104319999999999
0 1.04849999999994 273 0 500 1623 0.1817088
0 1.04899999999994 273 0 500 1624 0.1817088
0 1.0494999999999399 273 0 500 1625 0.1817088
0 1.0499999999999399 272 0 500 1625 0.18104319999999999
0 1.0504999999999398 273 0 500 1626 0.1817088
0 1.0509999999999398 273 0 500 1627 0.1817088
0 1.0514999999999397 273 0 500 1628 0.1817088
0 1.0519999999999397 272 0 500 1628 0.18104319999999999
0 1.0524999999999396 273 0 500 1629 0.1817088
0 1.0529999999999395 273 0 500 1630 0.1817088
0 1.0534999999999395 273 0 500 1631 0.1817088
0 1.0539999999999394 272 0 500 1631 0.18104319999999999
0 1.0544999999999394 273 0 500 1632 0.1817088
0 1.0549999999999393 273 0 500 1633 0.1817088
0 1.0554999999999393 273 0 500 1634 0.1817088
0 1.0559999999999392 272 0 500 1634 0.18104319999999999
0 1.0564999999999392 273 0 500 1635 0.1817088
0 1.0569999999999391 273 0 500 1636 0.1817088
0 1.057499999999939 273 0 500 1637 0.1817088
0 1.057999999999939 272 0 500 1637 0.18104319999999999
0 1.0584999999999389 273 0 500 1638 0.1817088
0 1.0589999999999389 273 0 500 1639 0.1817088
0 1.0594999999999388 273 0 500 1640 0.1817088
0 1.0599999999999388 272 0 500 1640 0.18104319999999999
0 1.0604999999999387 273 0 500 1641 0.1817088
0 1.0609999999999387 273 0 500 1642 0.1817088
0 1.0614999999999386 273 0 500 1643 0.1817088
0 1.0619999999999385 272 0 500 1643 0.18104319999999999
0 1.0624999999999385 273 0 500 1644 0.1817088
0 1.0629999999999384 273 0 500 1645 0.1817088
0 1.0634999999999384 273 0 500 1646 0.1817088
0 1.0639999999999383 272 0 500 1646 0.18104319999999999
0 1.0644999999999383 273 0 500 1647 0.1817088
0 1.0649999999999382 273 0 500 1648 0.1817088
0 1.0654999999999382 273 0 500 1649 0.1817088
0 1.0659999999999381 272 0 500 1649 0.18104319999999999
0 1.0664999999999381 273 0 500 1650 0.1817088
0 1.066999999999938 273 0 500 1651 0.1817088
0 1.0674999999999379 273 0 500 1652 0.1817088
0 1.0679999999999379 272 0 500 1652 0.18104319999999999
0 1.0684999999999378 273 0 500 1653 0.1817088
0 1.0689999999999378 273 0 500 1654 0.1817088
0 1.0694999999999377 273 0 500 1655 0.1817088
0 1.0699999999999377 272 0 500 1655 0.18104319999999999
0 1.0704999999999376 273 0 500 1656 0.1817088
0 1.0709999999999376 273 0 500 1657 0.1817088
0 1.0714999999999375 273 0 500 1658 0.1817088
0 1.0719999999999374 272 0 500 1658 0.18104319999999999
0 1.0724999999999374 273 0 500 1659 0.1817088
0 1.0729999999999373 273 0 500 1660 0.1817088
0 1.0734999999999373 273 0 500 1661 0.1817088
0 1.0739999999999372 272 0 500 1661 0.18104319999999999
0 1.0744999999999372 273 0 500 1662 0.1817088
0 1.0749999999999371 273 0 500 1663 0.1817088
0 1.0754999999999371 273 0 500 1664 0.1817088
0 1.075999999999937 272 0 500 1664 0.18104319999999999
0 1.076499999999937 273 0 500 1665 0.1817088
0 1.0769999999999369 273 0 500 1666 0.1817088
0 1.0774999999999368 273 0 500 1667 0.1817088
0 1.0779999999999368 272 0 500 1667 0.18104319999999999
0 1.0784999999999367 273 0 500 1668 0.1817088
0 1.0789999999999367 273 0 500 1669 0.1817088
0 1.0794999999999366 273 0 500 1670 0.1817088
0 1.0799999999999366 272 0 500 1670 0.18104319999999999
0 1.0804999999999365 273 0 500 1671 0.1817088
0 1.0809999999999365 273 0 500 1672 0.1817088
0 1.0814999999999364 273 0 500 1673 0.1817088
0 1.0819999999999363 272 0 500 1673 0.18104319999999999
0 1.0824999999999363 273 0 500 1674 0.1817088
0 1.0829999999999362 273 0 500 1675 0.1817088
0 1.0834999999999362 273 0 500 1676 0.1817088
0 1.0839999999999361 272 0 500 1676 0.18104319999999999
0 1.0844999999999361 273 0 500 1677 0.1817088
0 1.084999999999936 273 0 500 1678 0.1817088
0 1.085499999999936 273 0 500 1679 0.1817088
0 1.0859999999999359 272 0 500 1679 0.18104319999999999
0 1.0864999999999359 272 0 500 1680 0.18104319999999999
0 1.0869999999999358 273 0 500 1681 0.1817088
0 1.0874999999999357 273 0 500 1682 0.1817088
0 1.0879999999999357 272 0 500 1682 0.18104319999999999
0 1.0884999999999356 272 0 500 1683 0.18104319999999999
0 1.0889999999999356 273 0 500 1684 0.1817088
0 1.0894999999999355 273 0 500 1685 0.1817088
0 1.0899999999999355 272 0 500 1685 0.18104319999999999
0 1.0904999999999354 272 0 500 1686 0.18104319999999999
0 1.0909999999999354 273 0 500 1687 0.1817088
0 1.0914999999999353 273 0 500 1688 0.1817088
0 1.0919999999999352 272 0 500 1688 0.18104319999999999
0 1.0924999999999352 272 0 500 1689 0.18104319999999999
0 1.0929999999999351 273 0 500 1690 0.1817088
0 1.0934999999999351 273 0 500 1691 0.1817088
0 1.093999999999935 272 0 500 1691 0.18104319999999999
0 1.094499999999935 272 0 500 1692 0.18104319999999999
0 1.0949999999999349 273 0 500 1693 0.1817088
0 1.0954999999999349 273 0 500 1694 0.1817088
0 1.0959999999999348 272 0 500 1694 0.18104319999999999
0 1.0964999999999347 272 0 500 1695 0.18104319999999999
0 1.0969999999999347 273 0 500 1696 0.1817088
0 1.0974999999999346 273 0 500 1697 0.1817088
0 1.0979999999999346 272 0 500 1697 0.18104319999999999
0 1.0984999999999345 272 0 500 1698 0.18104319999999999
0 1.0989999999999345 273 0 500 1699 0.1817088
0 1.0994999999999344 273 0 500 1700 0.1817088
0 1.0999999999999344 272 0 500 1700 0.18104319999999999
0 1.1004999999999343 272 0 500 1701 0.18104319999999999
0 1.1009999999999343 273 0 500 1702 0.1817088
0 1.1014999999999342 273 0 500 1703 0.1817088
0 1.1019999999999341 272 0 500 1703 0.18104319999999999
0 1.1024999999999341 272 0 500 1704 0.18104319999999999
0 1.102999999999934 273 0 500 1705 0.1817088
0 1.103499999999934 273 0 500 1706 0.1817088
0 1.1039999999999339 272 0 500 1706 0.18104319999999999
0 1.1044999999999339 272 0 500 1707 0.18104319999999999
0 1.1049999999999338 273 0 500 1708 0.1817088
0 1.1054999999999338 273 0 500 1709 0.1817088
0 1.1059999999999337 272 0 500 1709 0.18104319999999999
0 1.1064999999999336 272 0 500 1710 0.18104319999999999
0 1.1069999999999336 273 0 500 1711 0.1817088
0 1.1074999999999335 273 0 500 1712 0.1817088
0 1.1079999999999335 272 0 500 1712 0.18104319999999999
0 1.1084999999999334 272 0 500 1713 0.18104319999999999
0 1.1089999999999334 273 0 500 1714 0.1817088
0 1.1094999999999333 273 0 500 1715 0.1817088
0 1.1099999999999333 272 0 500 1715 0.18104319999999999
0 1.1104999999999332 272 0 500 1716 0.18104319999999999
0 1.1109999999999332 273 0 500 1717 0.1817088
0 1.1114999999999331 273 0 500 1718 0.1817088
0 1.111999999999933 272 0 500 1718 0.18104319999999999
0 1.112499999999933 272 0 500 1719 0.18104319999999999
0 1.1129999999999329 273 0 500 1720 0.1817088
0 1.1134999999999329 273 0 500 1721 0.1817088
0 1.1139999999999328 272 0 500 1721 0.18104319999999999
0 1.1144999999999328 272 0 500 1722 0.18104319999999999
0 1.1149999999999327 273 0 500 1723 0.1817088
0 1.1154999999999327 273 0 500 1724 0.1817088
0 1.1159999999999326 272 0 500 1724 0.18104319999999999
0 1.1164999999999325 272 0 500 1725 0.18104319999999999
0 1.1169999999999325 273 0 500 1726 0.1817088
0 1.1174999999999324 273 0 500 1727 0.1817088
0 1.1179999999999324 273 0 500 1728 0.1817088
0 1.1184999999999323 272 0 500 1728 0.18104319999999999
0 1.1189999999999323 273 0 500 1729 0.1817088
0 1.1194999999999322 273 0 500 1730 0.1817088
0 1.1199999999999322 273 0 500 1731 0.1817088
0 1.1204999999999321 272 0 500 1731 0.18104319999999999
0 1.1209999999999321 273 0 500 1732 0.1817088
0 1.121499999999932 273 0 500 1733 0.1817088
0 1.1219999999999319 273 0 500 1734 0.1817088
0 1.1224999999999319 272 0 500 1734 0.18104319999999999
0 1.1229999999999318 273 0 500 1735 0.1817088
0 1.1234999999999318 273 0 500 1736 0.1817088
0 1.1239999999999317 273 0 500 1737 0.1817088
0 1.1244999999999317 272 0 500 1737 0.18104319999999999
0 1.1249999999999316 273 0 500 1738 0.1817088
0 1.1254999999999316 273 0 500 1739 0.1817088
0 1.1259999999999315 273 0 500 1740 0.1817088
0 1.1264999999999314 272 0 500 1740 0.18104319999999999
0 1.1269999999999314 273 0 500 1741 0.1817088
0 1.1274999999999313 273 0 500 1742 0.1817088
0 1.1279999999999313 273 0 500 1743 0.1817088
0 1.1284999999999312 272 0 500 1743 0.18104319999999999
0 1.1289999999999312 273 0 500 1744 0.1817088
0 1.1294999999999311 273 0 500 1745 0.1817088
0 1.1299999999999311 273 0 500 1746 0.1817088
0 1.130499999999931 272 0 500 1746 0.18104319999999999
0 1.1309999999999309 273 0 500 1747 0.1817088
0 1.1314999999999309 273 0 500 1748 0.1817088
0 1.1319999999999308 273 0 500 1749 0.1817088
0 1.1324999999999308 272 0 500 1749 0.18104319999999999
0 1.1329999999999307 273 0 500 1750 0.1817088
0 1.1334999999999307 273 0 500 1751 0.1817088
0 1.1339999999999306 273 0 500 1752 0.1817088
0 1.1344999999999306 272 0 500 1752 0.18104319999999999
0 1.1349999999999305 273 0 500 1753 0.1817088
0 1.1354999999999305 273 0 500 1754 0.1817088
0 1.1359999999999304 273 0 500 1755 0.1817088
0 1.1364999999999303 272 0 500 1755 0.18104319999999999
0 1.1369999999999303 273 0 500 1756 0.1817088
0 1.1374999999999302 273 0 500 1757 0.1817088
0 1.1379999999999302 273 0 500 1758 0.1817088
0 1.1384999999999301 272 0 500 1758 0.18104319999999999
0 1.1389999999999301 273 0 500 1759 0.1817088
0 1.13949999999993 273 0 500 1760 0.1817088
0 1.13999999999993 273 0 500 1761 0.1817088
0 1.1404999999999299 272 0 500 1761 0.18104319999999999
0 1.1409999999999298 273 0 500 1762 0.1817088
0 1.1414999999999298 273 0 500 1763 0.1817088
0 1.1419999999999297 273 0 500 1764 0.1817088
0 1.1424999999999297 272 0 500 1764 0.18104319999999999
0 1.1429999999999296 273 0 500 1765 0.1817088
0 1.1434999999999296 273 0 500 1766 0.1817088
0 1.1439999999999295 273 0 500 1767 0.1817088
0 1.1444999999999295 272 0 500 1767 0.18104319999999999
0 1.1449999999999294 273 0 500 1768 0.1817088
0 1.1454999999999294 273 0 500 1769 0.1817088
0 1.1459999999999293 273 0 500 1770 0.1817088
0 1.1464999999999292 272 0 500 1770 0.18104319999999999
0 1.1469999999999292 273 0 500 1771 0.1817088
0 1.1474999999999291 273 0 500 1772 0.1817088
0 1.1479999999999291 273 0 500 1773 0.1817088
0 1.148499999999929 272 0 500 1773 0.18104319999999999
0 1.148999999999929 273 0 500 1774 0.1817088
0 1.1494999999999289 273 0 500 1775 0.1817088
0 1.1499999999999289 273 0 500 1776 0.1817088
0 1.1504999999999288 272 0 500 1776 0.18104319999999999
0 1.1509999999999287 273 0 500 1777 0.1817088
0 1.1514999999999287 273 0 500 1778 0.1817088
0 1.1519999999999286 273 0 500 1779 0.1817088
0 1.1524999999999286 272 0 500 1779 0.18104319999999999
0 1.1529999999999285 273 0 500 1780 0.1817088
0 1.1534999999999285 273 0 500 1781 0.1817088
0 1.1539999999999284 273 0 500 1782 0.1817088
0 1.1544999999999284 272 0 500 1782 0.18104319999999999
0 1.1549999999999283 273 0 500 1783 0.1817088
0 1.1554999999999283 273 0 500 1784 0.1817088
0 1.1559999999999282 273 0 500 1785 0.1817088
0 1.1564999999999281 272 0 500 1785 0.18104319999999999
0 1.1569999999999281 273 0 500 1786 0.1817088
0 1.157499999999928 273 0 500 1787 0.1817088
0 1.157999999999928 273 0 500 1788 0.1817088
0 1.1584999999999279 272 0 500 1788 0.18104319999999999
0 1.1589999999999279 273 0 500 1789 0.1817088
0 1.1594999999999278 273 0 500 1790 0.1817088
0 1.1599999999999278 273 0 500 1791 0.1817088
0 1.1604999999999277 272 0 500 1791 0.18104319999999999
0 1.1609999999999276 273 0 500 1792 0.1817088
0 1.1614999999999276 273 0 500 1793 0.1817088
0 1.1619999999999275 273 0 500 1794 0.1817088
0 1.1624999999999275 272 0 500 1794 0.18104319999999999
0 1.1629999999999274 273 0 500 1795 0.1817088
0 1.1634999999999274 273 0 500 1796 0.1817088
0 1.1639999999999273 273 0 500 1797 0.1817088
0 1.1644999999999273 272 0 500 1797 0.18104319999999999
0 1.1649999999999272 273 0 500 1798 0.1817088
0 1.1654999999999271 273 0 500 1799 0.1817088
0 1.1659999999999271 273 0 500 1800 0.1817088
0 1.166499999999927 272 0 500 1800 0.18104319999999999
0 1.166999999999927 273 0 500 1801 0.1817088
0 1.1674999999999269 273 0 500 1802 0.1817088
0 1.1679999999999269 273 0 500 1803 0.1817088
0 1.1684999999999268 272 0 500 1803 0.18104319999999999
0 1.1689999999999268 273 0 500 1804 0.1817088
0 1.1694999999999267 273 0 500 1805 0.1817088
0 1.1699999999999267 273 0 500 1806 0.1817088
0 1.1704999999999266 272 0 500 1806 0.18104319999999999
0 1.1709999999999265 273 0 500 1807 0.1817088
0 1.1714999999999265 273 0 500 1808 0.1817088
0 1.1719999999999264 273 0 500 1809 0.1817088
0 1.1724999999999264 272 0 500 1809 0.18104319999999999
0 1.1729999999999263 273 0 500 1810 0.1817088
0 1.1734999999999263 273 0 500 1811 0.1817088
0 1.1739999999999262 273 0 500 1812 0.1817088
0 1.1744999999999262 272 0 500 1812 0.18104319999999999
0 1.1749999999999261 273 0 500 1813 0.1817088
0 1.175499999999926 273 0 500 1814 0.1817088
0 1.175999999999926 273 0 500 1815 0.1817088
0 1.1764999999999259 272 0 500 1815 0.18104319999999999
0 1.1769999999999259 273 0 500 1816 0.1817088
0 1.1774999999999258 273 0 500 1817 0.1817088
0 1.1779999999999258 273 0 500 1818 0.1817088
0 1.1784999999999257 272 0 500 1818 0.18104319999999999
0 1.1789999999999257 273 0 500 1819 0.1817088
0 1.1794999999999256 273 0 500 1820 0.1817088
0 1.1799999999999256 273 0 500 1821 0.1817088
0 1.1804999999999255 272 0 500 1821 0.18104319999999999
0 1.1809999999999254 273 0 500 1822 0.1817088
0 1.1814999999999254 273 0 500 1823 0.1817088
0 1.1819999999999253 273 0 500 1824 0.1817088
0 1.1824999999999253 272 0 500 1824 0.18104319999999999
0 1.1829999999999252 273 0 500 1825 0.1817088
0 1.1834999999999252 273 0 500 1826 0.1817088
0 1.1839999999999251 273 0 500 1827 0.1817088
0 1.1844999999999251 272 0 500 1827 0.18104319999999999
0 1.184999999999925 273 0 500 1828 0.1817088
0 1.1854999999999249 273 0 500 1829 0.1817088
0 1.1859999999999249 273 0 500 1830 0.1817088
0 1.1864999999999248 272 0 500 1830 0.18104319999999999
0 1.1869999999999248 273 0 500 1831 0.1817088
0 1.1874999999999247 273 0 500 1832 0.1817088
0 1.1879999999999247 273 0 500 1833 0.1817088
0 1.1884999999999246 272 0 500 1833 0.18104319999999999
0 1.1889999999999246 273 0 500 1834 0.1817088
0 1.1894999999999245 273 0 500 1835 0.1817088
0 1.1899999999999245 273 0 500 1836 0.1817088
0 1.1904999999999244 272 0 500 1836 0.18104319999999999
0 1.1909999999999243 272 0 500 1837 0.18104319999999999
0 1.1914999999999243 273 0 500 1838 0.1817088
0 1.1919999999999242 273 0 500 1839 0.1817088
0 1.1924999999999242 272 0 500 1839 0.18104319999999999
0 1.1929999999999241 272 0 500 1840 0.18104319999999999
0 1.1934999999999241 273 0 500 1841 0.1817088
0 1.193999999999924 273 0 500 1842 0.1817088
0 1.194499999999924 272 0 500 1842 0.18104319999999999
0 1.1949999999999239 272 0 500 1843 0.18104319999999999
0 1.1954999999999238 273 0 500 1844 0.1817088
0 1.1959999999999238 273 0 500 1845 0.1817088
0 1.1964999999999237 272 0 500 1845 0.18104319999999999
0 1.1969999999999237 272 0 500 1846 0.18104319999999999
0 1.1974999999999236 273 0 500 1847 0.1817088
0 1.1979999999999236 273 0 500 1848 0.1817088
0 1.1984999999999235 272 0 500 1848 0.18104319999999999
0 1.1989999999999235 272 0 500 1849 0.18104319999999999
0 1.1994999999999234 273 0 500 1850 0.1817088
0 1.1999999999999234 273 0 500 1851 0.1817088
0 1.2004999999999233 272 0 500 1851 0.18104319999999999
0 1.2009999999999232 272 0 500 1852 0.18104319999999999
0 1.2014999999999232 273 0 500 1853 0.1817088
0 1.2019999999999231 273 0 500 1854 0.1817088
0 1.2024999999999231 272 0 500 1854 0.18104319999999999
0 1.202999999999923 272 0 500 1855 0.18104319999999999
0 1.203499999999923 273 0 500 1856 0.1817088
0 1.2039999999999229 273 0 500 1857 0.1817088
0 1.2044999999999229 272 0 500 1857 0.18104319999999999
0 1.2049999999999228 272 0 500 1858 0.18104319999999999
0 1.2054999999999227 273 0 500 1859 0.1817088
0 1.2059999999999227 273 0 500 1860 0.1817088
0 1.2064999999999226 272 0 500 1860 0.18104319999999999
0 1.2069999999999226 272 0 500 1861 0.18104319999999999
0 1.2074999999999225 273 0 500 1862 0.1817088
0 1.2079999999999225 273 0 500 1863 0.1817088
0 1.2084999999999224 272 0 500 1863 0.18104319999999999
0 1.2089999999999224 272 0 500 1864 0.18104319999999999
0 1.2094999999999223 273 0 500 1865 0.1817088
0 1.2099999999999222 273 0 500 1866 0.1817088
0 1.2104999999999222 272 0 500 1866 0.18104319999999999
0 1.2109999999999221 272 0 500 1867 0.18104319999999999
0 1.2114999999999221 273 0 500 1868 0.1817088
0 1.211999999999922 273 0 500 1869 0.1817088
0 1.212499999999922 272 0 500 1869 0.18104319999999999
0 1.2129999999999219 272 0 500 1870 0.18104319999999999
0 1.2134999999999219 273 0 500 1871 0.1817088
0 1.2139999999999218 273 0 500 1872 0.1817088
0 1.2144999999999218 272 0 500 1872 0.18104319999999999
0 1.2149999999999217 272 0 500 1873 0.18104319999999999
0 1.2154999999999216 273 0 500 1874 0.1817088
0 1.2159999999999216 273 0 500 1875 0.1817088
0 1.2164999999999215 272 0 500 1875 0.18104319999999999
0 1.2169999999999215 272 0 500 1876 0.18104319999999999
0 1.2174999999999214 273 0 500 1877 0.1817088
0 1.2179999999999214 273 0 500 1878 0.1817088
0 1.2184999999999213 272 0 500 1878 0.18104319999999999
0 1.2189999999999213 272 0 500 1879 0.18104319999999999
0 1.2194999999999212 273 0 500 1880 0.1817088
0 1.2199999999999211 273 0 500 1881 0.1817088
0 1.2204999999999211 273 0 500 1882 0.1817088
0 1.220999999999921 272 0 500 1882 0.18104319999999999
0 1.221499999999921 273 0 500 1883 0.1817088
0 1.2219999999999209 273 0 500 1884 0.1817088
0 1.2224999999999209 273 0 500 1885 0.1817088
0 1.2229999999999208 272 0 500 1885 0.18104319999999999
0 1.2234999999999208 273 0 500 1886 0.1817088
0 1.2239999999999207 273 0 500 1887 0.1817088
0 1.2244999999999207 273 0 500 1888 0.1817088
0 1.2249999999999206 272 0 500 1888 0.18104319999999999
0 1.2254999999999205 273 0 500 1889 0.1817088
0 1.2259999999999205 273 0 500 1890 0.1817088
0 1.2264999999999204 273 0 500 1891 0.1817088
0 1.2269999999999204 272 0 500 1891 0.18104319999999999
0 1.2274999999999203 273 0 500 1892 0.1817088
0 1.2279999999999203 273 0 500 1893 0.1817088
0 1.2284999999999202 273 0 500 1894 0.1817088
0 1.2289999999999202 272 0 500 1894 0.18104319999999999
0 1.2294999999999201 273 0 500 1895 0.1817088
0 1.22999999999992 273 0 500 1896 0.1817088
0 1.23049999999992 273 0 500 1897 0.1817088
0 1.2309999999999199 272 0 500 1897 0.18104319999999999
0 1.2314999999999199 273 0 500 1898 0.1817088
0 1.2319999999999198 273 0 500 1899 0.1817088
0 1.2324999999999198 273 0 500 1900 0.1817088
0 1.2329999999999197 272 0 500 1900 0.18104319999999999
0 1.2334999999999197 273 0 500 1901 0.1817088
0 1.2339999999999196 273 0 500 1902 0.1817088
0 1.2344999999999196 273 0 500 1903 0.1817088
0 1.2349999999999195 272 0 500 1903 0.18104319999999999
0 1.2354999999999194 273 0 500 1904 0.1817088
0 1.2359999999999194 273 0 500 1905 0.1817088
0 1.2364999999999193 273 0 500 1906 0.1817088
0 1.2369999999999193 272 0 500 1906 0.18104319999999999
0 1.2374999999999192 273 0 500 1907 0.1817088
0 1.2379999999999192 273 0 500 1908 0.1817088
0 1.2384999999999191 273 0 500 1909 0.1817088
0 1.2389999999999191 272 0 500 1909 0.18104319999999999
0 1.239499999999919 273 0 500 1910 0.1817088
0 1.2399999999999189 273 0 500 1911 0.1817088
0 1.2404999999999189 273 0 500 1912 0.1817088
0 1.2409999999999188 272 0 500 1912 0.18104319999999999
0 1.2414999999999188 273 0 500 1913 0.1817088
0 1.2419999999999187 273 0 500 1914 0.1817088
0 1.2424999999999187 273 0 500 1915 0.1817088
0 1.2429999999999186 272 0 500 1915 0.18104319999999999
0 1.2434999999999186 273 0 500 1916 0.1817088
0 1.2439999999999185 273 0 500 1917 0.1817088
0 1.2444999999999184 273 0 500 1918 0.1817088
0 1.2449999999999184 272 0 500 1918 0.18104319999999999
0 1.2454999999999183 273 0 500 1919 0.1817088
0 1.2459999999999183 273 0 500 1920 0.1817088
0 1.2464999999999182 273 0 500 1921 0.1817088
0 1.2469999999999182 272 0 500 1921 0.18104319999999999
0 1.2474999999999181 273 0 500 1922 0.1817088
0 1.2479999999999181 273 0 500 1923 0.1817088
0 1.248499999999918 273 0 500 1924 0.1817088
0 1.248999999999918 272 0 500 1924 0.18104319999999999
0 1.2494999999999179 273 0 500 1925 0.1817088
0 1.2499999999999178 273 0 500 1926 0.1817088
0 1.2504999999999178 273 0 500 1927 0.1817088
0 1.2509999999999177 272 0 500 1927 0.18104319999999999
0 1.2514999999999177 273 0 500 1928 0.1817088
0 1.2519999999999176 273 0 500 1929 0.1817088
0 1.2524999999999176 273 0 500 1930 0.1817088
0 1.2529999999999175 272 0 500 1930 0.18104319999999999
0 1.2534999999999175 273 0 500 1931 0.1817088
0 1.2539999999999174 273 0 500 1932 0.1817088
0 1.2544999999999173 273 0 500 1933 0.1817088
0 1.2549999999999173 272 0 500 1933 0.18104319999999999
0 1.2554999999999172 273 0 500 1934 0.1817088
0 1.2559999999999172 273 0 500 1935 0.1817088
0 1.2564999999999171 273 0 500 1936 0.1817088
0 1.2569999999999171 272 0 500 1936 0.18104319999999999
0 1.257499999999917 273 0 500 1937 0.1817088
0 1.257999999999917 273 0 500 1938 0.1817088
0 1.2584999999999169 273 0 500 1939 0.1817088
0 1.2589999999999169 272 0 500 1939 0.18104319999999999
0 1.2594999999999168 273 0 500 1940 0.1817088
0 1.2599999999999167 273 0 500 1941 0.1817088
0 1.2604999999999167 273 0 500 1942 0.1817088
0 1.2609999999999166 272 0 500 1942 0.18104319999999999
0 1.2614999999999166 273 0 500 1943 0.1817088
0 1.2619999999999165 273 0 500 1944 0.1817088
0 1.2624999999999165 273 0 500 1945 0.1817088
0 1.2629999999999164 272 0 500 1945 0.18104319999999999
0 1.2634999999999164 273 0 500 1946 0.1817088
0 1.2639999999999163 273 0 500 1947 0.1817088
0 1.2644999999999162 273 0 500 1948 0.1817088
0 1.2649999999999162 272 0 500 1948 0.18104319999999999
0 1.2654999999999161 273 0 500 1949 0.1817088
0 1.2659999999999161 273 0 500 1950 0.1817088
0 1.266499999999916 273 0 500 1951 0.1817088
0 1.266999999999916 272 0 500 1951 0.18104319999999999
0 1.2674999999999159 273 0 500 1952 0.1817088
0 1.2679999999999159 273 0 500 1953 0.1817088
0 1.2684999999999158 273 0 500 1954 0.1817088
0 1.2689999999999158 272 0 500 1954 0.18104319999999999
0 1.2694999999999157 273 0 500 1955 0.1817088
0 1.2699999999999156 273 0 500 1956 0.1817088
0 1.2704999999999156 273 0 500 1957 0.1817088
0 1.2709999999999155 272 0 500 1957 0.18104319999999999
0 1.2714999999999155 273 0 500 1958 0.1817088
0 1.2719999999999154 273 0 500 1959 0.1817088
0 1.2724999999999154 273 0 500 1960 0.1817088
0 1.2729999999999153 272 0 500 1960 0.18104319999999999
0 1.2734999999999153 273 0 500 1961 0.1817088
0 1.2739999999999152 273 0 500 1962 0.1817088
0 1.2744999999999151 273 0 500 1963 0.1817088
0 1.2749999999999151 272 0 500 1963 0.18104319999999999
0 1.275499999999915 273 0 500 1964 0.1817088
0 1.275999999999915 273 0 500 1965 0.1817088
0 1.2764999999999149 273 0 500 1966 0.1817088
0 1.2769999999999149 272 0 500 1966 0.18104319999999999
0 1.2774999999999148 273 0 500 1967 0.1817088
0 1.2779999999999148 273 0 500 1968 0.1817088
0 1.2784999999999147 273 0 500 1969 0.1817088
0 1.2789999999999146 272 0 500 1969 0.18104319999999999
0 1.2794999999999146 273 0 500 1970 0.1817088
0 1.2799999999999145 273 0 500 1971 0.1817088
0 1.2804999999999145 273 0 500 1972 0.1817088
0 1.2809999999999144 272 0 500 1972 0.18104319999999999
0 1.2814999999999144 273 0 500 1973 0.1817088
0 1.2819999999999143 273 0 500 1974 0.1817088
0 1.2824999999999143 273 0 500 1975 0.1817088
0 1.2829999999999142 272 0 500 1975 0.18104319999999999
0 1.2834999999999142 273 0 500 1976 0.1817088
0 1.2839999999999141 273 0 500 1977 0.1817088
0 1.284499999999914 273 0 500 1978 0.1817088
0 1.284999999999914 272 0 500 1978 0.18104319999999999
0 1.2854999999999139 273 0 500 1979 0.1817088
0 1.2859999999999139 273 0 500 1980 0.1817088
0 1.2864999999999138 273 0 500 1981 0.1817088
0 1.2869999999999138 272 0 500 1981 0.18104319999999999
0 1.2874999999999137 273 0 500 1982 0.1817088
0 1.2879999999999137 273 0 500 1983 0.1817088
0 1.2884999999999136 273 0 500 1984 0.1817088
0 1.2889999999999135 272 0 500 1984 0.18104319999999999
0 1.2894999999999135 273 0 500 1985 0.1817088
0 1.2899999999999134 273 0 500 1986 0.1817088
0 1.2904999999999134 273 0 500 1987 0.1817088
0 1.2909999999999133 272 0 500 1987 0.18104319999999999
0 1.2914999999999133 273 0 500 1988 0.1817088
0 1.2919999999999132 273 0 500 1989 0.1817088
0 1.2924999999999132 273 0 500 1990 0.1817088
0 1.2929999999999131 272 0 500 1990 0.18104319999999999
0 1.2934999999999131 273 0 500 1991 0.1817088
0 1.293999999999913 273 0 500 1992 0.1817088
0 1.2944999999999129 273 0 500 1993 0.1817088
0 1.2949999999999129 272 0 500 1993 0.18104319999999999
0 1.2954999999999128 272 0 500 1994 0.18104319999999999
0 1.2959999999999128 273 0 500 1995 0.1817088
0 1.2964999999999127 273 0 500 1996 0.1817088
0 1.2969999999999127 272 0 500 1996 0.18104319999999999
0 1.2974999999999126 272 0 500 1997 0.18104319999999999
0 1.2979999999999126 273 0 500 1998 0.1817088
0 1.2984999999999125 273 0 500 1999 0.1817088
0 1.2989999999999124 272 0 500 1999 0.18104319999999999
0 1.2994999999999124 272 0 500 2000 0.18104319999999999
0 1.2999999999999123 273 0 500 2001 0.1817088
0 1.3004999999999123 273 0 500 2002 0.1817088
0 1.3009999999999122 272 0 500 2002 0.18104319999999999
0 1.3014999999999122 272 0 500 2003 0.18104319999999999
0 1.3019999999999121 273 0 500 2004 0.1817088
0 1.3024999999999121 273 0 500 2005 0.1817088
0 1.302999999999912 272 0 500 2005 0.18104319999999999
0 1.303499999999912 272 0 500 2006 0.18104319999999999
0 1.3039999999999119 273 0 500 2007 0.1817088
0 1.3044999999999118 273 0 500 2008 0.1817088
0 1.3049999999999118 272 0 500 2008 0.18104319999999999
0 1.3054999999999117 272 0 500 2009 0.18104319999999999
0 1.3059999999999117 273 0 500 2010 0.1817088
0 1.3064999999999116 273 0 500 2011 0.1817088
0 1.3069999999999116 272 0 500 2011 0.18104319999999999
0 1.3074999999999115 272 0 500 2012 0.18104319999999999
0 1.3079999999999115 273 0 500 2013 0.1817088
0 1.3084999999999114 273 0 500 2014 0.1817088
0 1.3089999999999113 272 0 500 2014 0.18104319999999999
0 1.3094999999999113 272 0 500 2015 0.18104319999999999
0 1.3099999999999112 273 0 500 2016 0.1817088
0 1.3104999999999112 273 0 500 2017 0.1817088
0 1.3109999999999111 272 0 500 2017 0.18104319999999999
0 1.3114999999999111 272 0 500 2018 0.18104319999999999
0 1.311999999999911 273 0 500 2019 0.1817088
0 1.312499999999911 273 0 500 2020 0.1817088
0 1.3129999999999109 272 0 500 2020 0.18104319999999999
0 1.3134999999999108 272 0 500 2021 0.18104319999999999
0 1.3139999999999108 273 0 500 2022 0.1817088
0 1.3144999999999107 273 0 500 2023 0.1817088
0 1.3149999999999107 272 0 500 2023 0.18104319999999999
0 1.3154999999999106 272 0 500 2024 0.18104319999999999
0 1.3159999999999106 273 0 500 2025 0.1817088
0 1.3164999999999105 273 0 500 2026 0.1817088
0 1.3169999999999105 272 0 500 2026 0.18104319999999999
0 1.3174999999999104 272 0 500 2027 0.18104319999999999
0 1.3179999999999104 273 0 500 2028 0.1817088
0 1.3184999999999103 273 0 500 2029 0.1817088
0 1.3189999999999102 272 0 500 2029 0.18104319999999999
0 1.3194999999999102 272 0 500 2030 0.18104319999999999
0 1.3199999999999101 273 0 500 2031 0.1817088
0 1.3204999999999101 273 0 500 2032 0.1817088
0 1.32099999999991 272 0 500 2032 0.18104319999999999
0 1.32149999999991 272 0 500 2033 0.18104319999999999
0 1.3219999999999099 273 0 500 2034 0.1817088
0 1.3224999999999099 273 0 500 2035 0.1817088
0 1.3229999999999098 272 0 500 2035 0.18104319999999999
0 1.3234999999999097 272 0 500 2036 0.18104319999999999
0 1.3239999999999097 273 0 500 2037 0.1817088
0 1.3244999999999096 273 0 500 2038 0.1817088
0 1.3249999999999096 273 0 500 2039 0.1817088
0 1.3254999999999095 272 0 500 2039 0.18104319999999999
0 1.3259999999999095 273 0 500 2040 0.1817088
0 1.3264999999999094 273 0 500 2041 0.1817088
0 1.3269999999999094 273 0 500 2042 0.1817088
0 1.3274999999999093 272 0 500 2042 0.18104319999999999
0 1.3279999999999093 273 0 500 2043 0.1817088
0 1.3284999999999092 273 0 500 2044 0.1817088
0 1.3289999999999091 273 0 500 2045 0.1817088
0 1.3294999999999091 272 0 500 2045 0.18104319999999999
0 1.329999999999909 273 0 500 2046 0.1817088
0 1.330499999999909 273 0 500 2047 0.1817088
0 1.3309999999999089 273 0 500 2048 0.1817088
0 1.3314999999999089 272 0 500 2048 0.18104319999999999
0 1.3319999999999088 273 0 500 2049 0.1817088
0 1.3324999999999088 273 0 500 2050 0.1817088
0 1.3329999999999087 273 0 500 2051 0.1817088
0 1.3334999999999086 272 0 500 2051 0.18104319999999999
0 1.3339999999999086 273 0 500 2052 0.1817088
0 1.3344999999999085 273 0 500 2053 0.1817088
0 1.3349999999999085 273 0 500 2054 0.1817088
0 1.3354999999999084 272 0 500 2054 0.18104319999999999
0 1.3359999999999084 273 0 500 2055 0.1817088
0 1.3364999999999083 273 0 500 2056 0.1817088
0 1.3369999999999083 273 0 500 2057 0.1817088
0 1.3374999999999082 272 0 500 2057 0.18104319999999999
0 1.3379999999999082 273 0 500 2058 0.1817088
0 1.3384999999999081 273 0 500 2059 0.1817088
0 1.338999999999908 273 0 500 2060 0.1817088
0 1.339499999999908 272 0 500 2060 0.18104319999999999
0 1.3399999999999079 273 0 500 2061 0.1817088
0 1.3404999999999079 273 0 500 2062 0.1817088
0 1.3409999999999078 273 0 500 2063 0.1817088
0 1.3414999999999078 272 0 500 2063 0.18104319999999999
0 1.3419999999999077 273 0 500 2064 0.1817088
0 1.3424999999999077 273 0 500 2065 0.1817088
0 1.3429999999999076 273 0 500 2066 0.1817088
0 1.3434999999999075 272 0 500 2066 0.18104319999999999
0 1.3439999999999075 273 0 500 2067 0.1817088
0 1.3444999999999074 273 0 500 2068 0.1817088
0 1.3449999999999074 273 0 500 2069 0.1817088
0 1.3454999999999073 272 0 500 2069 0.18104319999999999
0 1.3459999999999073 273 0 500 2070 0.1817088
0 1.3464999999999072 273 0 500 2071 0.1817088
0 1.3469999999999072 273 0 500 2072 0.1817088
0 1.3474999999999071 272 0 500 2072 0.18104319999999999
0 1.3479999999999071 273 0 500 2073 0.1817088
0 1.348499999999907 273 0 500 2074 0.1817088
0 1.3489999999999069 273 0 500 2075 0.1817088
0 1.3494999999999069 272 0 500 2075 0.18104319999999999
0 1.3499999999999068 273 0 500 2076 0.1817088
0 1.3504999999999068 273 0 500 2077 0.1817088
0 1.3509999999999067 273 0 500 2078 0.1817088
0 1.3514999999999067 272 0 500 2078 0.18104319999999999
0 1.3519999999999066 273 0 500 2079 0.1817088
0 1.3524999999999066 273 0 500 2080 0.1817088
0 1.3529999999999065 273 0 500 2081 0.1817088
0 1.3534999999999064 272 0 500 2081 0.18104319999999999
0 1.3539999999999064 273 0 500 2082 0.1817088
0 1.3544999999999063 273 0 500 2083 0.1817088
0 1.3549999999999063 273 0 500 2084 0.1817088
0 1.3554999999999062 272 0 500 2084 0.18104319999999999
0 1.3559999999999062 273 0 500 2085 0.1817088
0 1.3564999999999061 273 0 500 2086 0.1817088
0 1.3569999999999061 273 0 500 2087 0.1817088
0 1.357499999999906 272 0 500 2087 0.18104319999999999
0 1.3579999999999059 273 0 500 2088 0.1817088
0 1.3584999999999059 273 0 500 2089 0.1817088
0 1.3589999999999058 273 0 500 2090 0.1817088
0 1.3594999999999058 272 0 500 2090 0.18104319999999999
0 1.3599999999999057 273 0 500 2091 0.1817088
0 1.3604999999999057 273 0 500 2092 0.1817088
0 1.3609999999999056 273 0 500 2093 0.1817088
0 1.3614999999999056 272 0 500 2093 0.18104319999999999
0 1.3619999999999055 273 0 500 2094 0.1817088
0 1.3624999999999055 273 0 500 2095 0.1817088
0 1.3629999999999054 273 0 500 2096 0.1817088
0 1.3634999999999053 272 0 500 2096 0.18104319999999999
0 1.3639999999999053 273 0 500 2097 0.1817088
0 1.3644999999999052 273 0 500 2098 0.1817088
0 1.3649999999999052 273 0 500 2099 0.1817088
0 1.3654999999999051 272 0 500 2099 0.18104319999999999
0 1.3659999999999051 273 0 500 2100 0.1817088
0 1.366499999999905 273 0 500 2101 0.1817088
0 1.366999999999905 273 0 500 2102 0.1817088
0 1.3674999999999049 272 0 500 2102 0.18104319999999999
0 1.3679999999999048 273 0 500 2103 0.1817088
0 1.3684999999999048 273 0 500 2104 0.1817088
0 1.3689999999999047 273 0 500 2105 0.1817088
0 1.3694999999999047 272 0 500 2105 0.18104319999999999
0 1.3699999999999046 273 0 500 2106 0.1817088
0 1.3704999999999046 273 0 500 2107 0.1817088
0 1.3709999999999045 273 0 500 2108 0.1817088
0 1.3714999999999045 272 0 500 2108 0.18104319999999999
0 1.3719999999999044 273 0 500 2109 0.1817088
0 1.3724999999999044 273 0 500 2110 0.1817088
0 1.3729999999999043 273 0 500 2111 0.1817088
0 1.3734999999999042 272 0 500 2111 0.18104319999999999
0 1.3739999999999042 273 0 500 2112 0.1817088
0 1.3744999999999041 273 0 500 2113 0.1817088
0 1.3749999999999041 273 0 500 2114 0.1817088
0 1.375499999999904 272 0 500 2114 0.18104319999999999
0 1.375999999999904 273 0 500 2115 0.1817088
0 1.3764999999999039 273 0 500 2116 0.1817088
0 1.3769999999999039 273 0 500 2117 0.1817088
0 1.3774999999999038 272 0 500 2117 0.18104319999999999
0 1.3779999999999037 273 0 500 2118 0.1817088
0 1.3784999999999037 273 0 500 2119 0.1817088
0 1.3789999999999036 273 0 500 2120 0.1817088
0 1.3794999999999036 272 0 500 2120 0.18104319999999999
0 1.3799999999999035 273 0 500 2121 0.1817088
0 1.3804999999999035 273 0 500 2122 0.1817088
0 1.3809999999999034 273 0 500 2123 0.1817088
0 1.3814999999999034 272 0 500 2123 0.18104319999999999
0 1.3819999999999033 273 0 500 2124 0.1817088
0 1.3824999999999033 273 0 500 2125 0.1817088
0 1.3829999999999032 273 0 500 2126 0.1817088
0 1.3834999999999031 272 0 500 2126 0.18104319999999999
0 1.3839999999999031 273 0 500 2127 0.1817088
0 1.384499999999903 273 0 500 2128 0.1817088
0 1.384999999999903 273 0 500 2129 0.1817088
0 1.3854999999999029 272 0 500 2129 0.18104319999999999
0 1.3859999999999029 273 0 500 2130 0.1817088
0 1.3864999999999028 273 0 500 2131 0.1817088
0 1.3869999999999028 273 0 500 2132 0.1817088
0 1.3874999999999027 272 0 500 2132 0.18104319999999999
0 1.3879999999999026 273 0 500 2133 0.1817088
0 1.3884999999999026 273 0 500 2134 0.1817088
0 1.3889999999999025 273 0 500 2135 0.1817088
0 1.3894999999999025 272 0 500 2135 0.18104319999999999
0 1.3899999999999024 273 0 500 2136 0.1817088
0 1.3904999999999024 273 0 500 2137 0.1817088
0 1.3909999999999023 273 0 500 2138 0.1817088
0 1.3914999999999023 272 0 500 2138 0.18104319999999999
0 1.3919999999999022 273 0 500 2139 0.1817088
0 1.3924999999999021 273 0 500 2140 0.1817088
0 1.3929999999999021 273 0 500 2141 0.1817088
0 1.393499999999902 272 0 500 2141 0.18104319999999999
0 1.393999999999902 273 0 500 2142 0.1817088
0 1.3944999999999019 273 0 500 2143 0.1817088
0 1.3949999999999019 273 0 500 2144 0.1817088
0 1.3954999999999018 272 0 500 2144 0.18104319999999999
0 1.3959999999999018 273 0 500 2145 0.1817088
0 1.3964999999999017 273 0 500 2146 0.1817088
0 1.3969999999999017 273 0 500 2147 0.1817088
0 1.3974999999999016 272 0 500 2147 0.18104319999999999
0 1.3979999999999015 273 0 500 2148 0.1817088
0 1.3984999999999015 273 0 500 2149 0.1817088
0 1.3989999999999014 273 0 500 2150 0.1817088
0 1.3994999999999014 272 0 500 2150 0.18104319999999999
0 1.3999999999999013 272 0 500 2151 0.18104319999999999
0 1.4004999999999013 273 0 500 2152 0.1817088
0 1.4009999999999012 273 0 500 2153 0.1817088
0 1.4014999999999012 272 0 500 2153 0.18104319999999999
0 1.4019999999999011 272 0 500 2154 0.18104319999999999
0 1.402499999999901 273 0 500 2155 0.1817088
0 1.402999999999901 273 0 500 2156 0.1817088
0 1.4034999999999009 272 0 500 2156 0.18104319999999999
0 1.4039999999999009 272 0 500 2157 0.18104319999999999
0 1.4044999999999008 273 0 500 2158 0.1817088
0 1.4049999999999008 273 0 500 2159 0.1817088
0 1.4054999999999007 272 0 500 2159 0.18104319999999999
0 1.4059999999999007 272 0 500 2160 0.18104319999999999
0 1.4064999999999006 273 0 500 2161 0.1817088
0 1.4069999999999006 273 0 500 2162 0.1817088
0 1.4074999999999005 272 0 500 2162 0.18104319999999999
0 1.4079999999999004 272 0 500 2163 0.18104319999999999
0 1.4084999999999004 273 0 500 2164 0.1817088
0 1.4089999999999003 273 0 500 2165 0.1817088
0 1.4094999999999003 272 0 500 2165 0.18104319999999999
0 1.4099999999999002 272 0 500 2166 0.18104319999999999
0 1.4104999999999002 273 0 500 2167 0.1817088
0 1.4109999999999001 273 0 500 2168 0.1817088
0 1.4114999999999001 272 0 500 2168 0.18104319999999999
0 1.4119999999999 272 0 500 2169 0.18104319999999999
0 1.4124999999998999 273 0 500 2170 0.1817088
0 1.4129999999998999 273 0 500 2171 0.1817088
0 1.4134999999998998 272 0 500 2171 0.18104319999999999
0 1.4139999999998998 272 0 500 2172 0.18104319999999999
0 1.4144999999998997 273 0 500 2173 0.1817088
0 1.4149999999998997 273 0 500 2174 0.1817088
0 1.4154999999998996 272 0 500 2174 0.18104319999999999
0 1.4159999999998996 272 0 500 2175 0.18104319999999999
0 1.4164999999998995 273 0 500 2176 0.1817088
0 1.4169999999998995 273 0 500 2177 0.1817088
0 1.4174999999998994 272 0 500 2177 0.18104319999999999
0 1.4179999999998993 272 0 500 2178 0.18104319999999999
0 1.4184999999998993 273 0 500 2179 0.1817088
0 1.4189999999998992 273 0 500 2180 0.1817088
0 1.4194999999998992 272 0 500 2180 0.18104319999999999
0 1.4199999999998991 272 0 500 2181 0.18104319999999999
0 1.4204999999998991 273 0 500 2182 0.1817088
0 1.420999999999899 273 0 500 2183 0.1817088
0 1.421499999999899 272 0 500 2183 0.18104319999999999
0 1.4219999999998989 272 0 500 2184 0.18104319999999999
0 1.4224999999998988 273 0 500 2185 0.1817088
0 1.4229999999998988 273 0 500 2186 0.1817088
0 1.4234999999998987 272 0 500 2186 0.18104319999999999
0 1.4239999999998987 272 0 500 2187 0.18104319999999999
0 1.4244999999998986 273 0 500 2188 0.1817088
0 1.4249999999998986 273 0 500 2189 0.1817088
0 1.4254999999998985 272 0 500 2189 0.18104319999999999
0 1.4259999999998985 272 0 500 2190 0.18104319999999999
0 1.4264999999998984 273 0 500 2191 0.1817088
0 1.4269999999998983 273 0 500 2192 0.1817088
0 1.4274999999998983 272 0 500 2192 0.18104319999999999
0 1.4279999999998982 272 0 500 2193 0.18104319999999999
0 1.4284999999998982 273 0 500 2194 0.1817088
0 1.4289999999998981 273 0 500 2195 0.1817088
0 1.4294999999998981 273 0 500 2196 0.1817088
0 1.429999999999898 272 0 500 2196 0.18104319999999999
0 1.430499999999898 273 0 500 2197 0.1817088
0 1.4309999999998979 273 0 500 2198 0.1817088
0 1.4314999999998979 273 0 500 2199 0.1817088
0 1.4319999999998978 272 0 500 2199 0.18104319999999999
0 1.4324999999998977 273 0 500 2200 0.1817088
0 1.4329999999998977 273 0 500 2201 0.1817088
0 1.4334999999998976 273 0 500 2202 0.1817088
0 1.4339999999998976 272 0 500 2202 0.18104319999999999
0 1.4344999999998975 273 0 500 2203 0.1817088
0 1.4349999999998975 273 0 500 2204 0.1817088
0 1.4354999999998974 273 0 500 2205 0.1817088
0 1.4359999999998974 272 0 500 2205 0.18104319999999999
0 1.4364999999998973 273 0 500 2206 0.1817088
0 1.4369999999998972 273 0 500 2207 0.1817088
0 1.4374999999998972 273 0 500 2208 0.1817088
0 1.4379999999998971 272 0 500 2208 0.18104319999999999
0 1.4384999999998971 273 0 500 2209 0.1817088
0 1.438999999999897 273 0 500 2210 0.1817088
0 1.439499999999897 273 0 500 2211 0.1817088
0 1.4399999999998969 272 0 500 2211 0.18104319999999999
0 1.4404999999998969 273 0 500 2212 0.1817088
0 1.4409999999998968 273 0 500 2213 0.1817088
0 1.4414999999998968 273 0 500 2214 0.1817088
0 1.4419999999998967 272 0 500 2214 0.18104319999999999
0 1.4424999999998966 273 0 500 2215 0.1817088
0 1.4429999999998966 273 0 500 2216 0.1817088
0 1.4434999999998965 273 0 500 2217 0.1817088
0 1.4439999999998965 272 0 500 2217 0.18104319999999999
0 1.4444999999998964 273 0 500 2218 0.1817088
0 1.4449999999998964 273 0 500 2219 0.1817088
0 1.4454999999998963 273 0 500 2220 0.1817088
0 1.4459999999998963 272 0 500 2220 0.18104319999999999
0 1.4464999999998962 273 0 500 2221 0.1817088
0 1.4469999999998961 273 0 500 2222 0.1817088
0 1.4474999999998961 273 0 500 2223 0.1817088
0 1.447999999999896 272 0 500 2223 0.18104319999999999
0 1.448499999999896 273 0 500 2224 0.1817088
0 1.4489999999998959 273 0 500 2225 0.1817088
0 1.4494999999998959 273 0 500 2226 0.1817088
0 1.4499999999998958 272 0 500 2226 0.18104319999999999
0 1.4504999999998958 273 0 500 2227 0.1817088
0 1.4509999999998957 273 0 500 2228 0.1817088
0 1.4514999999998957 273 0 500 2229 0.1817088
0 1.4519999999998956 272 0 500 2229 0.18104319999999999
0 1.4524999999998955 273 0 500 2230 0.1817088
0 1.4529999999998955 273 0 500 2231 0.1817088
0 1.4534999999998954 273 0 500 2232 0.1817088
0 1.4539999999998954 272 0 500 2232 0.18104319999999999
0 1.4544999999998953 273 0 500 2233 0.1817088
0 1.4549999999998953 273 0 500 2234 0.1817088
0 1.4554999999998952 273 0 500 2235 0.1817088
0 1.4559999999998952 272 0 500 2235 0.18104319999999999
0 1.4564999999998951 273 0 500 2236 0.1817088
0 1.456999999999895 273 0 500 2237 0.1817088
0 1.457499999999895 273 0 500 2238 0.1817088
0 1.4579999999998949 272 0 500 2238 0.18104319999999999
0 1.4584999999998949 273 0 500 2239 0.1817088
0 1.4589999999998948 273 0 500 2240 0.1817088
0 1.4594999999998948 273 0 500 2241 0.1817088
0 1.4599999999998947 272 0 500 2241 0.18104319999999999
0 1.4604999999998947 273 0 500 2242 0.1817088
0 1.4609999999998946 273 0 500 2243 0.1817088
0 1.4614999999998946 273 0 500 2244 0.1817088
0 1.4619999999998945 272 0 500 2244 0.18104319999999999
0 1.4624999999998944 273 0 500 2245 0.1817088
0 1.4629999999998944 273 0 500 2246 0.1817088
0 1.4634999999998943 273 0 500 2247 0.1817088
0 1.4639999999998943 272 0 500 2247 0.18104319999999999
0 1.4644999999998942 273 0 500 2248 0.1817088
0 1.4649999999998942 273 0 500 2249 0.1817088
0 1.4654999999998941 273 0 500 2250 0.1817088
0 1.4659999999998941 272 0 500 2250 0.18104319999999999
0 1.466499999999894 273 0 500 2251 0.1817088
0 1.4669999999998939 273 0 500 2252 0.1817088
0 1.4674999999998939 273 0 500 2253 0.1817088
0 1.4679999999998938 272 0 500 2253 0.18104319999999999
0 1.4684999999998938 273 0 500 2254 0.1817088
0 1.4689999999998937 273 0 500 2255 0.1817088
0 1.4694999999998937 273 0 500 2256 0.1817088
0 1.4699999999998936 272 0 500 2256 0.18104319999999999
0 1.4704999999998936 273 0 500 2257 0.1817088
0 1.4709999999998935 273 0 500 2258 0.1817088
0 1.4714999999998934 273 0 500 2259 0.1817088
0 1.4719999999998934 272 0 500 2259 0.18104319999999999
0 1.4724999999998933 273 0 500 2260 0.1817088
0 1.4729999999998933 273 0 500 2261 0.1817088
0 1.4734999999998932 273 0 500 2262 0.1817088
0 1.4739999999998932 272 0 500 2262 0.18104319999999999
0 1.4744999999998931 273 0 500 2263 0.1817088
0 1.4749999999998931 273 0 500 2264 0.1817088
0 1.475499999999893 273 0 500 2265 0.1817088
0 1.475999999999893 272 0 500 2265 0.18104319999999999
0 1.4764999999998929 273 0 500 2266 0.1817088
0 1.4769999999998928 273 0 500 2267 0.1817088
0 1.4774999999998928 273 0 500 2268 0.1817088
0 1.4779999999998927 272 0 500 2268 0.18104319999999999
0 1.4784999999998927 273 0 500 2269 0.1817088
0 1.4789999999998926 273 0 500 2270 0.1817088
0 1.4794999999998926 273 0 500 2271 0.1817088
0 1.4799999999998925 272 0 500 2271 0.18104319999999999
0 1.4804999999998925 273 0 500 2272 0.1817088
0 1.4809999999998924 273 0 500 2273 0.1817088
0 1.4814999999998923 273 0 500 2274 0.1817088
0 1.4819999999998923 272 0 500 2274 0.18104319999999999
0 1.4824999999998922 273 0 500 2275 0.1817088
0 1.4829999999998922 273 0 500 2276 0.1817088
0 1.4834999999998921 273 0 500 2277 0.1817088
0 1.4839999999998921 272 0 500 2277 0.18104319999999999
0 1.484499999999892 273 0 500 2278 0.1817088
0 1.484999999999892 273 0 500 2279 0.1817088
0 1.4854999999998919 273 0 500 2280 0.1817088
0 1.4859999999998919 272 0 500 2280 0.18104319999999999
0 1.4864999999998918 273 0 500 2281 0.1817088
0 1.4869999999998917 273 0 500 2282 0.1817088
0 1.4874999999998917 273 0 500 2283 0.1817088
0 1.4879999999998916 272 0 500 2283 0.18104319999999999
0 1.4884999999998916 273 0 500 2284 0.1817088
0 1.4889999999998915 273 0 500 2285 0.1817088
0 1.4894999999998915 273 0 500 2286 0.1817088
0 1.4899999999998914 272 0 500 2286 0.18104319999999999
0 1.4904999999998914 273 0 500 2287 0.1817088
0 1.4909999999998913 273 0 500 2288 0.1817088
0 1.4914999999998912 273 0 500 2289 0.1817088
0 1.4919999999998912 272 0 500 2289 0.18104319999999999
0 1.4924999999998911 273 0 500 2290 0.1817088
0 1.4929999999998911 273 0 500 2291 0.1817088
0 1.493499999999891 273 0 500 2292 0.1817088
0 1.493999999999891 272 0 500 2292 0.18104319999999999
0 1.4944999999998909 273 0 500 2293 0.1817088
0 1.4949999999998909 273 0 500 2294 0.1817088
0 1.4954999999998908 273 0 500 2295 0.1817088
0 1.4959999999998908 272 0 500 2295 0.18104319999999999
0 1.4964999999998907 273 0 500 2296 0.1817088
0 1.4969999999998906 273 0 500 2297 0.1817088
0 1.4974999999998906 273 0 500 2298 0.1817088
0 1.4979999999998905 272 0 500 2298 0.18104319999999999
0 1.4984999999998905 273 0 500 2299 0.1817088
0 1.4989999999998904 273 0 500 2300 0.1817088
0 1.4994999999998904 273 0 500 2301 0.1817088
0 1.4999999999998903 272 0 500 2301 0.18104319999999999
0 1.5004999999998903 273 0 500 2302 0.1817088
0 1.5009999999998902 273 0 500 2303 0.1817088
0 1.5014999999998901 273 0 500 2304 0.1817088
0 1.5019999999998901 272 0 500 2304 0.18104319999999999
0 1.50249999999989 272 0 500 2305 0.18104319999999999
0 1.50299999999989 273 0 500 2306 0.1817088
0 1.5034999999998899 273 0 500 2307 0.1817088
0 1.5039999999998899 272 0 500 2307 0.18104319999999999
0 1.5044999999998898 272 0 500 2308 0.18104319999999999
0 1.5049999999998898 273 0 500 2309 0.1817088
0 1.5054999999998897 273 0 500 2310 0.1817088
0 1.5059999999998896 272 0 500 2310 0.18104319999999999
0 1.5064999999998896 272 0 500 2311 0.18104319999999999
0 1.5069999999998895 273 0 500 2312 0.1817088
0 1.5074999999998895 273 0 500 2313 0.1817088
0 1.5079999999998894 272 0 500 2313 0.18104319999999999
0 1.5084999999998894 272 0 500 2314 0.18104319999999999
0 1.5089999999998893 273 0 500 2315 0.1817088
0 1.5094999999998893 273 0 500 2316 0.1817088
0 1.5099999999998892 272 0 500 2316 0.18104319999999999
0 1.5104999999998892 272 0 500 2317 0.18104319999999999
0 1.5109999999998891 273 0 500 2318 0.1817088
0 1.511499999999889 273 0 500 2319 0.1817088
0 1.511999999999889 272 0 500 2319 0.18104319999999999
0 1.5124999999998889 272 0 500 2320 0.18104319999999999
0 1.5129999999998889 273 0 500 2321 0.1817088
0 1.5134999999998888 273 0 500 2322 0.1817088
0 1.5139999999998888 272 0 500 2322 0.18104319999999999
0 1.5144999999998887 272 0 500 2323 0.18104319999999999
0 1.5149999999998887 273 0 500 2324 0.1817088
0 1.5154999999998886 273 0 500 2325 0.1817088
0 1.5159999999998885 272 0 500 2325 0.18104319999999999
0 1.5164999999998885 272 0 500 2326 0.18104319999999999
0 1.5169999999998884 273 0 500 2327 0.1817088
0 1.5174999999998884 273 0 500 2328 0.1817088
0 1.5179999999998883 272 0 500 2328 0.18104319999999999
0 1.5184999999998883 272 0 500 2329 0.18104319999999999
0 1.5189999999998882 273 0 500 2330 0.1817088
0 1.5194999999998882 273 0 500 2331 0.1817088
0 1.5199999999998881 272 0 500 2331 0.18104319999999999
0 1.5204999999998881 272 0 500 2332 0.18104319999999999
0 1.520999999999888 273 0 500 2333 0.1817088
0 1.5214999999998879 273 0 500 2334 0.1817088
0 1.5219999999998879 272 0 500 2334 0.18104319999999999
0 1.5224999999998878 272 0 500 2335 0.18104319999999999
0 1.5229999999998878 273 0 500 2336 0.1817088
0 1.5234999999998877 273 0 500 2337 0.1817088
0 1.5239999999998877 272 0 500 2337 0.18104319999999999
0 1.5244999999998876 272 0 500 2338 0.18104319999999999
0 1.5249999999998876 273 0 500 2339 0.1817088
0 1.5254999999998875 273 0 500 2340 0.1817088
0 1.5259999999998874 272 0 500 2340 0.18104319999999999
0 1.5264999999998874 272 0 500 2341 0.18104319999999999
0 1.5269999999998873 273 0 500 2342 0.1817088
0 1.5274999999998873 273 0 500 2343 0.1817088
0 1.5279999999998872 272 0 500 2343 0.18104319999999999
0 1.5284999999998872 272 0 500 2344 0.18104319999999999
0 1.5289999999998871 273 0 500 2345 0.1817088
0 1.5294999999998871 273 0 500 2346 0.1817088
0 1.529999999999887 272 0 500 2346 0.18104319999999999
0 1.530499999999887 272 0 500 2347 0.18104319999999999
0 1.5309999999998869 273 0 500 2348 0.1817088
0 1.5314999999998868 273 0 500 2349 0.1817088
0 1.5319999999998868 272 0 500 2349 0.18104319999999999
0 1.5324999999998867 272 0 500 2350 0.18104319999999999
0 1.5329999999998867 273 0 500 2351 0.1817088
0 1.5334999999998866 273 0 500 2352 0.1817088
0 1.5339999999998866 273 0 500 2353 0.1817088
0 1.5344999999998865 272 0 500 2353 0.18104319999999999
0 1.5349999999998865 273 0 500 2354 0.1817088
0 1.5354999999998864 273 0 500 2355 0.1817088
0 1.5359999999998863 273 0 500 2356 0.1817088
0 1.5364999999998863 272 0 500 2356 0.18104319999999999
0 1.5369999999998862 273 0 500 2357 0.1817088
0 1.5374999999998862 273 0 500 2358 0.1817088
0 1.5379999999998861 273 0 500 2359 0.1817088
0 1.5384999999998861 272 0 500 2359 0.18104319999999999
0 1.538999999999886 273 0 500 2360 0.1817088
0 1.539499999999886 273 0 500 2361 0.1817088
0 1.5399999999998859 273 0 500 2362 0.1817088
0 1.5404999999998858 272 0 500 2362 0.18104319999999999
0 1.5409999999998858 273 0 500 2363 0.1817088
0 1.5414999999998857 273 0 500 2364 0.1817088
0 1.5419999999998857 273 0 500 2365 0.1817088
0 1.5424999999998856 272 0 500 2365 0.18104319999999999
0 1.5429999999998856 273 0 500 2366 0.1817088
0 1.5434999999998855 273 0 500 2367 0.1817088
0 1.5439999999998855 273 0 500 2368 0.1817088
0 1.5444999999998854 272 0 500 2368 0.18104319999999999
0 1.5449999999998854 273 0 500 2369 0.1817088
0 1.5454999999998853 273 0 500 2370 0.1817088
0 1.5459999999998852 273 0 500 2371 0.1817088
0 1.5464999999998852 272 0 500 2371 0.18104319999999999
0 1.5469999999998851 273 0 500 2372 0.1817088
0 1.5474999999998851 273 0 500 2373 0.1817088
0 1.547999999999885 273 0 500 2374 0.1817088
0 1.548499999999885 272 0 500 2374 0.18104319999999999
0 1.5489999999998849 273 0 500 2375 0.1817088
0 1.5494999999998849 273 0 500 2376 0.1817088
0 1.5499999999998848 273 0 500 2377 0.1817088
0 1.5504999999998847 272 0 500 2377 0.18104319999999999
0 1.5509999999998847 273 0 500 2378 0.1817088
0 1.5514999999998846 273 0 500 2379 0.1817088
0 1.5519999999998846 273 0 500 2380 0.1817088
0 1.5524999999998845 272 0 500 2380 0.18104319999999999
0 1.5529999999998845 273 0 500 2381 0.1817088
0 1.5534999999998844 273 0 500 2382 0.1817088
0 1.5539999999998844 273 0 500 2383 0.1817088
0 1.5544999999998843 272 0 500 2383 0.18104319999999999
0 1.5549999999998843 273 0 500 2384 0.1817088
0 1.5554999999998842 273 0 500 2385 0.1817088
0 1.5559999999998841 273 0 500 2386 0.1817088
0 1.5564999999998841 272 0 500 2386 0.18104319999999999
0 1.556999999999884 273 0 500 2387 0.1817088
0 1.557499999999884 273 0 500 2388 0.1817088
0 1.5579999999998839 273 0 500 2389 0.1817088
0 1.5584999999998839 272 0 500 2389 0.18104319999999999
0 1.5589999999998838 273 0 500 2390 0.1817088
0 1.5594999999998838 273 0 500 2391 0.1817088
0 1.5599999999998837 273 0 500 2392 0.1817088
0 1.5604999999998836 272 0 500 2392 0.18104319999999999
0 1.5609999999998836 273 0 500 2393 0.1817088
0 1.5614999999998835 273 0 500 2394 0.1817088
0 1.5619999999998835 273 0 500 2395 0.1817088
0 1.5624999999998834 272 0 500 2395 0.18104319999999999
0 1.5629999999998834 273 0 500 2396 0.1817088
0 1.5634999999998833 273 0 500 2397 0.1817088
0 1.5639999999998833 273 0 500 2398 0.1817088
0 1.5644999999998832 272 0 500 2398 0.18104319999999999
0 1.5649999999998832 273 0 500 2399 0.1817088
0 1.5654999999998831 273 0 500 2400 0.1817088
0 1.565999999999883 273 0 500 2401 0.1817088
0 1.566499999999883 272 0 500 2401 0.18104319999999999
0 1.5669999999998829 273 0 500 2402 0.1817088
0 1.5674999999998829 273 0 500 2403 0.1817088
0 1.5679999999998828 273 0 500 2404 0.1817088
0 1.5684999999998828 272 0 500 2404 0.18104319999999999
0 1.5689999999998827 273 0 500 2405 0.1817088
0 1.5694999999998827 273 0 500 2406 0.1817088
0 1.5699999999998826 273 0 500 2407 0.1817088
0 1.5704999999998825 272 0 500 2407 0.18104319999999999
0 1.5709999999998825 273 0 500 2408 0.1817088
0 1.5714999999998824 273 0 500 2409 0.1817088
0 1.5719999999998824 273 0 500 2410 0.1817088
0 1.5724999999998823 272 0 500 2410 0.18104319999999999
0 1.5729999999998823 273 0 500 2411 0.1817088
0 1.5734999999998822 273 0 500 2412 0.1817088
0 1.5739999999998822 273 0 500 2413 0.1817088
0 1.5744999999998821 272 0 500 2413 0.18104319999999999
0 1.574999999999882 273 0 500 2414 0.1817088
0 1.575499999999882 273 0 500 2415 0.1817088
0 1.5759999999998819 273 0 500 2416 0.1817088
0 1.5764999999998819 272 0 500 2416 0.18104319999999999
0 1.5769999999998818 273 0 500 2417 0.1817088
0 1.5774999999998818 273 0 500 2418 0.1817088
0 1.5779999999998817 273 0 500 2419 0.1817088
0 1.5784999999998817 272 0 500 2419 0.18104319999999999
0 1.5789999999998816 273 0 500 2420 0.1817088
0 1.5794999999998816 273 0 500 2421 0.1817088
0 1.5799999999998815 273 0 500 2422 0.1817088
0 1.5804999999998814 272 0 500 2422 0.18104319999999999
0 1.5809999999998814 273 0 500 2423 0.1817088
0 1.5814999999998813 273 0 500 2424 0.1817088
0 1.5819999999998813 273 0 500 2425 0.1817088
0 1.5824999999998812 272 0 500 2425 0.18104319999999999
0 1.5829999999998812 273 0 500 2426 0.1817088
0 1.5834999999998811 273 0 500 2427 0.1817088
0 1.5839999999998811 273 0 500 2428 0.1817088
0 1.584499999999881 272 0 500 2428 0.18104319999999999
0 1.5849999999998809 273 0 500 2429 0.1817088
0 1.5854999999998809 273 0 500 2430 0.1817088
0 1.5859999999998808 273 0 500 2431 0.1817088
0 1.5864999999998808 272 0 500 2431 0.18104319999999999
0 1.5869999999998807 273 0 500 2432 0.1817088
0 1.5874999999998807 273 0 500 2433 0.1817088
0 1.5879999999998806 273 0 500 2434 0.1817088
0 1.5884999999998806 272 0 500 2434 0.18104319999999999
0 1.5889999999998805 273 0 500 2435 0.1817088
0 1.5894999999998805 273 0 500 2436 0.1817088
0 1.5899999999998804 273 0 500 2437 0.1817088
0 1.5904999999998803 272 0 500 2437 0.18104319999999999
0 1.5909999999998803 273 0 500 2438 0.1817088
0 1.5914999999998802 273 0 500 2439 0.1817088
0 1.5919999999998802 273 0 500 2440 0.1817088
0 1.5924999999998801 272 0 500 2440 0.18104319999999999
0 1.5929999999998801 273 0 500 2441 0.1817088
0 1.59349999999988 273 0 500 2442 0.1817088
0 1.59399999999988 273 0 500 2443 0.1817088
0 1.5944999999998799 272 0 500 2443 0.18104319999999999
0 1.5949999999998798 273 0 500 2444 0.1817088
0 1.5954999999998798 273 0 500 2445 0.1817088
0 1.5959999999998797 273 0 500 2446 0.1817088
0 1.5964999999998797 272 0 500 2446 0.18104319999999999
0 1.5969999999998796 273 0 500 2447 0.1817088
0 1.5974999999998796 273 0 500 2448 0.1817088
0 1.5979999999998795 273 0 500 2449 0.1817088
0 1.5984999999998795 272 0 500 2449 0.18104319999999999
0 1.5989999999998794 273 0 500 2450 0.1817088
0 1.5994999999998794 273 0 500 2451 0.1817088
0 1.5999999999998793 273 0 500 2452 0.1817088
0 1.6004999999998792 272 0 500 2452 0.18104319999999999
0 1.6009999999998792 273 0 500 2453 0.1817088
0 1.6014999999998791 273 0 500 2454 0.1817088
0 1.6019999999998791 273 0 500 2455 0.1817088
0 1.602499999999879 272 0 500 2455 0.18104319999999999
0 1.602999999999879 273 0 500 2456 0.1817088
0 1.6034999999998789 273 0 500 2457 0.1817088
0 1.6039999999998789 273 0 500 2458 0.1817088
0 1.6044999999998788 272 0 500 2458 0.18104319999999999
0 1.6049999999998787 273 0 500 2459 0.1817088
0 1.6054999999998787 273 0 500 2460 0.1817088
0 1.6059999999998786 273 0 500 2461 0.1817088
0 1.6064999999998786 272 0 500 2461 0.18104319999999999
0 1.6069999999998785 272 0 500 2462 0.18104319999999999
0 1.6074999999998785 273 0 500 2463 0.1817088
0 1.6079999999998784 273 0 500 2464 0.1817088
0 1.6084999999998784 272 0 500 2464 0.18104319999999999
0 1.6089999999998783 272 0 500 2465 0.18104319999999999
0 1.6094999999998783 273 0 500 2466 0.1817088
0 1.6099999999998782 273 0 500 2467 0.1817088
0 1.6104999999998781 272 0 500 2467 0.18104319999999999
0 1.6109999999998781 272 0 500 2468 0.18104319999999999
0 1.611499999999878 273 0 500 2469 0.1817088
0 1.611999999999878 273 0 500 2470 0.1817088
0 1.6124999999998779 272 0 500 2470 0.18104319999999999
0 1.6129999999998779 272 0 500 2471 0.18104319999999999
0 1.6134999999998778 273 0 500 2472 0.1817088
0 1.6139999999998778 273 0 500 2473 0.1817088
0 1.6144999999998777 272 0 500 2473 0.18104319999999999
0 1.6149999999998776 272 0 500 2474 0.18104319999999999
0 1.6154999999998776 273 0 500 2475 0.1817088
0 1.6159999999998775 273 0 500 2476 0.1817088
0 1.6164999999998775 272 0 500 2476 0.18104319999999999
0 1.6169999999998774 272 0 500 2477 0.18104319999999999
0 1.6174999999998774 273 0 500 2478 0.1817088
0 1.6179999999998773 273 0 500 2479 0.1817088
0 1.6184999999998773 272 0 500 2479 0.18104319999999999
0 1.6189999999998772 272 0 500 2480 0.18104319999999999
0 1.6194999999998771 273 0 500 2481 0.1817088
0 1.6199999999998771 273 0 500 2482 0.1817088
0 1.620499999999877 272 0 500 2482 0.18104319999999999
0 1.620999999999877 272 0 500 2483 0.18104319999999999
0 1.6214999999998769 273 0 500 2484 0.1817088
0 1.6219999999998769 273 0 500 2485 0.1817088
0 1.6224999999998768 272 0 500 2485 0.18104319999999999
0 1.6229999999998768 272 0 500 2486 0.18104319999999999
0 1.6234999999998767 273 0 500 2487 0.1817088
0 1.6239999999998767 273 0 500 2488 0.1817088
0 1.6244999999998766 272 0 500 2488 0.18104319999999999
0 1.6249999999998765 272 0 500 2489 0.18104319999999999
0 1.6254999999998765 273 0 500 2490 0.1817088
0 1.6259999999998764 273 0 500 2491 0.1817088
0 1.6264999999998764 272 0 500 2491 0.18104319999999999
0 1.6269999999998763 272 0 500 2492 0.18104319999999999
0 1.6274999999998763 273 0 500 2493 0.1817088
0 1.6279999999998762 273 0 500 2494 0.1817088
0 1.6284999999998762 272 0 500 2494 0.18104319999999999
0 1.6289999999998761 272 0 500 2495 0.18104319999999999
0 1.629499999999876 273 0 500 2496 0.1817088
0 1.629999999999876 273 0 500 2497 0.1817088
0 1.6304999999998759 272 0 500 2497 0.18104319999999999
0 1.6309999999998759 272 0 500 2498 0.18104319999999999
0 1.6314999999998758 273 0 500 2499 0.1817088
0 1.6319999999998758 273 0 500 2500 0.1817088
0 1.6324999999998757 272 0 500 2500 0.18104319999999999
0 1.6329999999998757 272 0 500 2501 0.18104319999999999
0 1.6334999999998756 273 0 500 2502 0.1817088
0 1.6339999999998756 273 0 500 2503 0.1817088
0 1.6344999999998755 272 0 500 2503 0.18104319999999999
0 1.6349999999998754 272 0 500 2504 0.18104319999999999
0 1.6354999999998754 273 0 500 2505 0.1817088
0 1.6359999999998753 273 0 500 2506 0.1817088
0 1.6364999999998753 273 0 500 2507 0.1817088
0 1.6369999999998752 272 0 500 2507 0.18104319999999999
0 1.6374999999998752 273 0 500 2508 0.1817088
0 1.6379999999998751 273 0 500 2509 0.1817088
0 1.6384999999998751 273 0 500 2510 0.1817088
0 1.638999999999875 272 0 500 2510 0.18104319999999999
0 1.6394999999998749 273 0 500 2511 0.1817088
0 1.6399999999998749 273 0 500 2512 0.1817088
0 1.6404999999998748 273 0 500 2513 0.1817088
0 1.6409999999998748 272 0 500 2513 0.18104319999999999
0 1.6414999999998747 273 0 500 2514 0.1817088
0 1.6419999999998747 273 0 500 2515 0.1817088
0 1.6424999999998746 273 0 500 2516 0.1817088
0 1.6429999999998746 272 0 500 2516 0.18104319999999999
0 1.6434999999998745 273 0 500 2517 0.1817088
0 1.6439999999998745 273 0 500 2518 0.1817088
0 1.6444999999998744 273 0 500 2519 0.1817088
0 1.6449999999998743 272 0 500 2519 0.18104319999999999
0 1.6454999999998743 273 0 500 2520 0.1817088
0 1.6459999999998742 273 0 500 2521 0.1817088
0 1.6464999999998742 273 0 500 2522 0.1817088
0 1.6469999999998741 272 0 500 2522 0.18104319999999999
0 1.6474999999998741 273 0 500 2523 0.1817088
0 1.647999999999874 273 0 500 2524 0.1817088
0 1.648499999999874 273 0 500 2525 0.1817088
0 1.6489999999998739 272 0 500 2525 0.18104319999999999
0 1.6494999999998738 273 0 500 2526 0.1817088
0 1.6499999999998738 273 0 500 2527 0.1817088
0 1.6504999999998737 273 0 500 2528 0.1817088
0 1.6509999999998737 272 0 500 2528 0.18104319999999999
0 1.6514999999998736 273 0 500 2529 0.1817088
0 1.6519999999998736 273 0 500 2530 0.1817088
0 1.6524999999998735 273 0 500 2531 0.1817088
0 1.6529999999998735 272 0 500 2531 0.18104319999999999
0 1.6534999999998734 273 0 500 2532 0.1817088
0 1.6539999999998733 273 0 500 2533 0.1817088
0 1.6544999999998733 273 0 500 2534 0.1817088
0 1.6549999999998732 272 0 500 2534 0.18104319999999999
0 1.6554999999998732 273 0 500 2535 0.1817088
0 1.6559999999998731 273 0 500 2536 0.1817088
0 1.6564999999998731 273 0 500 2537 0.1817088
0 1.656999999999873 272 0 500 2537 0.18104319999999999
0 1.657499999999873 273 0 500 2538 0.1817088
0 1.6579999999998729 273 0 500 2539 0.1817088
0 1.6584999999998729 273 0 500 2540 0.1817088
0 1.6589999999998728 272 0 500 2540 0.18104319999999999
0 1.6594999999998727 273 0 500 2541 0.1817088
0 1.6599999999998727 273 0 500 2542 0.1817088
0 1.6604999999998726 273 0 500 2543 0.1817088
0 1.6609999999998726 272 0 500 2543 0.18104319999999999
0 1.6614999999998725 273 0 500 2544 0.1817088
0 1.6619999999998725 273 0 500 2545 0.1817088
0 1.6624999999998724 273 0 500 2546 0.1817088
0 1.6629999999998724 272 0 500 2546 0.18104319999999999
0 1.6634999999998723 273 0 500 2547 0.1817088
0 1.6639999999998722 273 0 500 2548 0.1817088
0 1.6644999999998722 273 0 500 2549 0.1817088
0 1.6649999999998721 272 0 500 2549 0.18104319999999999
0 1.6654999999998721 273 0 500 2550 0.1817088
0 1.665999999999872 273 0 500 2551 0.1817088
0 1.666499999999872 273 0 500 2552 0.1817088
0 1.6669999999998719 272 0 500 2552 0.18104319999999999
0 1.6674999999998719 273 0 500 2553 0.1817088
0 1.6679999999998718 273 0 500 2554 0.1817088
0 1.6684999999998718 273 0 500 2555 0.1817088
0 1.6689999999998717 272 0 500 2555 0.18104319999999999
0 1.6694999999998716 273 0 500 2556 0.1817088
0 1.6699999999998716 273 0 500 2557 0.1817088
0 1.6704999999998715 273 0 500 2558 0.1817088
0 1.6709999999998715 272 0 500 2558 0.18104319999999999
0 1.6714999999998714 273 0 500 2559 0.1817088
0 1.6719999999998714 273 0 500 2560 0.1817088
0 1.6724999999998713 273 0 500 2561 0.1817088
0 1.6729999999998713 272 0 500 2561 0.18104319999999999
0 1.6734999999998712 273 0 500 2562 0.1817088
0 1.6739999999998711 273 0 500 2563 0.1817088
0 1.6744999999998711 273 0 500 2564 0.1817088
0 1.674999999999871 272 0 500 2564 0.18104319999999999
0 1.675499999999871 273 0 500 2565 0.1817088
0 1.6759999999998709 273 0 500 2566 0.1817088
0 1.6764999999998709 273 0 500 2567 0.1817088
0 1.6769999999998708 272 0 500 2567 0.18104319999999999
0 1.6774999999998708 273 0 500 2568 0.1817088
0 1.6779999999998707 273 0 500 2569 0.1817088
0 1.6784999999998707 273 0 500 2570 0.1817088
0 1.6789999999998706 272 0 500 2570 0.18104319999999999
0 1.6794999999998705 273 0 500 2571 0.1817088
0 1.6799999999998705 273 0 500 2572 0.1817088
0 1.6804999999998704 273 0 500 2573 0.1817088
0 1.6809999999998704 272 0 500 2573 0.18104319999999999
0 1.6814999999998703 273 0 500 2574 0.1817088
0 1.6819999999998703 273 0 500 2575 0.1817088
0 1.6824999999998702 273 0 500 2576 0.1817088
0 1.6829999999998702 272 0 500 2576 0.18104319999999999
0 1.6834999999998701 273 0 500 2577 0.1817088
0 1.68399999999987 273 0 500 2578 0.1817088
0 1.68449999999987 273 0 500 2579 0.1817088
0 1.6849999999998699 272 0 500 2579 0.18104319999999999
0 1.6854999999998699 273 0 500 2580 0.1817088
0 1.6859999999998698 273 0 500 2581 0.1817088
0 1.6864999999998698 273 0 500 2582 0.1817088
0 1.6869999999998697 272 0 500 2582 0.18104319999999999
0 1.6874999999998697 273 0 500 2583 0.1817088
0 1.6879999999998696 273 0 500 2584 0.1817088
0 1.6884999999998695 273 0 500 2585 0.1817088
0 1.6889999999998695 272 0 500 2585 0.18104319999999999
0 1.6894999999998694 273 0 500 2586 0.1817088
0 1.6899999999998694 273 0 500 2587 0.1817088
0 1.6904999999998693 273 0 500 2588 0.1817088
0 1.6909999999998693 272 0 500 2588 0.18104319999999999
0 1.6914999999998692 273 0 500 2589 0.1817088
0 1.6919999999998692 273 0 500 2590 0.1817088
0 1.6924999999998691 273 0 500 2591 0.1817088
0 1.6929999999998691 272 0 500 2591 0.18104319999999999
0 1.693499999999869 273 0 500 2592 0.1817088
0 1.6939999999998689 273 0 500 2593 0.1817088
0 1.6944999999998689 273 0 500 2594 0.1817088
0 1.6949999999998688 272 0 500 2594 0.18104319999999999
0 1.6954999999998688 273 0 500 2595 0.1817088
0 1.6959999999998687 273 0 500 2596 0.1817088
0 1.6964999999998687 273 0 500 2597 0.1817088
0 1.6969999999998686 272 0 500 2597 0.18104319999999999
0 1.6974999999998686 273 0 500 2598 0.1817088
0 1.6979999999998685 273 0 500 2599 0.1817088
0 1.6984999999998684 273 0 500 2600 0.1817088
0 1.6989999999998684 272 0 500 2600 0.18104319999999999
0 1.6994999999998683 273 0 500 2601 0.1817088
0 1.6999999999998683 273 0 500 2602 0.1817088
0 1.7004999999998682 273 0 500 2603 0.1817088
0 1.7009999999998682 272 0 500 2603 0.18104319999999999
0 1.7014999999998681 273 0 500 2604 0.1817088
0 1.7019999999998681 273 0 500 2605 0.1817088
0 1.702499999999868 273 0 500 2606 0.1817088
0 1.702999999999868 272 0 500 2606 0.18104319999999999
0 1.7034999999998679 273 0 500 2607 0.1817088
0 1.7039999999998678 273 0 500 2608 0.1817088
0 1.7044999999998678 273 0 500 2609 0.1817088
0 1.7049999999998677 272 0 500 2609 0.18104319999999999
0 1.7054999999998677 273 0 500 2610 0.1817088
0 1.7059999999998676 273 0 500 2611 0.1817088
0 1.7064999999998676 273 0 500 2612 0.1817088
0 1.7069999999998675 272 0 500 2612 0.18104319999999999
0 1.7074999999998675 273 0 500 2613 0.1817088
0 1.7079999999998674 273 0 500 2614 0.1817088
0 1.7084999999998673 273 0 500 2615 0.1817088
0 1.7089999999998673 272 0 500 2615 0.18104319999999999
0 1.7094999999998672 273 0 500 2616 0.1817088
0 1.7099999999998672 273 0 500 2617 0.1817088
0 1.7104999999998671 273 0 500 2618 0.1817088
0 1.7109999999998671 272 0 500 2618 0.18104319999999999
0 1.711499999999867 272 0 500 2619 0.18104319999999999
0 1.711999999999867 273 0 500 2620 0.1817088
0 1.7124999999998669 273 0 500 2621 0.1817088
0 1.7129999999998669 272 0 500 2621 0.18104319999999999
0 1.7134999999998668 272 0 500 2622 0.18104319999999999
0 1.7139999999998667 273 0 500 2623 0.1817088
0 1.7144999999998667 273 0 500 2624 0.1817088
0 1.7149999999998666 272 0 500 2624 0.18104319999999999
0 1.7154999999998666 272 0 500 2625 0.18104319999999999
0 1.7159999999998665 273 0 500 2626 0.1817088
0 1.7164999999998665 273 0 500 2627 0.1817088
0 1.7169999999998664 272 0 500 2627 0.18104319999999999
0 1.7174999999998664 272 0 500 2628 0.18104319999999999
0 1.7179999999998663 273 0 500 2629 0.1817088
0 1.7184999999998662 273 0 500 2630 0.1817088
0 1.7189999999998662 272 0 500 2630 0.18104319999999999
0 1.7194999999998661 272 0 500 2631 0.18104319999999999
0 1.7199999999998661 273 0 500 2632 0.1817088
0 1.720499999999866 273 0 500 2633 0.1817088
0 1.720999999999866 272 0 500 2633 0.18104319999999999
0 1.7214999999998659 272 0 500 2634 0.18104319999999999
0 1.7219999999998659 273 0 500 2635 0.1817088
0 1.7224999999998658 273 0 500 2636 0.1817088
0 1.7229999999998658 272 0 500 2636 0.18104319999999999
0 1.7234999999998657 272 0 500 2637 0.18104319999999999
0 1.7239999999998656 273 0 500 2638 0.1817088
0 1.7244999999998656 273 0 500 2639 0.1817088
0 1.7249999999998655 272 0 500 2639 0.18104319999999999
0 1.7254999999998655 272 0 500 2640 0.18104319999999999
0 1.7259999999998654 273 0 500 2641 0.1817088
0 1.7264999999998654 273 0 500 2642 0.1817088
0 1.7269999999998653 272 0 500 2642 0.18104319999999999
0 1.7274999999998653 272 0 500 2643 0.18104319999999999
0 1.7279999999998652 273 0 500 2644 0.1817088
0 1.7284999999998651 273 0 500 2645 0.1817088
0 1.7289999999998651 272 0 500 2645 0.18104319999999999
0 1.729499999999865 272 0 500 2646 0.18104319999999999
0 1.729999999999865 273 0 500 2647 0.1817088
0 1.7304999999998649 273 0 500 2648 0.1817088
0 1.7309999999998649 272 0 500 2648 0.18104319999999999
0 1.7314999999998648 272 0 500 2649 0.18104319999999999
0 1.7319999999998648 273 0 500 2650 0.1817088
0 1.7324999999998647 273 0 500 2651 0.1817088
0 1.7329999999998646 272 0 500 2651 0.18104319999999999
0 1.7334999999998646 272 0 500 2652 0.18104319999999999
0 1.7339999999998645 273 0 500 2653 0.1817088
0 1.7344999999998645 273 0 500 2654 0.1817088
0 1.7349999999998644 272 0 500 2654 0.18104319999999999
0 1.7354999999998644 272 0 500 2655 0.18104319999999999
0 1.7359999999998643 273 0 500 2656 0.1817088
0 1.7364999999998643 273 0 500 2657 0.1817088
0 1.7369999999998642 272 0 500 2657 0.18104319999999999
0 1.7374999999998642 272 0 500 2658 0.18104319999999999
0 1.7379999999998641 273 0 500 2659 0.1817088
0 1.738499999999864 273 0 500 2660 0.1817088
0 1.738999999999864 272 0 500 2660 0.18104319999999999
0 1.7394999999998639 272 0 500 2661 0.18104319999999999
0 1.7399999999998639 273 0 500 2662 0.1817088
0 1.7404999999998638 273 0 500 2663 0.1817088
0 1.7409999999998638 273 0 500 2664 0.1817088
0 1.7414999999998637 272 0 500 2664 0.18104319999999999
0 1.7419999999998637 273 0 500 2665 0.1817088
0 1.7424999999998636 273 0 500 2666 0.1817088
0 1.7429999999998635 273 0 500 2667 0.1817088
0 1.7434999999998635 272 0 500 2667 0.18104319999999999
0 1.7439999999998634 273 0 500 2668 0.1817088
0 1.7444999999998634 273 0 500 2669 0.1817088
0 1.7449999999998633 273 0 500 2670 0.1817088
0 1.7454999999998633 272 0 500 2670 0.18104319999999999
0 1.7459999999998632 273 0 500 2671 0.1817088
0 1.7464999999998632 273 0 500 2672 0.1817088
0 1.7469999999998631 273 0 500 2673 0.1817088
0 1.7474999999998631 272 0 500 2673 0.18104319999999999
0 1.747999999999863 273 0 500 2674 0.1817088
0 1.7484999999998629 273 0 500 2675 0.1817088
0 1.7489999999998629 273 0 500 2676 0.1817088
0 1.7494999999998628 272 0 500 2676 0.18104319999999999
0 1.7499999999998628 273 0 500 2677 0.1817088
0 1.7504999999998627 273 0 500 2678 0.1817088
0 1.7509999999998627 273 0 500 2679 0.1817088
0 1.7514999999998626 272 0 500 2679 0.18104319999999999
0 1.7519999999998626 273 0 500 2680 0.1817088
0 1.7524999999998625 273 0 500 2681 0.1817088
0 1.7529999999998624 273 0 500 2682 0.1817088
0 1.7534999999998624 272 0 500 2682 0.18104319999999999
0 1.7539999999998623 273 0 500 2683 0.1817088
0 1.7544999999998623 273 0 500 2684 0.1817088
0 1.7549999999998622 273 0 500 2685 0.1817088
0 1.7554999999998622 272 0 500 2685 0.18104319999999999
0 1.7559999999998621 273 0 500 2686 0.1817088
0 1.7564999999998621 273 0 500 2687 0.1817088
0 1.756999999999862 273 0 500 2688 0.1817088
0 1.757499999999862 272 0 500 2688 0.18104319999999999
0 1.7579999999998619 273 0 500 2689 0.1817088
0 1.7584999999998618 273 0 500 2690 0.1817088
0 1.7589999999998618 273 0 500 2691 0.1817088
0 1.7594999999998617 272 0 500 2691 0.18104319999999999
0 1.7599999999998617 273 0 500 2692 0.1817088
0 1.7604999999998616 273 0 500 2693 0.1817088
0 1.7609999999998616 273 0 500 2694 0.1817088
0 1.7614999999998615 272 0 500 2694 0.18104319999999999
0 1.7619999999998615 273 0 500 2695 0.1817088
0 1.7624999999998614 273 0 500 2696 0.1817088
0 1.7629999999998613 273 0 500 2697 0.1817088
0 1.7634999999998613 272 0 500 2697 0.18104319999999999
0 1.7639999999998612 273 0 500 2698 0.1817088
0 1.7644999999998612 273 0 500 2699 0.1817088
0 1.7649999999998611 273 0 500 2700 0.1817088
0 1.7654999999998611 272 0 500 2700 0.18104319999999999
0 1.765999999999861 273 0 500 2701 0.1817088
0 1.766499999999861 273 0 500 2702 0.1817088
0 1.7669999999998609 273 0 500 2703 0.1817088
0 1.7674999999998608 272 0 500 2703 0.18104319999999999
0 1.7679999999998608 273 0 500 2704 0.1817088
0 1.7684999999998607 273 0 500 2705 0.1817088
0 1.7689999999998607 273 0 500 2706 0.1817088
0 1.7694999999998606 272 0 500 2706 0.18104319999999999
0 1.7699999999998606 273 0 500 2707 0.1817088
0 1.7704999999998605 273 0 500 2708 0.1817088
0 1.7709999999998605 273 0 500 2709 0.1817088
0 1.7714999999998604 272 0 500 2709 0.18104319999999999
0 1.7719999999998604 273 0 500 2710 0.1817088
0 1.7724999999998603 273 0 500 2711 0.1817088
0 1.7729999999998602 273 0 500 2712 0.1817088
0 1.7734999999998602 272 0 500 2712 0.18104319999999999
0 1.7739999999998601 273 0 500 2713 0.1817088
0 1.7744999999998601 273 0 500 2714 0.1817088
0 1.77499999999986 273 0 500 2715 0.1817088
0 1.77549999999986 272 0 500 2715 0.18104319999999999
0 1.7759999999998599 273 0 500 2716 0.1817088
0 1.7764999999998599 273 0 500 2717 0.1817088
0 1.7769999999998598 273 0 500 2718 0.1817088
0 1.7774999999998597 272 0 500 2718 0.18104319999999999
0 1.7779999999998597 273 0 500 2719 0.1817088
0 1.7784999999998596 273 0 500 2720 0.1817088
0 1.7789999999998596 273 0 500 2721 0.1817088
0 1.7794999999998595 272 0 500 2721 0.18104319999999999
0 1.7799999999998595 273 0 500 2722 0.1817088
0 1.7804999999998594 273 0 500 2723 0.1817088
0 1.7809999999998594 273 0 500 2724 0.1817088
0 1.7814999999998593 272 0 500 2724 0.18104319999999999
0 1.7819999999998593 273 0 500 2725 0.1817088
0 1.7824999999998592 273 0 500 2726 0.1817088
0 1.7829999999998591 273 0 500 2727 0.1817088
0 1.7834999999998591 272 0 500 2727 0.18104319999999999
0 1.783999999999859 273 0 500 2728 0.1817088
0 1.784499999999859 273 0 500 2729 0.1817088
0 1.7849999999998589 273 0 500 2730 0.1817088
0 1.7854999999998589 272 0 500 2730 0.18104319999999999
0 1.7859999999998588 273 0 500 2731 0.1817088
0 1.7864999999998588 273 0 500 2732 0.1817088
0 1.7869999999998587 273 0 500 2733 0.1817088
0 1.7874999999998586 272 0 500 2733 0.18104319999999999
0 1.7879999999998586 273 0 500 2734 0.1817088
0 1.7884999999998585 273 0 500 2735 0.1817088
0 1.7889999999998585 273 0 500 2736 0.1817088
0 1.7894999999998584 272 0 500 2736 0.18104319999999999
0 1.7899999999998584 273 0 500 2737 0.1817088
0 1.7904999999998583 273 0 500 2738 0.1817088
0 1.7909999999998583 273 0 500 2739 0.1817088
0 1.7914999999998582 272 0 500 2739 0.18104319999999999
0 1.7919999999998582 273 0 500 2740 0.1817088
0 1.7924999999998581 273 0 500 2741 0.1817088
0 1.792999999999858 273 0 500 2742 0.1817088
0 1.793499999999858 272 0 500 2742 0.18104319999999999
0 1.7939999999998579 273 0 500 2743 0.1817088
0 1.7944999999998579 273 0 500 2744 0.1817088
0 1.7949999999998578 273 0 500 2745 0.1817088
0 1.7954999999998578 272 0 500 2745 0.18104319999999999
0 1.7959999999998577 273 0 500 2746 0.1817088
0 1.7964999999998577 273 0 500 2747 0.1817088
0 1.7969999999998576 273 0 500 2748 0.1817088
0 1.7974999999998575 272 0 500 2748 0.18104319999999999
0 1.7979999999998575 273 0 500 2749 0.1817088
0 1.7984999999998574 273 0 500 2750 0.1817088
0 1.7989999999998574 273 0 500 2751 0.1817088
0 1.7994999999998573 272 0 500 2751 0.18104319999999999
0 1.7999999999998573 273 0 500 2752 0.1817088
0 1.8004999999998572 273 0 500 2753 0.1817088
0 1.8009999999998572 273 0 500 2754 0.1817088
0 1.8014999999998571 272 0 500 2754 0.18104319999999999
0 1.801999999999857 273 0 500 2755 0.1817088
0 1.802499999999857 273 0 500 2756 0.1817088
0 1.8029999999998569 273 0 500 2757 0.1817088
0 1.8034999999998569 272 0 500 2757 0.18104319999999999
0 1.8039999999998568 273 0 500 2758 0.1817088
0 1.8044999999998568 273 0 500 2759 0.1817088
0 1.8049999999998567 273 0 500 2760 0.1817088
0 1.8054999999998567 272 0 500 2760 0.18104319999999999
0 1.8059999999998566 273 0 500 2761 0.1817088
0 1.8064999999998566 273 0 500 2762 0.1817088
0 1.8069999999998565 273 0 500 2763 0.1817088
0 1.8074999999998564 272 0 500 2763 0.18104319999999999
0 1.8079999999998564 273 0 500 2764 0.1817088
0 1.8084999999998563 273 0 500 2765 0.1817088
0 1.8089999999998563 273 0 500 2766 0.1817088
0 1.8094999999998562 272 0 500 2766 0.18104319999999999
0 1.8099999999998562 273 0 500 2767 0.1817088
0 1.8104999999998561 273 0 500 2768 0.1817088
0 1.8109999999998561 273 0 500 2769 0.1817088
0 1.811499999999856 272 0 500 2769 0.18104319999999999
0 1.8119999999998559 273 0 500 2770 0.1817088
0 1.8124999999998559 273 0 500 2771 0.1817088
0 1.8129999999998558 273 0 500 2772 0.1817088
0 1.8134999999998558 272 0 500 2772 0.18104319999999999
0 1.8139999999998557 273 0 500 2773 0.1817088
0 1.8144999999998557 273 0 500 2774 0.1817088
0 1.8149999999998556 273 0 500 2775 0.1817088
0 1.8154999999998556 272 0 500 2775 0.18104319999999999
0 1.8159999999998555 272 0 500 2776 0.18104319999999999
0 1.8164999999998555 273 0 500 2777 0.1817088
0 1.8169999999998554 273 0 500 2778 0.1817088
0 1.8174999999998553 272 0 500 2778 0.18104319999999999
0 1.8179999999998553 272 0 500 2779 0.18104319999999999
0 1.8184999999998552 273 0 500 2780 0.1817088
0 1.8189999999998552 273 0 500 2781 0.1817088
0 1.8194999999998551 272 0 500 2781 0.18104319999999999
0 1.8199999999998551 272 0 500 2782 0.18104319999999999
0 1.820499999999855 273 0 500 2783 0.1817088
0 1.820999999999855 273 0 500 2784 0.1817088
0 1.8214999999998549 272 0 500 2784 0.18104319999999999
0 1.8219999999998548 272 0 500 2785 0.18104319999999999
0 1.8224999999998548 273 0 500 2786 0.1817088
0 1.8229999999998547 273 0 500 2787 0.1817088
0 1.8234999999998547 272 0 500 2787 0.18104319999999999
0 1.8239999999998546 272 0 500 2788 0.18104319999999999
0 1.8244999999998546 273 0 500 2789 0.1817088
0 1.8249999999998545 273 0 500 2790 0.1817088
0 1.8254999999998545 272 0 500 2790 0.18104319999999999
0 1.8259999999998544 272 0 500 2791 0.18104319999999999
0 1.8264999999998544 273 0 500 2792 0.1817088
0 1.8269999999998543 273 0 500 2793 0.1817088
0 1.8274999999998542 272 0 500 2793 0.18104319999999999
0 1.8279999999998542 272 0 500 2794 0.18104319999999999
0 1.8284999999998541 273 0 500 2795 0.1817088
0 1.8289999999998541 273 0 500 2796 0.1817088
0 1.829499999999854 272 0 500 2796 0.18104319999999999
0 1.829999999999854 272 0 500 2797 0.18104319999999999
0 1.8304999999998539 273 0 500 2798 0.1817088
0 1.8309999999998539 273 0 500 2799 0.1817088
0 1.8314999999998538 272 0 500 2799 0.18104319999999999
0 1.8319999999998537 272 0 500 2800 0.18104319999999999
0 1.8324999999998537 273 0 500 2801 0.1817088
0 1.8329999999998536 273 0 500 2802 0.1817088
0 1.8334999999998536 272 0 500 2802 0.18104319999999999
0 1.8339999999998535 272 0 500 2803 0.18104319999999999
0 1.8344999999998535 273 0 500 2804 0.1817088
0 1.8349999999998534 273 0 500 2805 0.1817088
0 1.8354999999998534 272 0 500 2805 0.18104319999999999
0 1.8359999999998533 272 0 500 2806 0.18104319999999999
0 1.8364999999998532 273 0 500 2807 0.1817088
0 1.8369999999998532 273 0 500 2808 0.1817088
0 1.8374999999998531 272 0 500 2808 0.18104319999999999
0 1.8379999999998531 272 0 500 2809 0.18104319999999999
0 1.838499999999853 273 0 500 2810 0.1817088
0 1.838999999999853 273 0 500 2811 0.1817088
0 1.8394999999998529 272 0 500 2811 0.18104319999999999
0 1.8399999999998529 272 0 500 2812 0.18104319999999999
0 1.8404999999998528 273 0 500 2813 0.1817088
0 1.8409999999998528 273 0 500 2814 0.1817088
0 1.8414999999998527 272 0 500 2814 0.18104319999999999
0 1.8419999999998526 272 0 500 2815 0.18104319999999999
0 1.8424999999998526 273 0 500 2816 0.1817088
0 1.8429999999998525 273 0 500 2817 0.1817088
0 1.8434999999998525 272 0 500 2817 0.18104319999999999
0 1.8439999999998524 272 0 500 2818 0.18104319999999999
0 1.8444999999998524 273 0 500 2819 0.1817088
0 1.8449999999998523 273 0 500 2820 0.1817088
0 1.8454999999998523 273 0 500 2821 0.1817088
0 1.8459999999998522 272 0 500 2821 0.18104319999999999
0 1.8464999999998521 273 0 500 2822 0.1817088
0 1.8469999999998521 273 0 500 2823 0.1817088
0 1.847499999999852 273 0 500 2824 0.1817088
0 1.847999999999852 272 0 500 2824 0.18104319999999999
0 1.8484999999998519 273 0 500 2825 0.1817088
0 1.8489999999998519 273 0 500 2826 0.1817088
0 1.8494999999998518 273 0 500 2827 0.1817088
0 1.8499999999998518 272 0 500 2827 0.18104319999999999
0 1.8504999999998517 273 0 500 2828 0.1817088
0 1.8509999999998517 273 0 500 2829 0.1817088
0 1.8514999999998516 273 0 500 2830 0.1817088
0 1.8519999999998515 272 0 500 2830 0.18104319999999999
0 1.8524999999998515 273 0 500 2831 0.1817088
0 1.8529999999998514 273 0 500 2832 0.1817088
0 1.8534999999998514 273 0 500 2833 0.1817088
0 1.8539999999998513 272 0 500 2833 0.18104319999999999
0 1.8544999999998513 273 0 500 2834 0.1817088
0 1.8549999999998512 273 0 500 2835 0.1817088
0 1.8554999999998512 273 0 500 2836 0.1817088
0 1.8559999999998511 272 0 500 2836 0.18104319999999999
0 1.856499999999851 273 0 500 2837 0.1817088
0 1.856999999999851 273 0 500 2838 0.1817088
0 1.8574999999998509 273 0 500 2839 0.1817088
0 1.8579999999998509 272 0 500 2839 0.18104319999999999
0 1.8584999999998508 273 0 500 2840 0.1817088
0 1.8589999999998508 273 0 500 2841 0.1817088
0 1.8594999999998507 273 0 500 2842 0.1817088
0 1.8599999999998507 272 0 500 2842 0.18104319999999999
0 1.8604999999998506 273 0 500 2843 0.1817088
0 1.8609999999998506 273 0 500 2844 0.1817088
0 1.8614999999998505 273 0 500 2845 0.1817088
0 1.8619999999998504 272 0 500 2845 0.18104319999999999
0 1.8624999999998504 273 0 500 2846 0.1817088
0 1.8629999999998503 273 0 500 2847 0.1817088
0 1.8634999999998503 273 0 500 2848 0.1817088
0 1.8639999999998502 272 0 500 2848 0.18104319999999999
0 1.8644999999998502 273 0 500 2849 0.1817088
0 1.8649999999998501 273 0 500 2850 0.1817088
0 1.8654999999998501 273 0 500 2851 0.1817088
0 1.86599999999985 272 0 500 2851 0.18104319999999999
0 1.8664999999998499 273 0 500 2852 0.1817088
0 1.8669999999998499 273 0 500 2853 0.1817088
0 1.8674999999998498 273 0 500 2854 0.1817088
0 1.8679999999998498 272 0 500 2854 0.18104319999999999
0 1.8684999999998497 273 0 500 2855 0.1817088
0 1.8689999999998497 273 0 500 2856 0.1817088
0 1.8694999999998496 273 0 500 2857 0.1817088
0 1.8699999999998496 272 0 500 2857 0.18104319999999999
0 1.8704999999998495 273 0 500 2858 0.1817088
0 1.8709999999998495 273 0 500 2859 0.1817088
0 1.8714999999998494 273 0 500 2860 0.1817088
0 1.8719999999998493 272 0 500 2860 0.18104319999999999
0 1.8724999999998493 273 0 500 2861 0.1817088
0 1.8729999999998492 273 0 500 2862 0.1817088
0 1.8734999999998492 273 0 500 2863 0.1817088
0 1.8739999999998491 272 0 500 2863 0.18104319999999999
0 1.8744999999998491 273 0 500 2864 0.1817088
0 1.874999999999849 273 0 500 2865 0.1817088
0 1.875499999999849 273 0 500 2866 0.1817088
0 1.8759999999998489 272 0 500 2866 0.18104319999999999
0 1.8764999999998488 273 0 500 2867 0.1817088
0 1.8769999999998488 273 0 500 2868 0.1817088
0 1.8774999999998487 273 0 500 2869 0.1817088
0 1.8779999999998487 272 0 500 2869 0.18104319999999999
0 1.8784999999998486 273 0 500 2870 0.1817088
0 1.8789999999998486 273 0 500 2871 0.1817088
0 1.8794999999998485 273 0 500 2872 0.1817088
0 1.8799999999998485 272 0 500 2872 0.18104319999999999
0 1.8804999999998484 273 0 500 2873 0.1817088
0 1.8809999999998483 273 0 500 2874 0.1817088
0 1.8814999999998483 273 0 500 2875 0.1817088
0 1.8819999999998482 272 0 500 2875 0.18104319999999999
0 1.8824999999998482 273 0 500 2876 0.1817088
0 1.8829999999998481 273 0 500 2877 0.1817088
0 1.8834999999998481 273 0 500 2878 0.1817088
0 1.883999999999848 272 0 500 2878 0.18104319999999999
0 1.884499999999848 273 0 500 2879 0.1817088
0 1.8849999999998479 273 0 500 2880 0.1817088
0 1.8854999999998479 273 0 500 2881 0.1817088
0 1.8859999999998478 272 0 500 2881 0.18104319999999999
0 1.8864999999998477 273 0 500 2882 0.1817088
0 1.8869999999998477 273 0 500 2883 0.1817088
0 1.8874999999998476 273 0 500 2884 0.1817088
0 1.8879999999998476 272 0 500 2884 0.18104319999999999
0 1.8884999999998475 273 0 500 2885 0.1817088
0 1.8889999999998475 273 0 500 2886 0.1817088
0 1.8894999999998474 273 0 500 2887 0.1817088
0 1.8899999999998474 272 0 500 2887 0.18104319999999999
0 1.8904999999998473 273 0 500 2888 0.1817088
0 1.8909999999998472 273 0 500 2889 0.1817088
0 1.8914999999998472 273 0 500 2890 0.1817088
0 1.8919999999998471 272 0 500 2890 0.18104319999999999
0 1.8924999999998471 273 0 500 2891 0.1817088
0 1.892999999999847 273 0 500 2892 0.1817088
0 1.893499999999847 273 0 500 2893 0.1817088
0 1.8939999999998469 272 0 500 2893 0.18104319999999999
0 1.8944999999998469 273 0 500 2894 0.1817088
0 1.8949999999998468 273 0 500 2895 0.1817088
0 1.8954999999998468 273 0 500 2896 0.1817088
0 1.8959999999998467 272 0 500 2896 0.18104319999999999
0 1.8964999999998466 273 0 500 2897 0.1817088
0 1.8969999999998466 273 0 500 2898 0.1817088
0 1.8974999999998465 273 0 500 2899 0.1817088
0 1.8979999999998465 272 0 500 2899 0.18104319999999999
0 1.8984999999998464 273 0 500 2900 0.1817088
0 1.8989999999998464 273 0 500 2901 0.1817088
0 1.8994999999998463 273 0 500 2902 0.1817088
0 1.8999999999998463 272 0 500 2902 0.18104319999999999
0 1.9004999999998462 273 0 500 2903 0.1817088
0 1.9009999999998461 273 0 500 2904 0.1817088
0 1.9014999999998461 273 0 500 2905 0.1817088
0 1.901999999999846 272 0 500 2905 0.18104319999999999
0 1.902499999999846 273 0 500 2906 0.1817088
0 1.9029999999998459 273 0 500 2907 0.1817088
0 1.9034999999998459 273 0 500 2908 0.1817088
0 1.9039999999998458 272 0 500 2908 0.18104319999999999
0 1.9044999999998458 273 0 500 2909 0.1817088
0 1.9049999999998457 273 0 500 2910 0.1817088
0 1.9054999999998457 273 0 500 2911 0.1817088
0 1.9059999999998456 272 0 500 2911 0.18104319999999999
0 1.9064999999998455 273 0 500 2912 0.1817088
0 1.9069999999998455 273 0 500 2913 0.1817088
0 1.9074999999998454 273 0 500 2914 0.1817088
0 1.9079999999998454 272 0 500 2914 0.18104319999999999
0 1.9084999999998453 273 0 500 2915 0.1817088
0 1.9089999999998453 273 0 500 2916 0.1817088
0 1.9094999999998452 273 0 500 2917 0.1817088
0 1.9099999999998452 272 0 500 2917 0.18104319999999999
0 1.9104999999998451 273 0 500 2918 0.1817088
0 1.910999999999845 273 0 500 2919 0.1817088
0 1.911499999999845 273 0 500 2920 0.1817088
0 1.9119999999998449 272 0 500 2920 0.18104319999999999
0 1.9124999999998449 273 0 500 2921 0.1817088
0 1.9129999999998448 273 0 500 2922 0.1817088
0 1.9134999999998448 273 0 500 2923 0.1817088
0 1.9139999999998447 272 0 500 2923 0.18104319999999999
0 1.9144999999998447 273 0 500 2924 0.1817088
0 1.9149999999998446 273 0 500 2925 0.1817088
0 1.9154999999998445 273 0 500 2926 0.1817088
0 1.9159999999998445 272 0 500 2926 0.18104319999999999
0 1.9164999999998444 273 0 500 2927 0.1817088
0 1.9169999999998444 273 0 500 2928 0.1817088
0 1.9174999999998443 273 0 500 2929 0.1817088
0 1.9179999999998443 272 0 500 2929 0.18104319999999999
0 1.9184999999998442 272 0 500 2930 0.18104319999999999
0 1.9189999999998442 273 0 500 2931 0.1817088
0 1.9194999999998441 273 0 500 2932 0.1817088
0 1.9199999999998441 272 0 500 2932 0.18104319999999999
0 1.920499999999844 272 0 500 2933 0.18104319999999999
0 1.9209999999998439 273 0 500 2934 0.1817088
0 1.9214999999998439 273 0 500 2935 0.1817088
0 1.9219999999998438 272 0 500 2935 0.18104319999999999
0 1.9224999999998438 272 0 500 2936 0.18104319999999999
0 1.9229999999998437 273 0 500 2937 0.1817088
0 1.9234999999998437 273 0 500 2938 0.1817088
0 1.9239999999998436 272 0 500 2938 0.18104319999999999
0 1.9244999999998436 272 0 500 2939 0.18104319999999999
0 1.9249999999998435 273 0 500 2940 0.1817088
0 1.9254999999998434 273 0 500 2941 0.1817088
0 1.9259999999998434 272 0 500 2941 0.18104319999999999
0 1.9264999999998433 272 0 500 2942 0.18104319999999999
0 1.9269999999998433 273 0 500 2943 0.1817088
0 1.9274999999998432 273 0 500 2944 0.1817088
0 1.9279999999998432 272 0 500 2944 0.18104319999999999
0 1.9284999999998431 272 0 500 2945 0.18104319999999999
0 1.9289999999998431 273 0 500 2946 0.1817088
0 1.929499999999843 273 0 500 2947 0.1817088
0 1.929999999999843 272 0 500 2947 0.18104319999999999
0 1.9304999999998429 272 0 500 2948 0.18104319999999999
0 1.9309999999998428 273 0 500 2949 0.1817088
0 1.9314999999998428 273 0 500 2950 0.1817088
0 1.9319999999998427 272 0 500 2950 0.18104319999999999
0 1.9324999999998427 272 0 500 2951 0.18104319999999999
0 1.9329999999998426 273 0 500 2952 0.1817088
0 1.9334999999998426 273 0 500 2953 0.1817088
0 1.9339999999998425 272 0 500 2953 0.18104319999999999
0 1.9344999999998425 272 0 500 2954 0.18104319999999999
0 1.9349999999998424 273 0 500 2955 0.1817088
0 1.9354999999998423 273 0 500 2956 0.1817088
0 1.9359999999998423 272 0 500 2956 0.18104319999999999
0 1.9364999999998422 272 0 500 2957 0.18104319999999999
0 1.9369999999998422 273 0 500 2958 0.1817088
0 1.9374999999998421 273 0 500 2959 0.1817088
0 1.9379999999998421 272 0 500 2959 0.18104319999999999
0 1.938499999999842 272 0 500 2960 0.18104319999999999
0 1.938999999999842 273 0 500 2961 0.1817088
0 1.9394999999998419 273 0 500 2962 0.1817088
0 1.9399999999998419 272 0 500 2962 0.18104319999999999
0 1.9404999999998418 272 0 500 2963 0.18104319999999999
0 1.9409999999998417 273 0 500 2964 0.1817088
0 1.9414999999998417 273 0 500 2965 0.1817088
0 1.9419999999998416 272 0 500 2965 0.18104319999999999
0 1.9424999999998416 272 0 500 2966 0.18104319999999999
0 1.9429999999998415 273 0 500 2967 0.1817088
0 1.9434999999998415 273 0 500 2968 0.1817088
0 1.9439999999998414 272 0 500 2968 0.18104319999999999
0 1.9444999999998414 272 0 500 2969 0.18104319999999999
0 1.9449999999998413 273 0 500 2970 0.1817088
0 1.9454999999998412 273 0 500 2971 0.1817088
0 1.9459999999998412 272 0 500 2971 0.18104319999999999
0 1.9464999999998411 272 0 500 2972 0.18104319999999999
0 1.9469999999998411 273 0 500 2973 0.1817088
0 1.947499999999841 273 0 500 2974 0.1817088
0 1.947999999999841 272 0 500 2974 0.18104319999999999
0 1.9484999999998409 272 0 500 2975 0.18104319999999999
0 1.9489999999998409 273 0 500 2976 0.1817088
0 1.9494999999998408 273 0 500 2977 0.1817088
0 1.9499999999998407 273 0 500 2978 0.1817088
0 1.9504999999998407 272 0 500 2978 0.18104319999999999
0 1.9509999999998406 273 0 500 2979 0.1817088
0 1.9514999999998406 273 0 500 2980 0.1817088
0 1.9519999999998405 273 0 500 2981 0.1817088
0 1.9524999999998405 272 0 500 2981 0.18104319999999999
0 1.9529999999998404 273 0 500 2982 0.1817088
0 1.9534999999998404 273 0 500 2983 0.1817088
0 1.9539999999998403 273 0 500 2984 0.1817088
0 1.9544999999998403 272 0 500 2984 0.18104319999999999
0 1.9549999999998402 273 0 500 2985 0.1817088
0 1.9554999999998401 273 0 500 2986 0.1817088
0 1.9559999999998401 273 0 500 2987 0.1817088
0 1.95649999999984 272 0 500 2987 0.18104319999999999
0 1.95699999999984 273 0 500 2988 0.1817088
0 1.9574999999998399 273 0 500 2989 0.1817088
0 1.9579999999998399 273 0 500 2990 0.1817088
0 1.9584999999998398 272 0 500 2990 0.18104319999999999
0 1.9589999999998398 273 0 500 2991 0.1817088
0 1.9594999999998397 273 0 500 2992 0.1817088
0 1.9599999999998396 273 0 500 2993 0.1817088
0 1.9604999999998396 272 0 500 2993 0.18104319999999999
0 1.9609999999998395 273 0 500 2994 0.1817088
0 1.9614999999998395 273 0 500 2995 0.1817088
0 1.9619999999998394 273 0 500 2996 0.1817088
0 1.9624999999998394 272 0 500 2996 0.18104319999999999
0 1.9629999999998393 273 0 500 2997 0.1817088
0 1.9634999999998393 273 0 500 2998 0.1817088
0 1.9639999999998392 273 0 500 2999 0.1817088
0 1.9644999999998392 272 0 500 2999 0.18104319999999999
0 1.9649999999998391 273 0 500 3000 0.1817088
0 1.965499999999839 273 0 500 3001 0.1817088
0 1.965999999999839 273 0 500 3002 0.1817088
0 1.9664999999998389 272 0 500 3002 0.18104319999999999
0 1.9669999999998389 273 0 500 3003 0.1817088
0 1.9674999999998388 273 0 500 3004 0.1817088
0 1.9679999999998388 273 0 500 3005 0.1817088
0 1.9684999999998387 272 0 500 3005 0.18104319999999999
0 1.9689999999998387 273 0 500 3006 0.1817088
0 1.9694999999998386 273 0 500 3007 0.1817088
0 1.9699999999998385 273 0 500 3008 0.1817088
0 1.9704999999998385 272 0 500 3008 0.18104319999999999
0 1.9709999999998384 273 0 500 3009 0.1817088
0 1.9714999999998384 273 0 500 3010 0.1817088
0 1.9719999999998383 273 0 500 3011 0.1817088
0 1.9724999999998383 272 0 500 3011 0.18104319999999999
0 1.9729999999998382 273 0 500 3012 0.1817088
0 1.9734999999998382 273 0 500 3013 0.1817088
0 1.9739999999998381 273 0 500 3014 0.1817088
0 1.9744999999998381 272 0 500 3014 0.18104319999999999
0 1.974999999999838 273 0 500 3015 0.1817088
0 1.9754999999998379 273 0 500 3016 0.1817088
0 1.9759999999998379 273 0 500 3017 0.1817088
0 1.9764999999998378 272 0 500 3017 0.18104319999999999
0 1.9769999999998378 273 0 500 3018 0.1817088
0 1.9774999999998377 273 0 500 3019 0.1817088
0 1.9779999999998377 273 0 500 3020 0.1817088
0 1.9784999999998376 272 0 500 3020 0.18104319999999999
0 1.9789999999998376 273 0 500 3021 0.1817088
0 1.9794999999998375 273 0 500 3022 0.1817088
0 1.9799999999998374 273 0 500 3023 0.1817088
0 1.9804999999998374 272 0 500 3023 0.18104319999999999
0 1.9809999999998373 273 0 500 3024 0.1817088
0 1.9814999999998373 273 0 500 3025 0.1817088
0 1.9819999999998372 273 0 500 3026 0.1817088
0 1.9824999999998372 272 0 500 3026 0.18104319999999999
0 1.9829999999998371 273 0 500 3027 0.1817088
0 1.9834999999998371 273 0 500 3028 0.1817088
0 1.983999999999837 273 0 500 3029 0.1817088
0 1.9844999999998369 272 0 500 3029 0.18104319999999999
0 1.9849999999998369 273 0 500 3030 0.1817088
0 1.9854999999998368 273 0 500 3031 0.1817088
0 1.9859999999998368 273 0 500 3032 0.1817088
0 1.9864999999998367 272 0 500 3032 0.18104319999999999
0 1.9869999999998367 273 0 500 3033 0.1817088
0 1.9874999999998366 273 0 500 3034 0.1817088
0 1.9879999999998366 273 0 500 3035 0.1817088
0 1.9884999999998365 272 0 500 3035 0.18104319999999999
0 1.9889999999998365 273 0 500 3036 0.1817088
0 1.9894999999998364 273 0 500 3037 0.1817088
0 1.9899999999998363 273 0 500 3038 0.1817088
0 1.9904999999998363 272 0 500 3038 0.18104319999999999
0 1.9909999999998362 273 0 500 3039 0.1817088
0 1.9914999999998362 273 0 500 3040 0.1817088
0 1.9919999999998361 273 0 500 3041 0.1817088
0 1.9924999999998361 272 0 500 3041 0.18104319999999999
0 1.992999999999836 273 0 500 3042 0.1817088
0 1.993499999999836 273 0 500 3043 0.1817088
0 1.9939999999998359 273 0 500 3044 0.1817088
0 1.9944999999998358 272 0 500 3044 0.18104319999999999
0 1.9949999999998358 273 0 500 3045 0.1817088
0 1.9954999999998357 273 0 500 3046 0.1817088
0 1.9959999999998357 273 0 500 3047 0.1817088
0 1.9964999999998356 272 0 500 3047 0.18104319999999999
0 1.9969999999998356 273 0 500 3048 0.1817088
0 1.9974999999998355 273 0 500 3049 0.1817088
0 1.9979999999998355 273 0 500 3050 0.1817088
0 1.9984999999998354 272 0 500 3050 0.18104319999999999
0 1.9989999999998354 273 0 500 3051 0.1817088
0 1.9994999999998353 273 0 500 3052 0.1817088
0 1.9999999999998352 273 0 500 3053 0.1817088
0 2.0004999999998354 272 0 500 3053 0.18104319999999999
0 2.0009999999998356 273 0 500 3054 0.1817088
0 2.0014999999998357 273 0 500 3055 0.1817088
0 2.0019999999998359 273 0 500 3056 0.1817088
0 2.0024999999998361 272 0 500 3056 0.18104319999999999
0 2.0029999999998362 273 0 500 3057 0.1817088
0 2.0034999999998364 273 0 500 3058 0.1817088
0 2.0039999999998366 273 0 500 3059 0.1817088
0 2.0044999999998367 272 0 500 3059 0.18104319999999999
0 2.0049999999998369 273 0 500 3060 0.1817088
0 2.0054999999998371 273 0 500 3061 0.1817088
0 2.0059999999998372 273 0 500 3062 0.1817088
0 2.0064999999998374 272 0 500 3062 0.18104319999999999
0 2.0069999999998376 273 0 500 3063 0.1817088
0 2.0074999999998377 273 0 500 3064 0.1817088
0 2.0079999999998379 273 0 500 3065 0.1817088
0 2.0084999999998381 272 0 500 3065 0.18104319999999999
0 2.0089999999998382 273 0 500 3066 0.1817088
0 2.0094999999998384 273 0 500 3067 0.1817088
0 2.0099999999998386 273 0 500 3068 0.1817088
0 2.0104999999998387 272 0 500 3068 0.18104319999999999
0 2.0109999999998389 273 0 500 3069 0.1817088
0 2.0114999999998391 273 0 500 3070 0.1817088
0 2.0119999999998393 273 0 500 3071 0.1817088
0 2.0124999999998394 272 0 500 3071 0.18104319999999999
0 2.0129999999998396 273 0 500 3072 0.1817088
0 2.0134999999998398 273 0 500 3073 0.1817088
0 2.0139999999998399 273 0 500 3074 0.1817088
0 2.0144999999998401 272 0 500 3074 0.18104319999999999
0 2.0149999999998403 273 0 500 3075 0.1817088
0 2.0154999999998404 273 0 500 3076 0.1817088
0 2.0159999999998406 273 0 500 3077 0.1817088
0 2.0164999999998408 272 0 500 3077 0.18104319999999999
0 2.0169999999998409 273 0 500 3078 0.1817088
0 2.0174999999998411 273 0 500 3079 0.1817088
0 2.0179999999998413 273 0 500 3080 0.1817088
0 2.0184999999998414 272 0 500 3080 0.18104319999999999
0 2.0189999999998416 273 0 500 3081 0.1817088
0 2.0194999999998418 273 0 500 3082 0.1817088
0 2.0199999999998419 273 0 500 3083 0.1817088
0 2.0204999999998421 272 0 500 3083 0.18104319999999999
0 2.0209999999998423 273 0 500 3084 0.1817088
0 2.0214999999998424 273 0 500 3085 0.1817088
0 2.0219999999998426 273 0 500 3086 0.1817088
0 2.0224999999998428 272 0 500 3086 0.18104319999999999
0 2.0229999999998429 272 0 500 3087 0.18104319999999999
0 2.0234999999998431 273 0 500 3088 0.1817088
0 2.0239999999998433 273 0 500 3089 0.1817088
0 2.0244999999998434 272 0 500 3089 0.18104319999999999
0 2.0249999999998436 272 0 500 3090 0.18104319999999999
0 2.0254999999998438 273 0 500 3091 0.1817088
0 2.0259999999998439 273 0 500 3092 0.1817088
0 2.0264999999998441 272 0 500 3092 0.18104319999999999
0 2.0269999999998443 272 0 500 3093 0.18104319999999999
0 2.0274999999998444 273 0 500 3094 0.1817088
0 2.0279999999998446 273 0 500 3095 0.1817088
0 2.0284999999998448 272 0 500 3095 0.18104319999999999
0 2.0289999999998449 272 0 500 3096 0.18104319999999999
0 2.0294999999998451 273 0 500 3097 0.1817088
0 2.0299999999998453 273 0 500 3098 0.1817088
0 2.0304999999998454 272 0 500 3098 0.18104319999999999
0 2.0309999999998456 272 0 500 3099 0.18104319999999999
0 2.0314999999998458 273 0 500 3100 0.1817088
0 2.0319999999998459 273 0 500 3101 0.1817088
0 2.0324999999998461 272 0 500 3101 0.18104319999999999
0 2.0329999999998463 272 0 500 3102 0.18104319999999999
0 2.0334999999998464 273 0 500 3103 0.1817088
0 2.0339999999998466 273 0 500 3104 0.1817088
0 2.0344999999998468 272 0 500 3104 0.18104319999999999
0 2.0349999999998469 272 0 500 3105 0.18104319999999999
0 2.0354999999998471 273 0 500 3106 0.1817088
0 2.0359999999998473 273 0 500 3107 0.1817088
0 2.0364999999998474 272 0 500 3107 0.18104319999999999
0 2.0369999999998476 272 0 500 3108 0.18104319999999999
0 2.0374999999998478 273 0 500 3109 0.1817088
0 2.0379999999998479 273 0 500 3110 0.1817088
0 2.0384999999998481 272 0 500 3110 0.18104319999999999
0 2.0389999999998483 272 0 500 3111 0.18104319999999999
0 2.0394999999998484 273 0 500 3112 0.1817088
0 2.0399999999998486 273 0 500 3113 0.1817088
0 2.0404999999998488 272 0 500 3113 0.18104319999999999
0 2.0409999999998489 272 0 500 3114 0.18104319999999999
0 2.0414999999998491 273 0 500 3115 0.1817088
0 2.0419999999998493 273 0 500 3116 0.1817088
0 2.0424999999998494 272 0 500 3116 0.18104319999999999
0 2.0429999999998496 272 0 500 3117 0.18104319999999999
0 2.0434999999998498 273 0 500 3118 0.1817088
0 2.0439999999998499 273 0 500 3119 0.1817088
0 2.0444999999998501 272 0 500 3119 0.18104319999999999
0 2.0449999999998503 272 0 500 3120 0.18104319999999999
0 2.0454999999998504 273 0 500 3121 0.1817088
0 2.0459999999998506 273 0 500 3122 0.1817088
0 2.0464999999998508 272 0 500 3122 0.18104319999999999
0 2.0469999999998509 272 0 500 3123 0.18104319999999999
0 2.0474999999998511 273 0 500 3124 0.1817088
0 2.0479999999998513 273 0 500 3125 0.1817088
0 2.0484999999998514 272 0 500 3125 0.18104319999999999
0 2.0489999999998516 272 0 500 3126 0.18104319999999999
0 2.0494999999998518 273 0 500 3127 0.1817088
0 2.0499999999998519 273 0 500 3128 0.1817088
0 2.0504999999998521 272 0 500 3128 0.18104319999999999
0 2.0509999999998523 272 0 500 3129 0.18104319999999999
0 2.0514999999998524 273 0 500 3130 0.1817088
0 2.0519999999998526 273 0 500 3131 0.1817088
0 2.0524999999998528 273 0 500 3132 0.1817088
0 2.0529999999998529 272 0 500 3132 0.18104319999999999
0 2.0534999999998531 273 0 500 3133 0.1817088
0 2.0539999999998533 273 0 500 3134 0.1817088
0 2.0544999999998534 273 0 500 3135 0.1817088
0 2.0549999999998536 272 0 500 3135 0.18104319999999999
0 2.0554999999998538 273 0 500 3136 0.1817088
0 2.0559999999998539 273 0 500 3137 0.1817088
0 2.0564999999998541 273 0 500 3138 0.1817088
0 2.0569999999998543 272 0 500 3138 0.18104319999999999
0 2.0574999999998544 273 0 500 3139 0.1817088
0 2.0579999999998546 273 0 500 3140 0.1817088
0 2.0584999999998548 273 0 500 3141 0.1817088
0 2.0589999999998549 272 0 500 3141 0.18104319999999999
0 2.0594999999998551 273 0 500 3142 0.1817088
0 2.0599999999998553 273 0 500 3143 0.1817088
0 2.0604999999998554 273 0 500 3144 0.1817088
0 2.0609999999998556 272 0 500 3144 0.18104319999999999
0 2.0614999999998558 273 0 500 3145 0.1817088
0 2.0619999999998559 273 0 500 3146 0.1817088
0 2.0624999999998561 273 0 500 3147 0.1817088
0 2.0629999999998563 272 0 500 3147 0.18104319999999999
0 2.0634999999998564 273 0 500 3148 0.1817088
0 2.0639999999998566 273 0 500 3149 0.1817088
0 2.0644999999998568 273 0 500 3150 0.1817088
0 2.0649999999998569 272 0 500 3150 0.18104319999999999
0 2.0654999999998571 273 0 500 3151 0.1817088
0 2.0659999999998573 273 0 500 3152 0.1817088
0 2.0664999999998575 273 0 500 3153 0.1817088
0 2.0669999999998576 272 0 500 3153 0.18104319999999999
0 2.0674999999998578 273 0 500 3154 0.1817088
0 2.067999999999858 273 0 500 3155 0.1817088
0 2.0684999999998581 273 0 500 3156 0.1817088
0 2.0689999999998583 272 0 500 3156 0.18104319999999999
0 2.0694999999998585 273 0 500 3157 0.1817088
0 2.0699999999998586 273 0 500 3158 0.1817088
0 2.0704999999998588 273 0 500 3159 0.1817088
0 2.070999999999859 272 0 500 3159 0.18104319999999999
0 2.0714999999998591 273 0 500 3160 0.1817088
0 2.0719999999998593 273 0 500 3161 0.1817088
0 2.0724999999998595 273 0 500 3162 0.1817088
0 2.0729999999998596 272 0 500 3162 0.18104319999999999
0 2.0734999999998598 273 0 500 3163 0.1817088
0 2.07399999999986 273 0 500 3164 0.1817088
0 2.0744999999998601 273 0 500 3165 0.1817088
0 2.0749999999998603 272 0 500 3165 0.18104319999999999
0 2.0754999999998605 273 0 500 3166 0.1817088
0 2.0759999999998606 273 0 500 3167 0.1817088
0 2.0764999999998608 273 0 500 3168 0.1817088
0 2.076999999999861 272 0 500 3168 0.18104319999999999
0 2.0774999999998611 273 0 500 3169 0.1817088
0 2.0779999999998613 273 0 500 3170 0.1817088
0 2.0784999999998615 273 0 500 3171 0.1817088
0 2.0789999999998616 272 0 500 3171 0.18104319999999999
0 2.0794999999998618 273 0 500 3172 0.1817088
0 2.079999999999862 273 0 500 3173 0.1817088
0 2.0804999999998621 273 0 500 3174 0.1817088
0 2.0809999999998623 272 0 500 3174 0.18104319999999999
0 2.0814999999998625 273 0 500 3175 0.1817088
0 2.0819999999998626 273 0 500 3176 0.1817088
0 2.0824999999998628 273 0 500 3177 0.1817088
0 2.082999999999863 272 0 500 3177 0.18104319999999999
0 2.0834999999998631 273 0 500 3178 0.1817088
0 2.0839999999998633 273 0 500 3179 0.1817088
0 2.0844999999998635 273 0 500 3180 0.1817088
0 2.0849999999998636 272 0 500 3180 0.18104319999999999
0 2.0854999999998638 273 0 500 3181 0.1817088
0 2.085999999999864 273 0 500 3182 0.1817088
0 2.0864999999998641 273 0 500 3183 0.1817088
0 2.0869999999998643 272 0 500 3183 0.18104319999999999
0 2.0874999999998645 273 0 500 3184 0.1817088
0 2.0879999999998646 273 0 500 3185 0.1817088
0 2.0884999999998648 273 0 500 3186 0.1817088
0 2.088999999999865 272 0 500 3186 0.18104319999999999
0 2.0894999999998651 273 0 500 3187 0.1817088
0 2.0899999999998653 273 0 500 3188 0.1817088
0 2.0904999999998655 273 0 500 3189 0.1817088
0 2.0909999999998656 272 0 500 3189 0.18104319999999999
0 2.0914999999998658 273 0 500 3190 0.1817088
0 2.091999999999866 273 0 500 3191 0.1817088
0 2.0924999999998661 273 0 500 3192 0.1817088
0 2.0929999999998663 272 0 500 3192 0.18104319999999999
0 2.0934999999998665 273 0 500 3193 0.1817088
0 2.0939999999998666 273 0 500 3194 0.1817088
0 2.0944999999998668 273 0 500 3195 0.1817088
0 2.094999999999867 272 0 500 3195 0.18104319999999999
0 2.0954999999998671 273 0 500 3196 0.1817088
0 2.0959999999998673 273 0 500 3197 0.1817088
0 2.0964999999998675 273 0 500 3198 0.1817088
0 2.0969999999998676 272 0 500 3198 0.18104319999999999
0 2.0974999999998678 273 0 500 3199 0.1817088
0 2.097999999999868 273 0 500 3200 0.1817088
0 2.0984999999998681 273 0 500 3201 0.1817088
0 2.0989999999998683 272 0 500 3201 0.18104319999999999
0 2.0994999999998685 273 0 500 3202 0.1817088
0 2.0999999999998686 273 0 500 3203 0.1817088
0 2.1004999999998688 273 0 500 3204 0.1817088
0 2.100999999999869 272 0 500 3204 0.18104319999999999
0 2.1014999999998691 273 0 500 3205 0.1817088
0 2.1019999999998693 273 0 500 3206 0.1817088
0 2.1024999999998695 273 0 500 3207 0.1817088
0 2.1029999999998696 272 0 500 3207 0.18104319999999999
0 2.1034999999998698 273 0 500 3208 0.1817088
0 2.10399999999987 273 0 500 3209 0.1817088
0 2.1044999999998701 273 0 500 3210 0.1817088
0 2.1049999999998703 272 0 500 3210 0.18104319999999999
0 2.1054999999998705 273 0 500 3211 0.1817088
0 2.1059999999998706 273 0 500 3212 0.1817088
0 2.1064999999998708 273 0 500 3213 0.1817088
0 2.106999999999871 272 0 500 3213 0.18104319999999999
0 2.1074999999998711 273 0 500 3214 0.1817088
0 2.1079999999998713 273 0 500 3215 0.1817088
0 2.1084999999998715 273 0 500 3216 0.1817088
0 2.1089999999998716 272 0 500 3216 0.18104319999999999
0 2.1094999999998718 273 0 500 3217 0.1817088
0 2.109999999999872 273 0 500 3218 0.1817088
0 2.1104999999998721 273 0 500 3219 0.1817088
0 2.1109999999998723 272 0 500 3219 0.18104319999999999
0 2.1114999999998725 273 0 500 3220 0.1817088
0 2.1119999999998726 273 0 500 3221 0.1817088
0 2.1124999999998728 273 0 500 3222 0.1817088
0 2.112999999999873 272 0 500 3222 0.18104319999999999
0 2.1134999999998731 273 0 500 3223 0.1817088
0 2.1139999999998733 273 0 500 3224 0.1817088
0 2.1144999999998735 273 0 500 3225 0.1817088
0 2.1149999999998736 272 0 500 3225 0.18104319999999999
0 2.1154999999998738 273 0 500 3226 0.1817088
0 2.115999999999874 273 0 500 3227 0.1817088
0 2.1164999999998741 273 0 500 3228 0.1817088
0 2.1169999999998743 272 0 500 3228 0.18104319999999999
0 2.1174999999998745 273 0 500 3229 0.1817088
0 2.1179999999998746 273 0 500 3230 0.1817088
0 2.1184999999998748 273 0 500 3231 0.1817088
0 2.118999999999875 272 0 500 3231 0.18104319999999999
0 2.1194999999998752 273 0 500 3232 0.1817088
0 2.1199999999998753 273 0 500 3233 0.1817088
0 2.1204999999998755 273 0 500 3234 0.1817088
0 2.1209999999998757 272 0 500 3234 0.18104319999999999
0 2.1214999999998758 273 0 500 3235 0.1817088
0 2.121999999999876 273 0 500 3236 0.1817088
0 2.1224999999998762 273 0 500 3237 0.1817088
0 2.1229999999998763 272 0 500 3237 0.18104319999999999
0 2.1234999999998765 273 0 500 3238 0.1817088
0 2.1239999999998767 273 0 500 3239 0.1817088
0 2.1244999999998768 273 0 500 3240 0.1817088
0 2.124999999999877 272 0 500 3240 0.18104319999999999
0 2.1254999999998772 273 0 500 3241 0.1817088
0 2.1259999999998773 273 0 500 3242 0.1817088
0 2.1264999999998775 273 0 500 3243 0.1817088
0 2.1269999999998777 272 0 500 3243 0.18104319999999999
0 2.1274999999998778 272 0 500 3244 0.18104319999999999
0 2.127999999999878 273 0 500 3245 0.1817088
0 2.1284999999998782 273 0 500 3246 0.1817088
0 2.1289999999998783 272 0 500 3246 0.18104319999999999
0 2.1294999999998785 272 0 500 3247 0.18104319999999999
0 2.1299999999998787 273 0 500 3248 0.1817088
0 2.1304999999998788 273 0 500 3249 0.1817088
0 2.130999999999879 272 0 500 3249 0.18104319999999999
0 2.1314999999998792 272 0 500 3250 0.18104319999999999
0 2.1319999999998793 273 0 500 3251 0.1817088
0 2.1324999999998795 273 0 500 3252 0.1817088
0 2.1329999999998797 272 0 500 3252 0.18104319999999999
0 2.1334999999998798 272 0 500 3253 0.18104319999999999
0 2.13399999999988 273 0 500 3254 0.1817088
0 2.1344999999998802 273 0 500 3255 0.1817088
0 2.1349999999998803 272 0 500 3255 0.18104319999999999
0 2.1354999999998805 272 0 500 3256 0.18104319999999999
0 2.1359999999998807 273 0 500 3257 0.1817088
0 2.1364999999998808 273 0 500 3258 0.1817088
0 2.136999999999881 272 0 500 3258 0.18104319999999999
0 2.1374999999998812 272 0 500 3259 0.18104319999999999
0 2.1379999999998813 273 0 500 3260 0.1817088
0 2.1384999999998815 273 0 500 3261 0.1817088
0 2.1389999999998817 272 0 500 3261 0.18104319999999999
0 2.1394999999998818 272 0 500 3262 0.18104319999999999
0 2.139999999999882 273 0 500 3263 0.1817088
0 2.1404999999998822 273 0 500 3264 0.1817088
0 2.1409999999998823 272 0 500 3264 0.18104319999999999
0 2.1414999999998825 272 0 500 3265 0.18104319999999999
0 2.1419999999998827 273 0 500 3266 0.1817088
0 2.1424999999998828 273 0 500 3267 0.1817088
0 2.142999999999883 272 0 500 3267 0.18104319999999999
0 2.1434999999998832 272 0 500 3268 0.18104319999999999
0 2.1439999999998833 273 0 500 3269 0.1817088
0 2.1444999999998835 273 0 500 3270 0.1817088
0 2.1449999999998837 272 0 500 3270 0.18104319999999999
0 2.1454999999998838 272 0 500 3271 0.18104319999999999
0 2.145999999999884 273 0 500 3272 0.1817088
0 2.1464999999998842 273 0 500 3273 0.1817088
0 2.1469999999998843 272 0 500 3273 0.18104319999999999
0 2.1474999999998845 272 0 500 3274 0.18104319999999999
0 2.1479999999998847 273 0 500 3275 0.1817088
0 2.1484999999998848 273 0 500 3276 0.1817088
0 2.148999999999885 272 0 500 3276 0.18104319999999999
0 2.1494999999998852 272 0 500 3277 0.18104319999999999
0 2.1499999999998853 273 0 500 3278 0.1817088
0 2.1504999999998855 273 0 500 3279 0.1817088
0 2.1509999999998857 272 0 500 3279 0.18104319999999999
0 2.1514999999998858 272 0 500 3280 0.18104319999999999
0 2.151999999999886 273 0 500 3281 0.1817088
0 2.1524999999998862 273 0 500 3282 0.1817088
0 2.1529999999998863 272 0 500 3282 0.18104319999999999
0 2.1534999999998865 272 0 500 3283 0.18104319999999999
0 2.1539999999998867 273 0 500 3284 0.1817088
0 2.1544999999998868 273 0 500 3285 0.1817088
0 2.154999999999887 272 0 500 3285 0.18104319999999999
0 2.1554999999998872 272 0 500 3286 0.18104319999999999
0 2.1559999999998873 273 0 500 3287 0.1817088
0 2.1564999999998875 273 0 500 3288 0.1817088
0 2.1569999999998877 273 0 500 3289 0.1817088
0 2.1574999999998878 272 0 500 3289 0.18104319999999999
0 2.157999999999888 273 0 500 3290 0.1817088
0 2.1584999999998882 273 0 500 3291 0.1817088
0 2.1589999999998883 273 0 500 3292 0.1817088
0 2.1594999999998885 272 0 500 3292 0.18104319999999999
0 2.1599999999998887 273 0 500 3293 0.1817088
0 2.1604999999998888 273 0 500 3294 0.1817088
0 2.160999999999889 273 0 500 3295 0.1817088
0 2.1614999999998892 272 0 500 3295 0.18104319999999999
0 2.1619999999998893 273 0 500 3296 0.1817088
0 2.1624999999998895 273 0 500 3297 0.1817088
0 2.1629999999998897 273 0 500 3298 0.1817088
0 2.1634999999998898 272 0 500 3298 0.18104319999999999
0 2.16399999999989 273 0 500 3299 0.1817088
0 2.1644999999998902 273 0 500 3300 0.1817088
0 2.1649999999998903 273 0 500 3301 0.1817088
0 2.1654999999998905 272 0 500 3301 0.18104319999999999
0 2.1659999999998907 273 0 500 3302 0.1817088
0 2.1664999999998908 273 0 500 3303 0.1817088
0 2.166999999999891 273 0 500 3304 0.1817088
0 2.1674999999998912 272 0 500 3304 0.18104319999999999
0 2.1679999999998913 273 0 500 3305 0.1817088
0 2.1684999999998915 273 0 500 3306 0.1817088
0 2.1689999999998917 273 0 500 3307 0.1817088
0 2.1694999999998918 272 0 500 3307 0.18104319999999999
0 2.169999999999892 273 0 500 3308 0.1817088
0 2.1704999999998922 273 0 500 3309 0.1817088
0 2.1709999999998923 273 0 500 3310 0.1817088
0 2.1714999999998925 272 0 500 3310 0.18104319999999999
0 2.1719999999998927 273 0 500 3311 0.1817088
0 2.1724999999998929 273 0 500 3312 0.1817088
0 2.172999999999893 273 0 500 3313 0.1817088
0 2.1734999999998932 272 0 500 3313 0.18104319999999999
0 2.1739999999998934 273 0 500 3314 0.1817088
0 2.1744999999998935 273 0 500 3315 0.1817088
0 2.1749999999998937 273 0 500 3316 0.1817088
0 2.1754999999998939 272 0 500 3316 0.18104319999999999
0 2.175999999999894 273 0 500 3317 0.1817088
0 2.1764999999998942 273 0 500 3318 0.1817088
0 2.1769999999998944 273 0 500 3319 0.1817088
0 2.1774999999998945 272 0 500 3319 0.18104319999999999
0 2.1779999999998947 273 0 500 3320 0.1817088
0 2.1784999999998949 273 0 500 3321 0.1817088
0 2.178999999999895 273 0 500 3322 0.1817088
0 2.1794999999998952 272 0 500 3322 0.18104319999999999
0 2.1799999999998954 273 0 500 3323 0.1817088
0 2.1804999999998955 273 0 500 3324 0.1817088
0 2.1809999999998957 273 0 500 3325 0.1817088
0 2.1814999999998959 272 0 500 3325 0.18104319999999999
0 2.181999999999896 273 0 500 3326 0.1817088
0 2.1824999999998962 273 0 500 3327 0.1817088
0 2.1829999999998964 273 0 500 3328 0.1817088
0 2.1834999999998965 272 0 500 3328 0.18104319999999999
0 2.1839999999998967 273 0 500 3329 0.1817088
0 2.1844999999998969 273 0 500 3330 0.1817088
0 2.184999999999897 273 0 500 3331 0.1817088
0 2.1854999999998972 272 0 500 3331 0.18104319999999999
0 2.1859999999998974 273 0 500 3332 0.1817088
0 2.1864999999998975 273 0 500 3333 0.1817088
0 2.1869999999998977 273 0 500 3334 0.1817088
0 2.1874999999998979 272 0 500 3334 0.18104319999999999
0 2.187999999999898 273 0 500 3335 0.1817088
0 2.1884999999998982 273 0 500 3336 0.1817088
0 2.1889999999998984 273 0 500 3337 0.1817088
0 2.1894999999998985 272 0 500 3337 0.18104319999999999
0 2.1899999999998987 273 0 500 3338 0.1817088
0 2.1904999999998989 273 0 500 3339 0.1817088
0 2.190999999999899 273 0 500 3340 0.1817088
0 2.1914999999998992 272 0 500 3340 0.18104319999999999
0 2.1919999999998994 273 0 500 3341 0.1817088
0 2.1924999999998995 273 0 500 3342 0.1817088
0 2.1929999999998997 273 0 500 3343 0.1817088
0 2.1934999999998999 272 0 500 3343 0.18104319999999999
0 2.1939999999999 273 0 500 3344 0.1817088
0 2.1944999999999002 273 0 500 3345 0.1817088
0 2.1949999999999004 273 0 500 3346 0.1817088
0 2.1954999999999005 272 0 500 3346 0.18104319999999999
0 2.1959999999999007 273 0 500 3347 0.1817088
0 2.1964999999999009 273 0 500 3348 0.1817088
0 2.196999999999901 273 0 500 3349 0.1817088
0 2.1974999999999012 272 0 500 3349 0.18104319999999999
0 2.1979999999999014 273 0 500 3350 0.1817088
0 2.1984999999999015 273 0 500 3351 0.1817088
0 2.1989999999999017 273 0 500 3352 0.1817088
0 2.1994999999999019 272 0 500 3352 0.18104319999999999
0 2.199999999999902 273 0 500 3353 0.1817088
0 2.2004999999999022 273 0 500 3354 0.1817088
0 2.2009999999999024 273 0 500 3355 0.1817088
0 2.2014999999999025 272 0 500 3355 0.18104319999999999
0 2.2019999999999027 273 0 500 3356 0.1817088
0 2.2024999999999029 273 0 500 3357 0.1817088
0 2.202999999999903 273 0 500 3358 0.1817088
0 2.2034999999999032 272 0 500 3358 0.18104319999999999
0 2.2039999999999034 273 0 500 3359 0.1817088
0 2.2044999999999035 273 0 500 3360 0.1817088
0 2.2049999999999037 273 0 500 3361 0.1817088
0 2.2054999999999039 272 0 500 3361 0.18104319999999999
0 2.205999999999904 273 0 500 3362 0.1817088
0 2.2064999999999042 273 0 500 3363 0.1817088
0 2.2069999999999044 273 0 500 3364 0.1817088
0 2.2074999999999045 272 0 500 3364 0.18104319999999999
0 2.2079999999999047 273 0 500 3365 0.1817088
0 2.2084999999999049 273 0 500 3366 0.1817088
0 2.208999999999905 273 0 500 3367 0.1817088
0 2.2094999999999052 272 0 500 3367 0.18104319999999999
0 2.2099999999999054 273 0 500 3368 0.1817088
0 2.2104999999999055 273 0 500 3369 0.1817088
0 2.2109999999999057 273 0 500 3370 0.1817088
0 2.2114999999999059 272 0 500 3370 0.18104319999999999
0 2.211999999999906 273 0 500 3371 0.1817088
0 2.2124999999999062 273 0 500 3372 0.1817088
0 2.2129999999999064 273 0 500 3373 0.1817088
0 2.2134999999999065 272 0 500 3373 0.18104319999999999
0 2.2139999999999067 273 0 500 3374 0.1817088
0 2.2144999999999069 273 0 500 3375 0.1817088
0 2.214999999999907 273 0 500 3376 0.1817088
0 2.2154999999999072 272 0 500 3376 0.18104319999999999
0 2.2159999999999074 273 0 500 3377 0.1817088
0 2.2164999999999075 273 0 500 3378 0.1817088
0 2.2169999999999077 273 0 500 3379 0.1817088
0 2.2174999999999079 272 0 500 3379 0.18104319999999999
0 2.217999999999908 273 0 500 3380 0.1817088
0 2.2184999999999082 273 0 500 3381 0.1817088
0 2.2189999999999084 273 0 500 3382 0.1817088
0 2.2194999999999085 272 0 500 3382 0.18104319999999999
0 2.2199999999999087 273 0 500 3383 0.1817088
0 2.2204999999999089 273 0 500 3384 0.1817088
0 2.220999999999909 273 0 500 3385 0.1817088
0 2.2214999999999092 272 0 500 3385 0.18104319999999999
0 2.2219999999999094 273 0 500 3386 0.1817088
0 2.2224999999999095 273 0 500 3387 0.1817088
0 2.2229999999999097 273 0 500 3388 0.1817088
0 2.2234999999999099 272 0 500 3388 0.18104319999999999
0 2.22399999999991 273 0 500 3389 0.1817088
0 2.2244999999999102 273 0 500 3390 0.1817088
0 2.2249999999999104 273 0 500 3391 0.1817088
0 2.2254999999999105 272 0 500 3391 0.18104319999999999
0 2.2259999999999107 273 0 500 3392 0.1817088
0 2.2264999999999109 273 0 500 3393 0.1817088
0 2.2269999999999111 273 0 500 3394 0.1817088
0 2.2274999999999112 272 0 500 3394 0.18104319999999999
0 2.2279999999999114 273 0 500 3395 0.1817088
0 2.2284999999999116 273 0 500 3396 0.1817088
0 2.2289999999999117 273 0 500 3397 0.1817088
0 2.2294999999999119 272 0 500 3397 0.18104319999999999
0 2.2299999999999121 273 0 500 3398 0.1817088
0 2.2304999999999122 273 0 500 3399 0.1817088
0 2.2309999999999124 273 0 500 3400 0.1817088
0 2.2314999999999126 272 0 500 3400 0.18104319999999999
0 2.2319999999999127 272 0 500 3401 0.18104319999999999
0 2.2324999999999129 273 0 500 3402 0.1817088
0 2.2329999999999131 273 0 500 3403 0.1817088
0 2.2334999999999132 272 0 500 3403 0.18104319999999999
0 2.2339999999999134 272 0 500 3404 0.18104319999999999
0 2.2344999999999136 273 0 500 3405 0.1817088
0 2.2349999999999137 273 0 500 3406 0.1817088
0 2.2354999999999139 272 0 500 3406 0.18104319999999999
0 2.2359999999999141 272 0 500 3407 0.18104319999999999
0 2.2364999999999142 273 0 500 3408 0.1817088
0 2.2369999999999144 273 0 500 3409 0.1817088
0 2.2374999999999146 272 0 500 3409 0.18104319999999999
0 2.2379999999999147 272 0 500 3410 0.18104319999999999
0 2.2384999999999149 273 0 500 3411 0.1817088
0 2.2389999999999151 273 0 500 3412 0.1817088
0 2.2394999999999152 272 0 500 3412 0.18104319999999999
0 2.2399999999999154 272 0 500 3413 0.18104319999999999
0 2.2404999999999156 273 0 500 3414 0.1817088
0 2.2409999999999157 273 0 500 3415 0.1817088
0 2.2414999999999159 272 0 500 3415 0.18104319999999999
0 2.2419999999999161 272 0 500 3416 0.18104319999999999
0 2.2424999999999162 273 0 500 3417 0.1817088
0 2.2429999999999164 273 0 500 3418 0.1817088
0 2.2434999999999166 272 0 500 3418 0.18104319999999999
0 2.2439999999999167 272 0 500 3419 0.18104319999999999
0 2.2444999999999169 273 0 500 3420 0.1817088
0 2.2449999999999171 273 0 500 3421 0.1817088
0 2.2454999999999172 272 0 500 3421 0.18104319999999999
0 2.2459999999999174 272 0 500 3422 0.18104319999999999
0 2.2464999999999176 273 0 500 3423 0.1817088
0 2.2469999999999177 273 0 500 3424 0.1817088
0 2.2474999999999179 272 0 500 3424 0.18104319999999999
0 2.2479999999999181 272 0 500 3425 0.18104319999999999
0 2.2484999999999182 273 0 500 3426 0.1817088
0 2.2489999999999184 273 0 500 3427 0.1817088
0 2.2494999999999186 272 0 500 3427 0.18104319999999999
0 2.2499999999999187 272 0 500 3428 0.18104319999999999
0 2.2504999999999189 273 0 500 3429 0.1817088
0 2.2509999999999191 273 0 500 3430 0.1817088
0 2.2514999999999192 272 0 500 3430 0.18104319999999999
0 2.2519999999999194 272 0 500 3431 0.18104319999999999
0 2.2524999999999196 273 0 500 3432 0.1817088
0 2.2529999999999197 273 0 500 3433 0.1817088
0 2.2534999999999199 272 0 500 3433 0.18104319999999999
0 2.2539999999999201 272 0 500 3434 0.18104319999999999
0 2.2544999999999202 273 0 500 3435 0.1817088
0 2.2549999999999204 273 0 500 3436 0.1817088
0 2.2554999999999206 272 0 500 3436 0.18104319999999999
0 2.2559999999999207 272 0 500 3437 0.18104319999999999
0 2.2564999999999209 273 0 500 3438 0.1817088
0 2.2569999999999211 273 0 500 3439 0.1817088
0 2.2574999999999212 272 0 500 3439 0.18104319999999999
0 2.2579999999999214 272 0 500 3440 0.18104319999999999
0 2.2584999999999216 273 0 500 3441 0.1817088
0 2.2589999999999217 273 0 500 3442 0.1817088
0 2.2594999999999219 272 0 500 3442 0.18104319999999999
0 2.2599999999999221 272 0 500 3443 0.18104319999999999
0 2.2604999999999222 273 0 500 3444 0.1817088
0 2.2609999999999224 273 0 500 3445 0.1817088
0 2.2614999999999226 273 0 500 3446 0.1817088
0 2.2619999999999227 272 0 500 3446 0.18104319999999999
0 2.2624999999999229 273 0 500 3447 0.1817088
0 2.2629999999999231 273 0 500 3448 0.1817088
0 2.2634999999999232 273 0 500 3449 0.1817088
0 2.2639999999999234 272 0 500 3449 0.18104319999999999
0 2.2644999999999236 273 0 500 3450 0.1817088
0 2.2649999999999237 273 0 500 3451 0.1817088
0 2.2654999999999239 273 0 500 3452 0.1817088
0 2.2659999999999241 272 0 500 3452 0.18104319999999999
0 2.2664999999999242 273 0 500 3453 0.1817088
0 2.2669999999999244 273 0 500 3454 0.1817088
0 2.2674999999999246 273 0 500 3455 0.1817088
0 2.2679999999999247 272 0 500 3455 0.18104319999999999
0 2.2684999999999249 273 0 500 3456 0.1817088
0 2.2689999999999251 273 0 500 3457 0.1817088
0 2.2694999999999252 273 0 500 3458 0.1817088
0 2.2699999999999254 272 0 500 3458 0.18104319999999999
0 2.2704999999999256 273 0 500 3459 0.1817088
0 2.2709999999999257 273 0 500 3460 0.1817088
0 2.2714999999999259 273 0 500 3461 0.1817088
0 2.2719999999999261 272 0 500 3461 0.18104319999999999
0 2.2724999999999262 273 0 500 3462 0.1817088
0 2.2729999999999264 273 0 500 3463 0.1817088
0 2.2734999999999266 273 0 500 3464 0.1817088
0 2.2739999999999267 272 0 500 3464 0.18104319999999999
0 2.2744999999999269 273 0 500 3465 0.1817088
0 2.2749999999999271 273 0 500 3466 0.1817088
0 2.2754999999999272 273 0 500 3467 0.1817088
0 2.2759999999999274 272 0 500 3467 0.18104319999999999
0 2.2764999999999276 273 0 500 3468 0.1817088
0 2.2769999999999277 273 0 500 3469 0.1817088
0 2.2774999999999279 273 0 500 3470 0.1817088
0 2.2779999999999281 272 0 500 3470 0.18104319999999999
0 2.2784999999999282 273 0 500 3471 0.1817088
0 2.2789999999999284 273 0 500 3472 0.1817088
0 2.2794999999999286 273 0 500 3473 0.1817088
0 2.2799999999999288 272 0 500 3473 0.18104319999999999
0 2.2804999999999289 273 0 500 3474 0.1817088
0 2.2809999999999291 273 0 500 3475 0.1817088
0 2.2814999999999293 273 0 500 3476 0.1817088
0 2.2819999999999294 272 0 500 3476 0.18104319999999999
0 2.2824999999999296 273 0 500 3477 0.1817088
0 2.2829999999999298 273 0 500 3478 0.1817088
0 2.2834999999999299 273 0 500 3479 0.1817088
0 2.2839999999999301 272 0 500 3479 0.18104319999999999
0 2.2844999999999303 273 0 500 3480 0.1817088
0 2.2849999999999304 273 0 500 3481 0.1817088
0 2.2854999999999306 273 0 500 3482 0.1817088
0 2.2859999999999308 272 0 500 3482 0.18104319999999999
0 2.2864999999999309 273 0 500 3483 0.1817088
0 2.2869999999999311 273 0 500 3484 0.1817088
0 2.2874999999999313 273 0 500 3485 0.1817088
0 2.2879999999999314 272 0 500 3485 0.18104319999999999
0 2.2884999999999316 273 0 500 3486 0.1817088
0 2.2889999999999318 273 0 500 3487 0.1817088
0 2.2894999999999319 273 0 500 3488 0.1817088
0 2.2899999999999321 272 0 500 3488 0.18104319999999999
0 2.2904999999999323 273 0 500 3489 0.1817088
0 2.2909999999999324 273 0 500 3490 0.1817088
0 2.2914999999999326 273 0 500 3491 0.1817088
0 2.2919999999999328 272 0 500 3491 0.18104319999999999
0 2.2924999999999329 273 0 500 3492 0.1817088
0 2.2929999999999331 273 0 500 3493 0.1817088
0 2.2934999999999333 273 0 500 3494 0.1817088
0 2.2939999999999334 272 0 500 3494 0.18104319999999999
0 2.2944999999999336 273 0 500 3495 0.1817088
0 2.2949999999999338 273 0 500 3496 0.1817088
0 2.2954999999999339 273 0 500 3497 0.1817088
0 2.2959999999999341 272 0 500 3497 0.18104319999999999
0 2.2964999999999343 273 0 500 3498 0.1817088
0 2.2969999999999344 273 0 500 3499 0.1817088
0 2.2974999999999346 273 0 500 3500 0.1817088
0 2.2979999999999348 272 0 500 3500 0.18104319999999999
0 2.2984999999999349 273 0 500 3501 0.1817088
0 2.2989999999999351 273 0 500 3502 0.1817088
0 2.2994999999999353 273 0 500 3503 0.1817088
0 2.2999999999999354 272 0 500 3503 0.18104319999999999
0 2.3004999999999356 273 0 500 3504 0.1817088
0 2.3009999999999358 273 0 500 3505 0.1817088
0 2.3014999999999359 273 0 500 3506 0.1817088
0 2.3019999999999361 272 0 500 3506 0.18104319999999999
0 2.3024999999999363 273 0 500 3507 0.1817088
0 2.3029999999999364 273 0 500 3508 0.1817088
0 2.3034999999999366 273 0 500 3509 0.1817088
0 2.3039999999999368 272 0 500 3509 0.18104319999999999
0 2.3044999999999369 273 0 500 3510 0.1817088
0 2.3049999999999371 273 0 500 3511 0.1817088
0 2.3054999999999373 273 0 500 3512 0.1817088
0 2.3059999999999374 272 0 500 3512 0.18104319999999999
0 2.3064999999999376 273 0 500 3513 0.1817088
0 2.3069999999999378 273 0 500 3514 0.1817088
0 2.3074999999999379 273 0 500 3515 0.1817088
0 2.3079999999999381 272 0 500 3515 0.18104319999999999
0 2.3084999999999383 273 0 500 3516 0.1817088
0 2.3089999999999384 273 0 500 3517 0.1817088
0 2.3094999999999386 273 0 500 3518 0.1817088
0 2.3099999999999388 272 0 500 3518 0.18104319999999999
0 2.3104999999999389 273 0 500 3519 0.1817088
0 2.3109999999999391 273 0 500 3520 0.1817088
0 2.3114999999999393 273 0 500 3521 0.1817088
0 2.3119999999999394 272 0 500 3521 0.18104319999999999
0 2.3124999999999396 273 0 500 3522 0.1817088
0 2.3129999999999398 273 0 500 3523 0.1817088
0 2.3134999999999399 273 0 500 3524 0.1817088
0 2.3139999999999401 272 0 500 3524 0.18104319999999999
0 2.3144999999999403 273 0 500 3525 0.1817088
0 2.3149999999999404 273 0 500 3526 0.1817088
0 2.3154999999999406 273 0 500 3527 0.1817088
0 2.3159999999999408 272 0 500 3527 0.18104319999999999
0 2.3164999999999409 273 0 500 3528 0.1817088
0 2.3169999999999411 273 0 500 3529 0.1817088
0 2.3174999999999413 273 0 500 3530 0.1817088
0 2.3179999999999414 272 0 500 3530 0.18104319999999999
0 2.3184999999999416 273 0 500 3531 0.1817088
0 2.3189999999999418 273 0 500 3532 0.1817088
0 2.3194999999999419 273 0 500 3533 0.1817088
0 2.3199999999999421 272 0 500 3533 0.18104319999999999
0 2.3204999999999423 273 0 500 3534 0.1817088
0 2.3209999999999424 273 0 500 3535 0.1817088
0 2.3214999999999426 273 0 500 3536 0.1817088
0 2.3219999999999428 272 0 500 3536 0.18104319999999999
0 2.3224999999999429 273 0 500 3537 0.1817088
0 2.3229999999999431 273 0 500 3538 0.1817088
0 2.3234999999999433 273 0 500 3539 0.1817088
0 2.3239999999999434 272 0 500 3539 0.18104319999999999
0 2.3244999999999436 273 0 500 3540 0.1817088
0 2.3249999999999438 273 0 500 3541 0.1817088
0 2.3254999999999439 273 0 500 3542 0.1817088
0 2.3259999999999441 272 0 500 3542 0.18104319999999999
0 2.3264999999999443 273 0 500 3543 0.1817088
0 2.3269999999999444 273 0 500 3544 0.1817088
0 2.3274999999999446 273 0 500 3545 0.1817088
0 2.3279999999999448 272 0 500 3545 0.18104319999999999
0 2.3284999999999449 273 0 500 3546 0.1817088
0 2.3289999999999451 273 0 500 3547 0.1817088
0 2.3294999999999453 273 0 500 3548 0.1817088
0 2.3299999999999454 272 0 500 3548 0.18104319999999999
0 2.3304999999999456 273 0 500 3549 0.1817088
0 2.3309999999999458 273 0 500 3550 0.1817088
0 2.3314999999999459 273 0 500 3551 0.1817088
0 2.3319999999999461 272 0 500 3551 0.18104319999999999
0 2.3324999999999463 273 0 500 3552 0.1817088
0 2.3329999999999464 273 0 500 3553 0.1817088
0 2.3334999999999466 273 0 500 3554 0.1817088
0 2.3339999999999468 272 0 500 3554 0.18104319999999999
0 2.334499999999947 272 0 500 3555 0.18104319999999999
0 2.3349999999999471 273 0 500 3556 0.1817088
0 2.3354999999999473 273 0 500 3557 0.1817088
0 2.3359999999999475 272 0 500 3557 0.18104319999999999
0 2.3364999999999476 272 0 500 3558 0.18104319999999999
0 2.3369999999999478 273 0 500 3559 0.1817088
0 2.337499999999948 273 0 500 3560 0.1817088
0 2.3379999999999481 272 0 500 3560 0.18104319999999999
0 2.3384999999999483 272 0 500 3561 0.18104319999999999
0 2.3389999999999485 273 0 500 3562 0.1817088
0 2.3394999999999486 273 0 500 3563 0.1817088
0 2.3399999999999488 272 0 500 3563 0.18104319999999999
0 2.340499999999949 272 0 500 3564 0.18104319999999999
0 2.3409999999999491 273 0 500 3565 0.1817088
0 2.3414999999999493 273 0 500 3566 0.1817088
0 2.3419999999999495 272 0 500 3566 0.18104319999999999
0 2.3424999999999496 272 0 500 3567 0.18104319999999999
0 2.3429999999999498 273 0 500 3568 0.1817088
0 2.34349999999995 273 0 500 3569 0.1817088
0 2.3439999999999501 272 0 500 3569 0.18104319999999999
0 2.3444999999999503 272 0 500 3570 0.18104319999999999
0 2.3449999999999505 273 0 500 3571 0.1817088
0 2.3454999999999506 273 0 500 3572 0.1817088
0 2.3459999999999508 272 0 500 3572 0.18104319999999999
0 2.346499999999951 272 0 500 3573 0.18104319999999999
0 2.3469999999999511 273 0 500 3574 0.1817088
0 2.3474999999999513 273 0 500 3575 0.1817088
0 2.3479999999999515 272 0 500 3575 0.18104319999999999
0 2.3484999999999516 272 0 500 3576 0.18104319999999999
0 2.3489999999999518 273 0 500 3577 0.1817088
0 2.349499999999952 273 0 500 3578 0.1817088
0 2.3499999999999521 272 0 500 3578 0.18104319999999999
0 2.3504999999999523 272 0 500 3579 0.18104319999999999
0 2.3509999999999525 273 0 500 3580 0.1817088
0 2.3514999999999526 273 0 500 3581 0.1817088
0 2.3519999999999528 272 0 500 3581 0.18104319999999999
0 2.352499999999953 272 0 500 3582 0.18104319999999999
0 2.3529999999999531 273 0 500 3583 0.1817088
0 2.3534999999999533 273 0 500 3584 0.1817088
0 2.3539999999999535 272 0 500 3584 0.18104319999999999
0 2.3544999999999536 272 0 500 3585 0.18104319999999999
0 2.3549999999999538 273 0 500 3586 0.1817088
0 2.355499999999954 273 0 500 3587 0.1817088
0 2.3559999999999541 272 0 500 3587 0.18104319999999999
0 2.3564999999999543 272 0 500 3588 0.18104319999999999
0 2.3569999999999545 273 0 500 3589 0.1817088
0 2.3574999999999546 273 0 500 3590 0.1817088
0 2.3579999999999548 272 0 500 3590 0.18104319999999999
0 2.358499999999955 272 0 500 3591 0.18104319999999999
0 2.3589999999999551 273 0 500 3592 0.1817088
0 2.3594999999999553 273 0 500 3593 0.1817088
0 2.3599999999999555 272 0 500 3593 0.18104319999999999
0 2.3604999999999556 272 0 500 3594 0.18104319999999999
0 2.3609999999999558 273 0 500 3595 0.1817088
0 2.361499999999956 273 0 500 3596 0.1817088
0 2.3619999999999561 272 0 500 3596 0.18104319999999999
0 2.3624999999999563 272 0 500 3597 0.18104319999999999
0 2.3629999999999565 273 0 500 3598 0.1817088
0 2.3634999999999566 273 0 500 3599 0.1817088
0 2.3639999999999568 272 0 500 3599 0.18104319999999999
0 2.364499999999957 272 0 500 3600 0.18104319999999999
0 2.3649999999999571 273 0 500 3601 0.1817088
0 2.3654999999999573 273 0 500 3602 0.1817088
0 2.3659999999999575 273 0 500 3603 0.1817088
0 2.3664999999999576 272 0 500 3603 0.18104319999999999
0 2.3669999999999578 273 0 500 3604 0.1817088
0 2.367499999999958 273 0 500 3605 0.1817088
0 2.3679999999999581 273 0 500 3606 0.1817088
0 2.3684999999999583 272 0 500 3606 0.18104319999999999
0 2.3689999999999585 273 0 500 3607 0.1817088
0 2.3694999999999586 273 0 500 3608 0.1817088
0 2.3699999999999588 273 0 500 3609 0.1817088
0 2.370499999999959 272 0 500 3609 0.18104319999999999
0 2.3709999999999591 273 0 500 3610 0.1817088
0 2.3714999999999593 273 0 500 3611 0.1817088
0 2.3719999999999595 273 0 500 3612 0.1817088
0 2.3724999999999596 272 0 500 3612 0.18104319999999999
0 2.3729999999999598 273 0 500 3613 0.1817088
0 2.37349999999996 273 0 500 3614 0.1817088
0 2.3739999999999601 273 0 500 3615 0.1817088
0 2.3744999999999603 272 0 500 3615 0.18104319999999999
0 2.3749999999999605 273 0 500 3616 0.1817088
0 2.3754999999999606 273 0 500 3617 0.1817088
0 2.3759999999999608 273 0 500 3618 0.1817088
0 2.376499999999961 272 0 500 3618 0.18104319999999999
0 2.3769999999999611 273 0 500 3619 0.1817088
0 2.3774999999999613 273 0 500 3620 0.1817088
0 2.3779999999999615 273 0 500 3621 0.1817088
0 2.3784999999999616 272 0 500 3621 0.18104319999999999
0 2.3789999999999618 273 0 500 3622 0.1817088
0 2.379499999999962 273 0 500 3623 0.1817088
0 2.3799999999999621 273 0 500 3624 0.1817088
0 2.3804999999999623 272 0 500 3624 0.18104319999999999
0 2.3809999999999625 273 0 500 3625 0.1817088
0 2.3814999999999626 273 0 500 3626 0.1817088
0 2.3819999999999628 273 0 500 3627 0.1817088
0 2.382499999999963 272 0 500 3627 0.18104319999999999
0 2.3829999999999631 273 0 500 3628 0.1817088
0 2.3834999999999633 273 0 500 3629 0.1817088
0 2.3839999999999635 273 0 500 3630 0.1817088
0 2.3844999999999636 272 0 500 3630 0.18104319999999999
0 2.3849999999999638 273 0 500 3631 0.1817088
0 2.385499999999964 273 0 500 3632 0.1817088
0 2.3859999999999641 273 0 500 3633 0.1817088
0 2.3864999999999643 272 0 500 3633 0.18104319999999999
0 2.3869999999999645 273 0 500 3634 0.1817088
0 2.3874999999999647 273 0 500 3635 0.1817088
0 2.3879999999999648 273 0 500 3636 0.1817088
0 2.388499999999965 272 0 500 3636 0.18104319999999999
0 2.3889999999999652 273 0 500 3637 0.1817088
0 2.3894999999999653 273 0 500 3638 0.1817088
0 2.3899999999999655 273 0 500 3639 0.1817088
0 2.3904999999999657 272 0 500 3639 0.18104319999999999
0 2.3909999999999658 273 0 500 3640 0.1817088
0 2.391499999999966 273 0 500 3641 0.1817088
0 2.3919999999999662 273 0 500 3642 0.1817088
0 2.3924999999999663 272 0 500 3642 0.18104319999999999
0 2.3929999999999665 273 0 500 3643 0.1817088
0 2.3934999999999667 273 0 500 3644 0.1817088
0 2.3939999999999668 273 0 500 3645 0.1817088
0 2.394499999999967 272 0 500 3645 0.18104319999999999
0 2.3949999999999672 273 0 500 3646 0.1817088
0 2.3954999999999673 273 0 500 3647 0.1817088
0 2.3959999999999675 273 0 500 3648 0.1817088
0 2.3964999999999677 272 0 500 3648 0.18104319999999999
0 2.3969999999999678 273 0 500 3649 0.1817088
0 2.397499999999968 273 0 500 3650 0.1817088
0 2.3979999999999682 273 0 500 3651 0.1817088
0 2.3984999999999683 272 0 500 3651 0.18104319999999999
0 2.3989999999999685 273 0 500 3652 0.1817088
0 2.3994999999999687 273 0 500 3653 0.1817088
0 2.3999999999999688 273 0 500 3654 0.1817088
0 2.400499999999969 272 0 500 3654 0.18104319999999999
0 2.4009999999999692 273 0 500 3655 0.1817088
0 2.4014999999999693 273 0 500 3656 0.1817088
0 2.4019999999999695 273 0 500 3657 0.1817088
0 2.4024999999999697 272 0 500 3657 0.18104319999999999
0 2.4029999999999698 273 0 500 3658 0.1817088
0 2.40349999999997 273 0 500 3659 0.1817088
0 2.4039999999999702 273 0 500 3660 0.1817088
0 2.4044999999999703 272 0 500 3660 0.18104319999999999
0 2.4049999999999705 273 0 500 3661 0.1817088
0 2.4054999999999707 273 0 500 3662 0.1817088
0 2.4059999999999708 273 0 500 3663 0.1817088
0 2.406499999999971 272 0 500 3663 0.18104319999999999
0 2.4069999999999712 273 0 500 3664 0.1817088
0 2.4074999999999713 273 0 500 3665 0.1817088
0 2.4079999999999715 273 0 500 3666 0.1817088
0 2.4084999999999717 272 0 500 3666 0.18104319999999999
0 2.4089999999999718 273 0 500 3667 0.1817088
0 2.409499999999972 273 0 500 3668 0.1817088
0 2.4099999999999722 273 0 500 3669 0.1817088
0 2.4104999999999723 272 0 500 3669 0.18104319999999999
0 2.4109999999999725 273 0 500 3670 0.1817088
0 2.4114999999999727 273 0 500 3671 0.1817088
0 2.4119999999999728 273 0 500 3672 0.1817088
0 2.412499999999973 272 0 500 3672 0.18104319999999999
0 2.4129999999999732 273 0 500 3673 0.1817088
0 2.4134999999999733 273 0 500 3674 0.1817088
0 2.4139999999999735 273 0 500 3675 0.1817088
0 2.4144999999999737 272 0 500 3675 0.18104319999999999
0 2.4149999999999738 273 0 500 3676 0.1817088
0 2.415499999999974 273 0 500 3677 0.1817088
0 2.4159999999999742 273 0 500 3678 0.1817088
0 2.4164999999999743 272 0 500 3678 0.18104319999999999
0 2.4169999999999745 273 0 500 3679 0.1817088
0 2.4174999999999747 273 0 500 3680 0.1817088
0 2.4179999999999748 273 0 500 3681 0.1817088
0 2.418499999999975 272 0 500 3681 0.18104319999999999
0 2.4189999999999752 273 0 500 3682 0.1817088
0 2.4194999999999753 273 0 500 3683 0.1817088
0 2.4199999999999755 273 0 500 3684 0.1817088
0 2.4204999999999757 272 0 500 3684 0.18104319999999999
0 2.4209999999999758 273 0 500 3685 0.1817088
0 2.421499999999976 273 0 500 3686 0.1817088
0 2.4219999999999762 273 0 500 3687 0.1817088
0 2.4224999999999763 272 0 500 3687 0.18104319999999999
0 2.4229999999999765 273 0 500 3688 0.1817088
0 2.4234999999999767 273 0 500 3689 0.1817088
0 2.4239999999999768 273 0 500 3690 0.1817088
0 2.424499999999977 272 0 500 3690 0.18104319999999999
0 2.4249999999999772 273 0 500 3691 0.1817088
0 2.4254999999999773 273 0 500 3692 0.1817088
0 2.4259999999999775 273 0 500 3693 0.1817088
0 2.4264999999999777 272 0 500 3693 0.18104319999999999
0 2.4269999999999778 273 0 500 3694 0.1817088
0 2.427499999999978 273 0 500 3695 0.1817088
0 2.4279999999999782 273 0 500 3696 0.1817088
0 2.4284999999999783 272 0 500 3696 0.18104319999999999
0 2.4289999999999785 273 0 500 3697 0.1817088
0 2.4294999999999787 273 0 500 3698 0.1817088
0 2.4299999999999788 273 0 500 3699 0.1817088
0 2.430499999999979 272 0 500 3699 0.18104319999999999
0 2.4309999999999792 273 0 500 3700 0.1817088
0 2.4314999999999793 273 0 500 3701 0.1817088
0 2.4319999999999795 273 0 500 3702 0.1817088
0 2.4324999999999797 272 0 500 3702 0.18104319999999999
0 2.4329999999999798 273 0 500 3703 0.1817088
0 2.43349999999998 273 0 500 3704 0.1817088
0 2.4339999999999802 273 0 500 3705 0.1817088
0 2.4344999999999803 272 0 500 3705 0.18104319999999999
0 2.4349999999999805 273 0 500 3706 0.1817088
0 2.4354999999999807 273 0 500 3707 0.1817088
0 2.4359999999999808 273 0 500 3708 0.1817088
0 2.436499999999981 272 0 500 3708 0.18104319999999999
0 2.4369999999999812 273 0 500 3709 0.1817088
0 2.4374999999999813 273 0 500 3710 0.1817088
0 2.4379999999999815 273 0 500 3711 0.1817088
0 2.4384999999999817 272 0 500 3711 0.18104319999999999
0 2.4389999999999818 272 0 500 3712 0.18104319999999999
0 2.439499999999982 273 0 500 3713 0.1817088
0 2.4399999999999822 273 0 500 3714 0.1817088
0 2.4404999999999824 272 0 500 3714 0.18104319999999999
0 2.4409999999999825 272 0 500 3715 0.18104319999999999
0 2.4414999999999827 273 0 500 3716 0.1817088
0 2.4419999999999829 273 0 500 3717 0.1817088
0 2.442499999999983 272 0 500 3717 0.18104319999999999
0 2.4429999999999832 272 0 500 3718 0.18104319999999999
0 2.4434999999999834 273 0 500 3719 0.1817088
0 2.4439999999999835 273 0 500 3720 0.1817088
0 2.4444999999999837 272 0 500 3720 0.18104319999999999
0 2.4449999999999839 272 0 500 3721 0.18104319999999999
0 2.445499999999984 273 0 500 3722 0.1817088
0 2.4459999999999842 273 0 500 3723 0.1817088
0 2.4464999999999844 272 0 500 3723 0.18104319999999999
0 2.4469999999999845 272 0 500 3724 0.18104319999999999
0 2.4474999999999847 273 0 500 3725 0.1817088
0 2.4479999999999849 273 0 500 3726 0.1817088
0 2.448499999999985 272 0 500 3726 0.18104319999999999
0 2.4489999999999852 272 0 500 3727 0.18104319999999999
0 2.4494999999999854 273 0 500 3728 0.1817088
0 2.4499999999999855 273 0 500 3729 0.1817088
0 2.4504999999999857 272 0 500 3729 0.18104319999999999
0 2.4509999999999859 272 0 500 3730 0.18104319999999999
0 2.451499999999986 273 0 500 3731 0.1817088
0 2.4519999999999862 273 0 500 3732 0.1817088
0 2.4524999999999864 272 0 500 3732 0.18104319999999999
0 2.4529999999999865 272 0 500 3733 0.18104319999999999
0 2.4534999999999867 273 0 500 3734 0.1817088
0 2.4539999999999869 273 0 500 3735 0.1817088
0 2.454499999999987 272 0 500 3735 0.18104319999999999
0 2.4549999999999872 272 0 500 3736 0.18104319999999999
0 2.4554999999999874 273 0 500 3737 0.1817088
0 2.4559999999999875 273 0 500 3738 0.1817088
0 2.4564999999999877 272 0 500 3738 0.18104319999999999
0 2.4569999999999879 272 0 500 3739 0.18104319999999999
0 2.457499999999988 273 0 500 3740 0.1817088
0 2.4579999999999882 273 0 500 3741 0.1817088
0 2.4584999999999884 272 0 500 3741 0.18104319999999999
0 2.4589999999999885 272 0 500 3742 0.18104319999999999
0 2.4594999999999887 273 0 500 3743 0.1817088
0 2.4599999999999889 273 0 500 3744 0.1817088
0 2.460499999999989 272 0 500 3744 0.18104319999999999
0 2.4609999999999892 272 0 500 3745 0.18104319999999999
0 2.4614999999999894 273 0 500 3746 0.1817088
0 2.4619999999999895 273 0 500 3747 0.1817088
0 2.4624999999999897 272 0 500 3747 0.18104319999999999
0 2.4629999999999899 272 0 500 3748 0.18104319999999999
0 2.46349999999999 273 0 500 3749 0.1817088
0 2.4639999999999902 273 0 500 3750 0.1817088
0 2.4644999999999904 272 0 500 3750 0.18104319999999999
0 2.4649999999999905 272 0 500 3751 0.18104319999999999
0 2.4654999999999907 273 0 500 3752 0.1817088
0 2.4659999999999909 273 0 500 3753 0.1817088
0 2.466499999999991 272 0 500 3753 0.18104319999999999
0 2.4669999999999912 272 0 500 3754 0.18104319999999999
0 2.4674999999999914 273 0 500 3755 0.1817088
0 2.4679999999999915 273 0 500 3756 0.1817088
0 2.4684999999999917 273 0 500 3757 0.1817088
0 2.4689999999999919 272 0 500 3757 0.18104319999999999
0 2.469499999999992 273 0 500 3758 0.1817088
0 2.4699999999999922 273 0 500 3759 0.1817088
0 2.4704999999999924 273 0 500 3760 0.1817088
0 2.4709999999999925 272 0 500 3760 0.18104319999999999
0 2.4714999999999927 273 0 500 3761 0.1817088
0 2.4719999999999929 273 0 500 3762 0.1817088
0 2.472499999999993 273 0 500 3763 0.1817088
0 2.4729999999999932 272 0 500 3763 0.18104319999999999
0 2.4734999999999934 273 0 500 3764 0.1817088
0 2.4739999999999935 273 0 500 3765 0.1817088
0 2.4744999999999937 273 0 500 3766 0.1817088
0 2.4749999999999939 272 0 500 3766 0.18104319999999999
0 2.475499999999994 273 0 500 3767 0.1817088
0 2.4759999999999942 273 0 500 3768 0.1817088
0 2.4764999999999944 273 0 500 3769 0.1817088
0 2.4769999999999945 272 0 500 3769 0.18104319999999999
0 2.4774999999999947 273 0 500 3770 0.1817088
0 2.4779999999999949 273 0 500 3771 0.1817088
0 2.478499999999995 273 0 500 3772 0.1817088
0 2.4789999999999952 272 0 500 3772 0.18104319999999999
0 2.4794999999999954 273 0 500 3773 0.1817088
0 2.4799999999999955 273 0 500 3774 0.1817088
0 2.4804999999999957 273 0 500 3775 0.1817088
0 2.4809999999999959 272 0 500 3775 0.18104319999999999
0 2.481499999999996 273 0 500 3776 0.1817088
0 2.4819999999999962 273 0 500 3777 0.1817088
0 2.4824999999999964 273 0 500 3778 0.1817088
0 2.4829999999999965 272 0 500 3778 0.18104319999999999
0 2.4834999999999967 273 0 500 3779 0.1817088
0 2.4839999999999969 273 0 500 3780 0.1817088
0 2.484499999999997 273 0 500 3781 0.1817088
0 2.4849999999999972 272 0 500 3781 0.18104319999999999
0 2.4854999999999974 273 0 500 3782 0.1817088
0 2.4859999999999975 273 0 500 3783 0.1817088
0 2.4864999999999977 273 0 500 3784 0.1817088
0 2.4869999999999979 272 0 500 3784 0.18104319999999999
0 2.487499999999998 273 0 500 3785 0.1817088
0 2.4879999999999982 273 0 500 3786 0.1817088
0 2.4884999999999984 273 0 500 3787 0.1817088
0 2.4889999999999985 272 0 500 3787 0.18104319999999999
0 2.4894999999999987 273 0 500 3788 0.1817088
0 2.4899999999999989 273 0 500 3789 0.1817088
0 2.490499999999999 273 0 500 3790 0.1817088
0 2.4909999999999992 272 0 500 3790 0.18104319999999999
0 2.4914999999999994 273 0 500 3791 0.1817088
0 2.4919999999999995 273 0 500 3792 0.1817088
0 2.4924999999999997 273 0 500 3793 0.1817088
0 2.4929999999999999 272 0 500 3793 0.18104319999999999
0 2.4935 273 0 500 3794 0.1817088
0 2.4940000000000002 273 0 500 3795 0.1817088
0 2.4945000000000004 273 0 500 3796 0.1817088
0 2.4950000000000006 272 0 500 3796 0.18104319999999999
0 2.4955000000000007 273 0 500 3797 0.1817088
0 2.4960000000000009 273 0 500 3798 0.1817088
0 2.4965000000000011 273 0 500 3799 0.1817088
0 2.4970000000000012 272 0 500 3799 0.18104319999999999
0 2.4975000000000014 273 0 500 3800 0.1817088
0 2.4980000000000016 273 0 500 3801 0.1817088
0 2.4985000000000017 273 0 500 3802 0.1817088
0 2.4990000000000019 272 0 500 3802 0.18104319999999999
0 2.4995000000000021 273 0 500 3803 0.1817088
0 2.5000000000000022 273 0 500 3804 0.1817088
0 2.5005000000000024 273 0 500 3805 0.1817088
0 2.5010000000000026 272 0 500 3805 0.18104319999999999
0 2.5015000000000027 273 0 500 3806 0.1817088
0 2.5020000000000029 273 0 500 3807 0.1817088
0 2.5025000000000031 273 0 500 3808 0.1817088
0 2.5030000000000032 272 0 500 3808 0.18104319999999999
0 2.5035000000000034 273 0 500 3809 0.1817088
0 2.5040000000000036 273 0 500 3810 0.1817088
0 2.5045000000000037 273 0 500 3811 0.1817088
0 2.5050000000000039 272 0 500 3811 0.18104319999999999
0 2.5055000000000041 273 0 500 3812 0.1817088
0 2.5060000000000042 273 0 500 3813 0.1817088
0 2.5065000000000044 273 0 500 3814 0.1817088
0 2.5070000000000046 272 0 500 3814 0.18104319999999999
0 2.5075000000000047 273 0 500 3815 0.1817088
0 2.5080000000000049 273 0 500 3816 0.1817088
0 2.5085000000000051 273 0 500 3817 0.1817088
0 2.5090000000000052 272 0 500 3817 0.18104319999999999
0 2.5095000000000054 273 0 500 3818 0.1817088
0 2.5100000000000056 273 0 500 3819 0.1817088
0 2.5105000000000057 273 0 500 3820 0.1817088
0 2.5110000000000059 272 0 500 3820 0.18104319999999999
0 2.5115000000000061 273 0 500 3821 0.1817088
0 2.5120000000000062 273 0 500 3822 0.1817088
0 2.5125000000000064 273 0 500 3823 0.1817088
0 2.5130000000000066 272 0 500 3823 0.18104319999999999
0 2.5135000000000067 273 0 500 3824 0.1817088
0 2.5140000000000069 273 0 500 3825 0.1817088
0 2.5145000000000071 273 0 500 3826 0.1817088
0 2.5150000000000072 272 0 500 3826 0.18104319999999999
0 2.5155000000000074 273 0 500 3827 0.1817088
0 2.5160000000000076 273 0 500 3828 0.1817088
0 2.5165000000000077 273 0 500 3829 0.1817088
0 2.5170000000000079 272 0 500 3829 0.18104319999999999
0 2.5175000000000081 273 0 500 3830 0.1817088
0 2.5180000000000082 273 0 500 3831 0.1817088
0 2.5185000000000084 273 0 500 3832 0.1817088
0 2.5190000000000086 272 0 500 3832 0.18104319999999999
0 2.5195000000000087 273 0 500 3833 0.1817088
0 2.5200000000000089 273 0 500 3834 0.1817088
0 2.5205000000000091 273 0 500 3835 0.1817088
0 2.5210000000000092 272 0 500 3835 0.18104319999999999
0 2.5215000000000094 273 0 500 3836 0.1817088
0 2.5220000000000096 273 0 500 3837 0.1817088
0 2.5225000000000097 273 0 500 3838 0.1817088
0 2.5230000000000099 272 0 500 3838 0.18104319999999999
0 2.5235000000000101 273 0 500 3839 0.1817088
0 2.5240000000000102 273 0 500 3840 0.1817088
0 2.5245000000000104 273 0 500 3841 0.1817088
0 2.5250000000000106 272 0 500 3841 0.18104319999999999
0 2.5255000000000107 273 0 500 3842 0.1817088
0 2.5260000000000109 273 0 500 3843 0.1817088
0 2.5265000000000111 273 0 500 3844 0.1817088
0 2.5270000000000112 272 0 500 3844 0.18104319999999999
0 2.5275000000000114 273 0 500 3845 0.1817088
0 2.5280000000000116 273 0 500 3846 0.1817088
0 2.5285000000000117 273 0 500 3847 0.1817088
0 2.5290000000000119 272 0 500 3847 0.18104319999999999
0 2.5295000000000121 273 0 500 3848 0.1817088
0 2.5300000000000122 273 0 500 3849 0.1817088
0 2.5305000000000124 273 0 500 3850 0.1817088
0 2.5310000000000126 272 0 500 3850 0.18104319999999999
0 2.5315000000000127 273 0 500 3851 0.1817088
0 2.5320000000000129 273 0 500 3852 0.1817088
0 2.5325000000000131 273 0 500 3853 0.1817088
0 2.5330000000000132 272 0 500 3853 0.18104319999999999
0 2.5335000000000134 273 0 500 3854 0.1817088
0 2.5340000000000136 273 0 500 3855 0.1817088
0 2.5345000000000137 273 0 500 3856 0.1817088
0 2.5350000000000139 272 0 500 3856 0.18104319999999999
0 2.5355000000000141 273 0 500 3857 0.1817088
0 2.5360000000000142 273 0 500 3858 0.1817088
0 2.5365000000000144 273 0 500 3859 0.1817088
0 2.5370000000000146 272 0 500 3859 0.18104319999999999
0 2.5375000000000147 273 0 500 3860 0.1817088
0 2.5380000000000149 273 0 500 3861 0.1817088
0 2.5385000000000151 273 0 500 3862 0.1817088
0 2.5390000000000152 272 0 500 3862 0.18104319999999999
0 2.5395000000000154 273 0 500 3863 0.1817088
0 2.5400000000000156 273 0 500 3864 0.1817088
0 2.5405000000000157 273 0 500 3865 0.1817088
0 2.5410000000000159 272 0 500 3865 0.18104319999999999
0 2.5415000000000161 273 0 500 3866 0.1817088
0 2.5420000000000162 273 0 500 3867 0.1817088
0 2.5425000000000164 273 0 500 3868 0.1817088
0 2.5430000000000166 272 0 500 3868 0.18104319999999999
0 2.5435000000000167 272 0 500 3869 0.18104319999999999
0 2.5440000000000169 273 0 500 3870 0.1817088
0 2.5445000000000171 273 0 500 3871 0.1817088
0 2.5450000000000172 272 0 500 3871 0.18104319999999999
0 2.5455000000000174 272 0 500 3872 0.18104319999999999
0 2.5460000000000176 273 0 500 3873 0.1817088
0 2.5465000000000177 273 0 500 3874 0.1817088
0 2.5470000000000179 272 0 500 3874 0.18104319999999999
0 2.5475000000000181 272 0 500 3875 0.18104319999999999
0 2.5480000000000183 273 0 500 3876 0.1817088
0 2.5485000000000184 273 0 500 3877 0.1817088
0 2.5490000000000186 272 0 500 3877 0.18104319999999999
0 2.5495000000000188 272 0 500 3878 0.18104319999999999
0 2.5500000000000189 273 0 500 3879 0.1817088
0 2.5505000000000191 273 0 500 3880 0.1817088
0 2.5510000000000193 272 0 500 3880 0.18104319999999999
0 2.5515000000000194 272 0 500 3881 0.18104319999999999
0 2.5520000000000196 273 0 500 3882 0.1817088
0 2.5525000000000198 273 0 500 3883 0.1817088
0 2.5530000000000199 272 0 500 3883 0.18104319999999999
0 2.5535000000000201 272 0 500 3884 0.18104319999999999
0 2.5540000000000203 273 0 500 3885 0.1817088
0 2.5545000000000204 273 0 500 3886 0.1817088
0 2.5550000000000206 272 0 500 3886 0.18104319999999999
0 2.5555000000000208 272 0 500 3887 0.18104319999999999
0 2.5560000000000209 273 0 500 3888 0.1817088
0 2.5565000000000211 273 0 500 3889 0.1817088
0 2.5570000000000213 272 0 500 3889 0.18104319999999999
0 2.5575000000000214 272 0 500 3890 0.18104319999999999
0 2.5580000000000216 273 0 500 3891 0.1817088
0 2.5585000000000218 273 0 500 3892 0.1817088
0 2.5590000000000219 272 0 500 3892 0.18104319999999999
0 2.5595000000000221 272 0 500 3893 0.18104319999999999
0 2.5600000000000223 273 0 500 3894 0.1817088
0 2.5605000000000224 273 0 500 3895 0.1817088
0 2.5610000000000226 272 0 500 3895 0.18104319999999999
0 2.5615000000000228 272 0 500 3896 0.18104319999999999
0 2.5620000000000229 273 0 500 3897 0.1817088
0 2.5625000000000231 273 0 500 3898 0.1817088
0 2.5630000000000233 272 0 500 3898 0.18104319999999999
0 2.5635000000000234 272 0 500 3899 0.18104319999999999
0 2.5640000000000236 273 0 500 3900 0.1817088
0 2.5645000000000238 273 0 500 3901 0.1817088
0 2.5650000000000239 272 0 500 3901 0.18104319999999999
0 2.5655000000000241 272 0 500 3902 0.18104319999999999
0 2.5660000000000243 273 0 500 3903 0.1817088
0 2.5665000000000244 273 0 500 3904 0.1817088
0 2.5670000000000246 272 0 500 3904 0.18104319999999999
0 2.5675000000000248 272 0 500 3905 0.18104319999999999
0 2.5680000000000249 273 0 500 3906 0.1817088
0 2.5685000000000251 273 0 500 3907 0.1817088
0 2.5690000000000253 272 0 500 3907 0.18104319999999999
0 2.5695000000000254 272 0 500 3908 0.18104319999999999
0 2.5700000000000256 273 0 500 3909 0.1817088
0 2.5705000000000258 273 0 500 3910 0.1817088
0 2.5710000000000259 272 0 500 3910 0.18104319999999999
0 2.5715000000000261 272 0 500 3911 0.18104319999999999
0 2.5720000000000263 273 0 500 3912 0.1817088
0 2.5725000000000264 273 0 500 3913 0.1817088
0 2.5730000000000266 273 0 500 3914 0.1817088
0 2.5735000000000268 272 0 500 3914 0.18104319999999999
0 2.5740000000000269 273 0 500 3915 0.1817088
0 2.5745000000000271 273 0 500 3916 0.1817088
0 2.5750000000000273 273 0 500 3917 0.1817088
0 2.5755000000000274 272 0 500 3917 0.18104319999999999
0 2.5760000000000276 273 0 500 3918 0.1817088
0 2.5765000000000278 273 0 500 3919 0.1817088
0 2.5770000000000279 273 0 500 3920 0.1817088
0 2.5775000000000281 272 0 500 3920 0.18104319999999999
0 2.5780000000000283 273 0 500 3921 0.1817088
0 2.5785000000000284 273 0 500 3922 0.1817088
0 2.5790000000000286 273 0 500 3923 0.1817088
0 2.5795000000000288 272 0 500 3923 0.18104319999999999
0 2.5800000000000289 273 0 500 3924 0.1817088
0 2.5805000000000291 273 0 500 3925 0.1817088
0 2.5810000000000293 273 0 500 3926 0.1817088
0 2.5815000000000294 272 0 500 3926 0.18104319999999999
0 2.5820000000000296 273 0 500 3927 0.1817088
0 2.5825000000000298 273 0 500 3928 0.1817088
0 2.5830000000000299 273 0 500 3929 0.1817088
0 2.5835000000000301 272 0 500 3929 0.18104319999999999
0 2.5840000000000303 273 0 500 3930 0.1817088
0 2.5845000000000304 273 0 500 3931 0.1817088
0 2.5850000000000306 273 0 500 3932 0.1817088
0 2.5855000000000308 272 0 500 3932 0.18104319999999999
0 2.5860000000000309 273 0 500 3933 0.1817088
0 2.5865000000000311 273 0 500 3934 0.1817088
0 2.5870000000000313 273 0 500 3935 0.1817088
0 2.5875000000000314 272 0 500 3935 0.18104319999999999
0 2.5880000000000316 273 0 500 3936 0.1817088
0 2.5885000000000318 273 0 500 3937 0.1817088
0 2.5890000000000319 273 0 500 3938 0.1817088
0 2.5895000000000321 272 0 500 3938 0.18104319999999999
0 2.5900000000000323 273 0 500 3939 0.1817088
0 2.5905000000000324 273 0 500 3940 0.1817088
0 2.5910000000000326 273 0 500 3941 0.1817088
0 2.5915000000000328 272 0 500 3941 0.18104319999999999
0 2.5920000000000329 273 0 500 3942 0.1817088
0 2.5925000000000331 273 0 500 3943 0.1817088
0 2.5930000000000333 273 0 500 3944 0.1817088
0 2.5935000000000334 272 0 500 3944 0.18104319999999999
0 2.5940000000000336 273 0 500 3945 0.1817088
0 2.5945000000000338 273 0 500 3946 0.1817088
0 2.5950000000000339 273 0 500 3947 0.1817088
0 2.5955000000000341 272 0 500 3947 0.18104319999999999
0 2.5960000000000343 273 0 500 3948 0.1817088
0 2.5965000000000344 273 0 500 3949 0.1817088
0 2.5970000000000346 273 0 500 3950 0.1817088
0 2.5975000000000348 272 0 500 3950 0.18104319999999999
0 2.5980000000000349 273 0 500 3951 0.1817088
0 2.5985000000000351 273 0 500 3952 0.1817088
0 2.5990000000000353 273 0 500 3953 0.1817088
0 2.5995000000000354 272 0 500 3953 0.18104319999999999
0 2.6000000000000356 273 0 500 3954 0.1817088
0 2.6005000000000358 273 0 500 3955 0.1817088
0 2.6010000000000359 273 0 500 3956 0.1817088
0 2.6015000000000361 272 0 500 3956 0.18104319999999999
0 2.6020000000000363 273 0 500 3957 0.1817088
0 2.6025000000000365 273 0 500 3958 0.1817088
0 2.6030000000000366 273 0 500 3959 0.1817088
0 2.6035000000000368 272 0 500 3959 0.18104319999999999
0 2.604000000000037 273 0 500 3960 0.1817088
0 2.6045000000000371 273 0 500 3961 0.1817088
0 2.6050000000000373 273 0 500 3962 0.1817088
0 2.6055000000000375 272 0 500 3962 0.18104319999999999
0 2.6060000000000376 273 0 500 3963 0.1817088
0 2.6065000000000378 273 0 500 3964 0.1817088
0 2.607000000000038 273 0 500 3965 0.1817088
0 2.6075000000000381 272 0 500 3965 0.18104319999999999
0 2.6080000000000383 273 0 500 3966 0.1817088
0 2.6085000000000385 273 0 500 3967 0.1817088
0 2.6090000000000386 273 0 500 3968 0.1817088
0 2.6095000000000388 272 0 500 3968 0.18104319999999999
0 2.610000000000039 273 0 500 3969 0.1817088
0 2.6105000000000391 273 0 500 3970 0.1817088
0 2.6110000000000393 273 0 500 3971 0.1817088
0 2.6115000000000395 272 0 500 3971 0.18104319999999999
0 2.6120000000000396 273 0 500 3972 0.1817088
0 2.6125000000000398 273 0 500 3973 0.1817088
0 2.61300000000004 273 0 500 3974 0.1817088
0 2.6135000000000401 272 0 500 3974 0.18104319999999999
0 2.6140000000000403 273 0 500 3975 0.1817088
0 2.6145000000000405 273 0 500 3976 0.1817088
0 2.6150000000000406 273 0 500 3977 0.1817088
0 2.6155000000000408 272 0 500 3977 0.18104319999999999
0 2.616000000000041 273 0 500 3978 0.1817088
0 2.6165000000000411 273 0 500 3979 0.1817088
0 2.6170000000000413 273 0 500 3980 0.1817088
0 2.6175000000000415 272 0 500 3980 0.18104319999999999
0 2.6180000000000416 273 0 500 3981 0.1817088
0 2.6185000000000418 273 0 500 3982 0.1817088
0 2.619000000000042 273 0 500 3983 0.1817088
0 2.6195000000000421 272 0 500 3983 0.18104319999999999
0 2.6200000000000423 273 0 500 3984 0.1817088
0 2.6205000000000425 273 0 500 3985 0.1817088
0 2.6210000000000426 273 0 500 3986 0.1817088
0 2.6215000000000428 272 0 500 3986 0.18104319999999999
0 2.622000000000043 273 0 500 3987 0.1817088
0 2.6225000000000431 273 0 500 3988 0.1817088
0 2.6230000000000433 273 0 500 3989 0.1817088
0 2.6235000000000435 272 0 500 3989 0.18104319999999999
0 2.6240000000000436 273 0 500 3990 0.1817088
0 2.6245000000000438 273 0 500 3991 0.1817088
0 2.625000000000044 273 0 500 3992 0.1817088
0 2.6255000000000441 272 0 500 3992 0.18104319999999999
0 2.6260000000000443 273 0 500 3993 0.1817088
0 2.6265000000000445 273 0 500 3994 0.1817088
0 2.6270000000000446 273 0 500 3995 0.1817088
0 2.6275000000000448 272 0 500 3995 0.18104319999999999
0 2.628000000000045 273 0 500 3996 0.1817088
0 2.6285000000000451 273 0 500 3997 0.1817088
0 2.6290000000000453 273 0 500 3998 0.1817088
0 2.6295000000000455 272 0 500 3998 0.18104319999999999
0 2.6300000000000456 273 0 500 3999 0.1817088
0 2.6305000000000458 273 0 500 4000 0.1817088
0 2.631000000000046 273 0 500 4001 0.1817088
0 2.6315000000000461 272 0 500 4001 0.18104319999999999
0 2.6320000000000463 273 0 500 4002 0.1817088
0 2.6325000000000465 273 0 500 4003 0.1817088
0 2.6330000000000466 273 0 500 4004 0.1817088
0 2.6335000000000468 272 0 500 4004 0.18104319999999999
0 2.634000000000047 273 0 500 4005 0.1817088
0 2.6345000000000471 273 0 500 4006 0.1817088
0 2.6350000000000473 273 0 500 4007 0.1817088
0 2.6355000000000475 272 0 500 4007 0.18104319999999999
0 2.6360000000000476 273 0 500 4008 0.1817088
0 2.6365000000000478 273 0 500 4009 0.1817088
0 2.637000000000048 273 0 500 4010 0.1817088
0 2.6375000000000481 272 0 500 4010 0.18104319999999999
0 2.6380000000000483 273 0 500 4011 0.1817088
0 2.6385000000000485 273 0 500 4012 0.1817088
0 2.6390000000000486 273 0 500 4013 0.1817088
0 2.6395000000000488 272 0 500 4013 0.18104319999999999
0 2.640000000000049 273 0 500 4014 0.1817088
0 2.6405000000000491 273 0 500 4015 0.1817088
0 2.6410000000000493 273 0 500 4016 0.1817088
0 2.6415000000000495 272 0 500 4016 0.18104319999999999
0 2.6420000000000496 273 0 500 4017 0.1817088
0 2.6425000000000498 273 0 500 4018 0.1817088
0 2.64300000000005 273 0 500 4019 0.1817088
0 2.6435000000000501 272 0 500 4019 0.18104319999999999
0 2.6440000000000503 273 0 500 4020 0.1817088
0 2.6445000000000505 273 0 500 4021 0.1817088
0 2.6450000000000506 273 0 500 4022 0.1817088
0 2.6455000000000508 272 0 500 4022 0.18104319999999999
0 2.646000000000051 273 0 500 4023 0.1817088
0 2.6465000000000511 273 0 500 4024 0.1817088
0 2.6470000000000513 273 0 500 4025 0.1817088
0 2.6475000000000515 272 0 500 4025 0.18104319999999999
0 2.6480000000000516 272 0 500 4026 0.18104319999999999
0 2.6485000000000518 273 0 500 4027 0.1817088
0 2.649000000000052 273 0 500 4028 0.1817088
0 2.6495000000000521 272 0 500 4028 0.18104319999999999
0 2.6500000000000523 272 0 500 4029 0.18104319999999999
0 2.6505000000000525 273 0 500 4030 0.1817088
0 2.6510000000000526 273 0 500 4031 0.1817088
0 2.6515000000000528 272 0 500 4031 0.18104319999999999
0 2.652000000000053 272 0 500 4032 0.18104319999999999
0 2.6525000000000531 273 0 500 4033 0.1817088
0 2.6530000000000533 273 0 500 4034 0.1817088
0 2.6535000000000535 272 0 500 4034 0.18104319999999999
0 2.6540000000000536 272 0 500 4035 0.18104319999999999
0 2.6545000000000538 273 0 500 4036 0.1817088
0 2.655000000000054 273 0 500 4037 0.1817088
0 2.6555000000000542 272 0 500 4037 0.18104319999999999
0 2.6560000000000543 272 0 500 4038 0.18104319999999999
0 2.6565000000000545 273 0 500 4039 0.1817088
0 2.6570000000000547 273 0 500 4040 0.1817088
0 2.6575000000000548 272 0 500 4040 0.18104319999999999
0 2.658000000000055 272 0 500 4041 0.18104319999999999
0 2.6585000000000552 273 0 500 4042 0.1817088
0 2.6590000000000553 273 0 500 4043 0.1817088
0 2.6595000000000555 272 0 500 4043 0.18104319999999999
0 2.6600000000000557 272 0 500 4044 0.18104319999999999
0 2.6605000000000558 273 0 500 4045 0.1817088
0 2.661000000000056 273 0 500 4046 0.1817088
0 2.6615000000000562 272 0 500 4046 0.18104319999999999
0 2.6620000000000563 272 0 500 4047 0.18104319999999999
0 2.6625000000000565 273 0 500 4048 0.1817088
0 2.6630000000000567 273 0 500 4049 0.1817088
0 2.6635000000000568 272 0 500 4049 0.18104319999999999
0 2.664000000000057 272 0 500 4050 0.18104319999999999
0 2.6645000000000572 273 0 500 4051 0.1817088
0 2.6650000000000573 273 0 500 4052 0.1817088
0 2.6655000000000575 272 0 500 4052 0.18104319999999999
0 2.6660000000000577 272 0 500 4053 0.18104319999999999
0 2.6665000000000578 273 0 500 4054 0.1817088
0 2.667000000000058 273 0 500 4055 0.1817088
0 2.6675000000000582 272 0 500 4055 0.18104319999999999
0 2.6680000000000583 272 0 500 4056 0.18104319999999999
0 2.6685000000000585 273 0 500 4057 0.1817088
0 2.6690000000000587 273 0 500 4058 0.1817088
0 2.6695000000000588 272 0 500 4058 0.18104319999999999
0 2.670000000000059 272 0 500 4059 0.18104319999999999
0 2.6705000000000592 273 0 500 4060 0.1817088
0 2.6710000000000593 273 0 500 4061 0.1817088
0 2.6715000000000595 272 0 500 4061 0.18104319999999999
0 2.6720000000000597 272 0 500 4062 0.18104319999999999
0 2.6725000000000598 273 0 500 4063 0.1817088
0 2.67300000000006 273 0 500 4064 0.1817088
0 2.6735000000000602 272 0 500 4064 0.18104319999999999
0 2.6740000000000603 272 0 500 4065 0.18104319999999999
0 2.6745000000000605 273 0 500 4066 0.1817088
0 2.6750000000000607 273 0 500 4067 0.1817088
0 2.6755000000000608 272 0 500 4067 0.18104319999999999
0 2.676000000000061 272 0 500 4068 0.18104319999999999
0 2.6765000000000612 273 0 500 4069 0.1817088
0 2.6770000000000613 273 0 500 4070 0.1817088
0 2.6775000000000615 273 0 500 4071 0.1817088
0 2.6780000000000617 272 0 500 4071 0.18104319999999999
0 2.6785000000000618 273 0 500 4072 0.1817088
0 2.679000000000062 273 0 500 4073 0.1817088
0 2.6795000000000622 273 0 500 4074 0.1817088
0 2.6800000000000623 272 0 500 4074 0.18104319999999999
0 2.6805000000000625 273 0 500 4075 0.1817088
0 2.6810000000000627 273 0 500 4076 0.1817088
0 2.6815000000000628 273 0 500 4077 0.1817088
0 2.682000000000063 272 0 500 4077 0.18104319999999999
0 2.6825000000000632 273 0 500 4078 0.1817088
0 2.6830000000000633 273 0 500 4079 0.1817088
0 2.6835000000000635 273 0 500 4080 0.1817088
0 2.6840000000000637 272 0 500 4080 0.18104319999999999
0 2.6845000000000638 273 0 500 4081 0.1817088
0 2.685000000000064 273 0 500 4082 0.1817088
0 2.6855000000000642 273 0 500 4083 0.1817088
0 2.6860000000000643 272 0 500 4083 0.18104319999999999
0 2.6865000000000645 273 0 500 4084 0.1817088
0 2.6870000000000647 273 0 500 4085 0.1817088
0 2.6875000000000648 273 0 500 4086 0.1817088
0 2.688000000000065 272 0 500 4086 0.18104319999999999
0 2.6885000000000652 273 0 500 4087 0.1817088
0 2.6890000000000653 273 0 500 4088 0.1817088
0 2.6895000000000655 273 0 500 4089 0.1817088
0 2.6900000000000657 272 0 500 4089 0.18104319999999999
0 2.6905000000000658 273 0 500 4090 0.1817088
0 2.691000000000066 273 0 500 4091 0.1817088
0 2.6915000000000662 273 0 500 4092 0.1817088
0 2.6920000000000663 272 0 500 4092 0.18104319999999999
0 2.6925000000000665 273 0 500 4093 0.1817088
0 2.6930000000000667 273 0 500 4094 0.1817088
0 2.6935000000000668 273 0 500 4095 0.1817088
0 2.694000000000067 272 0 500 4095 0.18104319999999999
0 2.6945000000000672 273 0 500 4096 0.1817088
0 2.6950000000000673 273 0 500 4097 0.1817088
0 2.6955000000000675 273 0 500 4098 0.1817088
0 2.6960000000000677 272 0 500 4098 0.18104319999999999
0 2.6965000000000678 273 0 500 4099 0.1817088
0 2.697000000000068 273 0 500 4100 0.1817088
0 2.6975000000000682 273 0 500 4101 0.1817088
0 2.6980000000000683 272 0 500 4101 0.18104319999999999
0 2.6985000000000685 273 0 500 4102 0.1817088
0 2.6990000000000687 273 0 500 4103 0.1817088
0 2.6995000000000688 273 0 500 4104 0.1817088
0 2.700000000000069 272 0 500 4104 0.18104319999999999
0 2.7005000000000692 273 0 500 4105 0.1817088
0 2.7010000000000693 273 0 500 4106 0.1817088
0 2.7015000000000695 273 0 500 4107 0.1817088
0 2.7020000000000697 272 0 500 4107 0.18104319999999999
0 2.7025000000000698 273 0 500 4108 0.1817088
0 2.70300000000007 273 0 500 4109 0.1817088
0 2.7035000000000702 273 0 500 4110 0.1817088
0 2.7040000000000703 272 0 500 4110 0.18104319999999999
0 2.7045000000000705 273 0 500 4111 0.1817088
0 2.7050000000000707 273 0 500 4112 0.1817088
0 2.7055000000000708 273 0 500 4113 0.1817088
0 2.706000000000071 272 0 500 4113 0.18104319999999999
0 2.7065000000000712 273 0 500 4114 0.1817088
0 2.7070000000000713 273 0 500 4115 0.1817088
0 2.7075000000000715 273 0 500 4116 0.1817088
0 2.7080000000000717 272 0 500 4116 0.18104319999999999
0 2.7085000000000719 273 0 500 4117 0.1817088
0 2.709000000000072 273 0 500 4118 0.1817088
0 2.7095000000000722 273 0 500 4119 0.1817088
0 2.7100000000000724 272 0 500 4119 0.18104319999999999
0 2.7105000000000725 273 0 500 4120 0.1817088
0 2.7110000000000727 273 0 500 4121 0.1817088
0 2.7115000000000729 273 0 500 4122 0.1817088
0 2.712000000000073 272 0 500 4122 0.18104319999999999
0 2.7125000000000732 273 0 500 4123 0.1817088
0 2.7130000000000734 273 0 500 4124 0.1817088
0 2.7135000000000735 273 0 500 4125 0.1817088
0 2.7140000000000737 272 0 500 4125 0.18104319999999999
0 2.7145000000000739 273 0 500 4126 0.1817088
0 2.715000000000074 273 0 500 4127 0.1817088
0 2.7155000000000742 273 0 500 4128 0.1817088
0 2.7160000000000744 272 0 500 4128 0.18104319999999999
0 2.7165000000000745 273 0 500 4129 0.1817088
0 2.7170000000000747 273 0 500 4130 0.1817088
0 2.7175000000000749 273 0 500 4131 0.1817088
0 2.718000000000075 272 0 500 4131 0.18104319999999999
0 2.7185000000000752 273 0 500 4132 0.1817088
0 2.7190000000000754 273 0 500 4133 0.1817088
0 2.7195000000000755 273 0 500 4134 0.1817088
0 2.7200000000000757 272 0 500 4134 0.18104319999999999
0 2.7205000000000759 273 0 500 4135 0.1817088
0 2.721000000000076 273 0 500 4136 0.1817088
0 2.7215000000000762 273 0 500 4137 0.1817088
0 2.7220000000000764 272 0 500 4137 0.18104319999999999
0 2.7225000000000765 273 0 500 4138 0.1817088
0 2.7230000000000767 273 0 500 4139 0.1817088
0 2.7235000000000769 273 0 500 4140 0.1817088
0 2.724000000000077 272 0 500 4140 0.18104319999999999
0 2.7245000000000772 273 0 500 4141 0.1817088
0 2.7250000000000774 273 0 500 4142 0.1817088
0 2.7255000000000775 273 0 500 4143 0.1817088
0 2.7260000000000777 272 0 500 4143 0.18104319999999999
0 2.7265000000000779 273 0 500 4144 0.1817088
0 2.727000000000078 273 0 500 4145 0.1817088
0 2.7275000000000782 273 0 500 4146 0.1817088
0 2.7280000000000784 272 0 500 4146 0.18104319999999999
0 2.7285000000000785 273 0 500 4147 0.1817088
0 2.7290000000000787 273 0 500 4148 0.1817088
0 2.7295000000000789 273 0 500 4149 0.1817088
0 2.730000000000079 272 0 500 4149 0.18104319999999999
0 2.7305000000000792 273 0 500 4150 0.1817088
0 2.7310000000000794 273 0 500 4151 0.1817088
0 2.7315000000000795 273 0 500 4152 0.1817088
0 2.7320000000000797 272 0 500 4152 0.18104319999999999
0 2.7325000000000799 273 0 500 4153 0.1817088
0 2.73300000000008 273 0 500 4154 0.1817088
0 2.7335000000000802 273 0 500 4155 0.1817088
0 2.7340000000000804 272 0 500 4155 0.18104319999999999
0 2.7345000000000805 273 0 500 4156 0.1817088
0 2.7350000000000807 273 0 500 4157 0.1817088
0 2.7355000000000809 273 0 500 4158 0.1817088
0 2.736000000000081 272 0 500 4158 0.18104319999999999
0 2.7365000000000812 273 0 500 4159 0.1817088
0 2.7370000000000814 273 0 500 4160 0.1817088
0 2.7375000000000815 273 0 500 4161 0.1817088
0 2.7380000000000817 272 0 500 4161 0.18104319999999999
0 2.7385000000000819 273 0 500 4162 0.1817088
0 2.739000000000082 273 0 500 4163 0.1817088
0 2.7395000000000822 273 0 500 4164 0.1817088
0 2.7400000000000824 272 0 500 4164 0.18104319999999999
0 2.7405000000000825 273 0 500 4165 0.1817088
0 2.7410000000000827 273 0 500 4166 0.1817088
0 2.7415000000000829 273 0 500 4167 0.1817088
0 2.742000000000083 272 0 500 4167 0.18104319999999999
0 2.7425000000000832 273 0 500 4168 0.1817088
0 2.7430000000000834 273 0 500 4169 0.1817088
0 2.7435000000000835 273 0 500 4170 0.1817088
0 2.7440000000000837 272 0 500 4170 0.18104319999999999
0 2.7445000000000839 273 0 500 4171 0.1817088
0 2.745000000000084 273 0 500 4172 0.1817088
0 2.7455000000000842 273 0 500 4173 0.1817088
0 2.7460000000000844 272 0 500 4173 0.18104319999999999
0 2.7465000000000845 273 0 500 4174 0.1817088
0 2.7470000000000847 273 0 500 4175 0.1817088
0 2.7475000000000849 273 0 500 4176 0.1817088
0 2.748000000000085 272 0 500 4176 0.18104319999999999
0 2.7485000000000852 273 0 500 4177 0.1817088
0 2.7490000000000854 273 0 500 4178 0.1817088
0 2.7495000000000855 273 0 500 4179 0.1817088
0 2.7500000000000857 272 0 500 4179 0.18104319999999999
0 2.7505000000000859 272 0 500 4180 0.18104319999999999
0 2.751000000000086 273 0 500 4181 0.1817088
0 2.7515000000000862 273 0 500 4182 0.1817088
0 2.7520000000000864 272 0 500 4182 0.18104319999999999
0 2.7525000000000865 272 0 500 4183 0.18104319999999999
0 2.7530000000000867 273 0 500 4184 0.1817088
0 2.7535000000000869 273 0 500 4185 0.1817088
0 2.754000000000087 272 0 500 4185 0.18104319999999999
0 2.7545000000000872 272 0 500 4186 0.18104319999999999
0 2.7550000000000874 273 0 500 4187 0.1817088
0 2.7555000000000875 273 0 500 4188 0.1817088
0 2.7560000000000877 272 0 500 4188 0.18104319999999999
0 2.7565000000000879 272 0 500 4189 0.18104319999999999
0 2.757000000000088 273 0 500 4190 0.1817088
0 2.7575000000000882 273 0 500 4191 0.1817088
0 2.7580000000000884 272 0 500 4191 0.18104319999999999
0 2.7585000000000885 272 0 500 4192 0.18104319999999999
0 2.7590000000000887 273 0 500 4193 0.1817088
0 2.7595000000000889 273 0 500 4194 0.1817088
0 2.760000000000089 272 0 500 4194 0.18104319999999999
0 2.7605000000000892 272 0 500 4195 0.18104319999999999
0 2.7610000000000894 273 0 500 4196 0.1817088
0 2.7615000000000895 273 0 500 4197 0.1817088
0 2.7620000000000897 272 0 500 4197 0.18104319999999999
0 2.7625000000000899 272 0 500 4198 0.18104319999999999
0 2.7630000000000901 273 0 500 4199 0.1817088
0 2.7635000000000902 273 0 500 4200 0.1817088
0 2.7640000000000904 272 0 500 4200 0.18104319999999999
0 2.7645000000000906 272 0 500 4201 0.18104319999999999
0 2.7650000000000907 273 0 500 4202 0.1817088
0 2.7655000000000909 273 0 500 4203 0.1817088
0 2.7660000000000911 272 0 500 4203 0.18104319999999999
0 2.7665000000000912 272 0 500 4204 0.18104319999999999
0 2.7670000000000914 273 0 500 4205 0.1817088
0 2.7675000000000916 273 0 500 4206 0.1817088
0 2.7680000000000917 272 0 500 4206 0.18104319999999999
0 2.7685000000000919 272 0 500 4207 0.18104319999999999
0 2.7690000000000921 273 0 500 4208 0.1817088
0 2.7695000000000922 273 0 500 4209 0.1817088
0 2.7700000000000924 272 0 500 4209 0.18104319999999999
0 2.7705000000000926 272 0 500 4210 0.18104319999999999
0 2.7710000000000927 273 0 500 4211 0.1817088
0 2.7715000000000929 273 0 500 4212 0.1817088
0 2.7720000000000931 272 0 500 4212 0.18104319999999999
0 2.7725000000000932 272 0 500 4213 0.18104319999999999
0 2.7730000000000934 273 0 500 4214 0.1817088
0 2.7735000000000936 273 0 500 4215 0.1817088
0 2.7740000000000937 272 0 500 4215 0.18104319999999999
0 2.7745000000000939 272 0 500 4216 0.18104319999999999
0 2.7750000000000941 273 0 500 4217 0.1817088
0 2.7755000000000942 273 0 500 4218 0.1817088
0 2.7760000000000944 272 0 500 4218 0.18104319999999999
0 2.7765000000000946 272 0 500 4219 0.18104319999999999
0 2.7770000000000947 273 0 500 4220 0.1817088
0 2.7775000000000949 273 0 500 4221 0.1817088
0 2.7780000000000951 272 0 500 4221 0.18104319999999999
0 2.7785000000000952 272 0 500 4222 0.18104319999999999
0 2.7790000000000954 273 0 500 4223 0.1817088
0 2.7795000000000956 273 0 500 4224 0.1817088
0 2.7800000000000957 272 0 500 4224 0.18104319999999999
0 2.7805000000000959 272 0 500 4225 0.18104319999999999
0 2.7810000000000961 273 0 500 4226 0.1817088
0 2.7815000000000962 273 0 500 4227 0.1817088
0 2.7820000000000964 273 0 500 4228 0.1817088
0 2.7825000000000966 272 0 500 4228 0.18104319999999999
0 2.7830000000000967 273 0 500 4229 0.1817088
0 2.7835000000000969 273 0 500 4230 0.1817088
0 2.7840000000000971 273 0 500 4231 0.1817088
0 2.7845000000000972 272 0 500 4231 0.18104319999999999
0 2.7850000000000974 273 0 500 4232 0.1817088
0 2.7855000000000976 273 0 500 4233 0.1817088
0 2.7860000000000977 273 0 500 4234 0.1817088
0 2.7865000000000979 272 0 500 4234 0.18104319999999999
0 2.7870000000000981 273 0 500 4235 0.1817088
0 2.7875000000000982 273 0 500 4236 0.1817088
0 2.7880000000000984 273 0 500 4237 0.1817088
0 2.7885000000000986 272 0 500 4237 0.18104319999999999
0 2.7890000000000987 273 0 500 4238 0.1817088
0 2.7895000000000989 273 0 500 4239 0.1817088
0 2.7900000000000991 273 0 500 4240 0.1817088
0 2.7905000000000992 272 0 500 4240 0.18104319999999999
0 2.7910000000000994 273 0 500 4241 0.1817088
0 2.7915000000000996 273 0 500 4242 0.1817088
0 2.7920000000000997 273 0 500 4243 0.1817088
0 2.7925000000000999 272 0 500 4243 0.18104319999999999
0 2.7930000000001001 273 0 500 4244 0.1817088
0 2.7935000000001002 273 0 500 4245 0.1817088
0 2.7940000000001004 273 0 500 4246 0.1817088
0 2.7945000000001006 272 0 500 4246 0.18104319999999999
0 2.7950000000001007 273 0 500 4247 0.1817088
0 2.7955000000001009 273 0 500 4248 0.1817088
0 2.7960000000001011 273 0 500 4249 0.1817088
0 2.7965000000001012 272 0 500 4249 0.18104319999999999
0 2.7970000000001014 273 0 500 4250 0.1817088
0 2.7975000000001016 273 0 500 4251 0.1817088
0 2.7980000000001017 273 0 500 4252 0.1817088
0 2.7985000000001019 272 0 500 4252 0.18104319999999999
0 2.7990000000001021 273 0 500 4253 0.1817088
0 2.7995000000001022 273 0 500 4254 0.1817088
0 2.8000000000001024 273 0 500 4255 0.1817088
0 2.8005000000001026 272 0 500 4255 0.18104319999999999
0 2.8010000000001027 273 0 500 4256 0.1817088
0 2.8015000000001029 273 0 500 4257 0.1817088
0 2.8020000000001031 273 0 500 4258 0.1817088
0 2.8025000000001032 272 0 500 4258 0.18104319999999999
0 2.8030000000001034 273 0 500 4259 0.1817088
0 2.8035000000001036 273 0 500 4260 0.1817088
0 2.8040000000001037 273 0 500 4261 0.1817088
0 2.8045000000001039 272 0 500 4261 0.18104319999999999
0 2.8050000000001041 273 0 500 4262 0.1817088
0 2.8055000000001042 273 0 500 4263 0.1817088
0 2.8060000000001044 273 0 500 4264 0.1817088
0 2.8065000000001046 272 0 500 4264 0.18104319999999999
0 2.8070000000001047 273 0 500 4265 0.1817088
0 2.8075000000001049 273 0 500 4266 0.1817088
0 2.8080000000001051 273 0 500 4267 0.1817088
0 2.8085000000001052 272 0 500 4267 0.18104319999999999
0 2.8090000000001054 273 0 500 4268 0.1817088
0 2.8095000000001056 273 0 500 4269 0.1817088
0 2.8100000000001057 273 0 500 4270 0.1817088
0 2.8105000000001059 272 0 500 4270 0.18104319999999999
0 2.8110000000001061 273 0 500 4271 0.1817088
0 2.8115000000001062 273 0 500 4272 0.1817088
0 2.8120000000001064 273 0 500 4273 0.1817088
0 2.8125000000001066 272 0 500 4273 0.18104319999999999
0 2.8130000000001067 273 0 500 4274 0.1817088
0 2.8135000000001069 273 0 500 4275 0.1817088
0 2.8140000000001071 273 0 500 4276 0.1817088
0 2.8145000000001072 272 0 500 4276 0.18104319999999999
0 2.8150000000001074 273 0 500 4277 0.1817088
0 2.8155000000001076 273 0 500 4278 0.1817088
0 2.8160000000001078 273 0 500 4279 0.1817088
0 2.8165000000001079 272 0 500 4279 0.18104319999999999
0 2.8170000000001081 273 0 500 4280 0.1817088
0 2.8175000000001083 273 0 500 4281 0.1817088
0 2.8180000000001084 273 0 500 4282 0.1817088
0 2.8185000000001086 272 0 500 4282 0.18104319999999999
0 2.8190000000001088 273 0 500 4283 0.1817088
0 2.8195000000001089 273 0 500 4284 0.1817088
0 2.8200000000001091 273 0 500 4285 0.1817088
0 2.8205000000001093 272 0 500 4285 0.18104319999999999
0 2.8210000000001094 273 0 500 4286 0.1817088
0 2.8215000000001096 273 0 500 4287 0.1817088
0 2.8220000000001098 273 0 500 4288 0.1817088
0 2.8225000000001099 272 0 500 4288 0.18104319999999999
0 2.8230000000001101 273 0 500 4289 0.1817088
0 2.8235000000001103 273 0 500 4290 0.1817088
0 2.8240000000001104 273 0 500 4291 0.1817088
0 2.8245000000001106 272 0 500 4291 0.18104319999999999
0 2.8250000000001108 273 0 500 4292 0.1817088
0 2.8255000000001109 273 0 500 4293 0.1817088
0 2.8260000000001111 273 0 500 4294 0.1817088
0 2.8265000000001113 272 0 500 4294 0.18104319999999999
0 2.8270000000001114 273 0 500 4295 0.1817088
0 2.8275000000001116 273 0 500 4296 0.1817088
0 2.8280000000001118 273 0 500 4297 0.1817088
0 2.8285000000001119 272 0 500 4297 0.18104319999999999
0 2.8290000000001121 273 0 500 4298 0.1817088
0 2.8295000000001123 273 0 500 4299 0.1817088
0 2.8300000000001124 273 0 500 4300 0.1817088
0 2.8305000000001126 272 0 500 4300 0.18104319999999999
0 2.8310000000001128 273 0 500 4301 0.1817088
0 2.8315000000001129 273 0 500 4302 0.1817088
0 2.8320000000001131 273 0 500 4303 0.1817088
0 2.8325000000001133 272 0 500 4303 0.18104319999999999
0 2.8330000000001134 273 0 500 4304 0.1817088
0 2.8335000000001136 273 0 500 4305 0.1817088
0 2.8340000000001138 273 0 500 4306 0.1817088
0 2.8345000000001139 272 0 500 4306 0.18104319999999999
0 2.8350000000001141 273 0 500 4307 0.1817088
0 2.8355000000001143 273 0 500 4308 0.1817088
0 2.8360000000001144 273 0 500 4309 0.1817088
0 2.8365000000001146 272 0 500 4309 0.18104319999999999
0 2.8370000000001148 273 0 500 4310 0.1817088
0 2.8375000000001149 273 0 500 4311 0.1817088
0 2.8380000000001151 273 0 500 4312 0.1817088
0 2.8385000000001153 272 0 500 4312 0.18104319999999999
0 2.8390000000001154 273 0 500 4313 0.1817088
0 2.8395000000001156 273 0 500 4314 0.1817088
0 2.8400000000001158 273 0 500 4315 0.1817088
0 2.8405000000001159 272 0 500 4315 0.18104319999999999
0 2.8410000000001161 273 0 500 4316 0.1817088
0 2.8415000000001163 273 0 500 4317 0.1817088
0 2.8420000000001164 273 0 500 4318 0.1817088
0 2.8425000000001166 272 0 500 4318 0.18104319999999999
0 2.8430000000001168 273 0 500 4319 0.1817088
0 2.8435000000001169 273 0 500 4320 0.1817088
0 2.8440000000001171 273 0 500 4321 0.1817088
0 2.8445000000001173 272 0 500 4321 0.18104319999999999
0 2.8450000000001174 273 0 500 4322 0.1817088
0 2.8455000000001176 273 0 500 4323 0.1817088
0 2.8460000000001178 273 0 500 4324 0.1817088
0 2.8465000000001179 272 0 500 4324 0.18104319999999999
0 2.8470000000001181 273 0 500 4325 0.1817088
0 2.8475000000001183 273 0 500 4326 0.1817088
0 2.8480000000001184 273 0 500 4327 0.1817088
0 2.8485000000001186 272 0 500 4327 0.18104319999999999
0 2.8490000000001188 273 0 500 4328 0.1817088
0 2.8495000000001189 273 0 500 4329 0.1817088
0 2.8500000000001191 273 0 500 4330 0.1817088
0 2.8505000000001193 272 0 500 4330 0.18104319999999999
0 2.8510000000001194 273 0 500 4331 0.1817088
0 2.8515000000001196 273 0 500 4332 0.1817088
0 2.8520000000001198 273 0 500 4333 0.1817088
0 2.8525000000001199 272 0 500 4333 0.18104319999999999
0 2.8530000000001201 273 0 500 4334 0.1817088
0 2.8535000000001203 273 0 500 4335 0.1817088
0 2.8540000000001204 273 0 500 4336 0.1817088
0 2.8545000000001206 272 0 500 4336 0.18104319999999999
0 2.8550000000001208 272 0 500 4337 0.18104319999999999
0 2.8555000000001209 273 0 500 4338 0.1817088
0 2.8560000000001211 273 0 500 4339 0.1817088
0 2.8565000000001213 272 0 500 4339 0.18104319999999999
0 2.8570000000001214 272 0 500 4340 0.18104319999999999
0 2.8575000000001216 273 0 500 4341 0.1817088
0 2.8580000000001218 273 0 500 4342 0.1817088
0 2.8585000000001219 272 0 500 4342 0.18104319999999999
0 2.8590000000001221 272 0 500 4343 0.18104319999999999
0 2.8595000000001223 273 0 500 4344 0.1817088
0 2.8600000000001224 273 0 500 4345 0.1817088
0 2.8605000000001226 272 0 500 4345 0.18104319999999999
0 2.8610000000001228 272 0 500 4346 0.18104319999999999
0 2.8615000000001229 273 0 500 4347 0.1817088
0 2.8620000000001231 273 0 500 4348 0.1817088
0 2.8625000000001233 272 0 500 4348 0.18104319999999999
0 2.8630000000001234 272 0 500 4349 0.18104319999999999
0 2.8635000000001236 273 0 500 4350 0.1817088
0 2.8640000000001238 273 0 500 4351 0.1817088
0 2.8645000000001239 272 0 500 4351 0.18104319999999999
0 2.8650000000001241 272 0 500 4352 0.18104319999999999
0 2.8655000000001243 273 0 500 4353 0.1817088
0 2.8660000000001244 273 0 500 4354 0.1817088
0 2.8665000000001246 272 0 500 4354 0.18104319999999999
0 2.8670000000001248 272 0 500 4355 0.18104319999999999
0 2.8675000000001249 273 0 500 4356 0.1817088
0 2.8680000000001251 273 0 500 4357 0.1817088
0 2.8685000000001253 272 0 500 4357 0.18104319999999999
0 2.8690000000001254 272 0 500 4358 0.18104319999999999
0 2.8695000000001256 273 0 500 4359 0.1817088
0 2.8700000000001258 273 0 500 4360 0.1817088
0 2.870500000000126 272 0 500 4360 0.18104319999999999
0 2.8710000000001261 272 0 500 4361 0.18104319999999999
0 2.8715000000001263 273 0 500 4362 0.1817088
0 2.8720000000001265 273 0 500 4363 0.1817088
0 2.8725000000001266 272 0 500 4363 0.18104319999999999
0 2.8730000000001268 272 0 500 4364 0.18104319999999999
0 2.873500000000127 273 0 500 4365 0.1817088
0 2.8740000000001271 273 0 500 4366 0.1817088
0 2.8745000000001273 272 0 500 4366 0.18104319999999999
0 2.8750000000001275 272 0 500 4367 0.18104319999999999
0 2.8755000000001276 273 0 500 4368 0.1817088
0 2.8760000000001278 273 0 500 4369 0.1817088
0 2.876500000000128 272 0 500 4369 0.18104319999999999
0 2.8770000000001281 272 0 500 4370 0.18104319999999999
0 2.8775000000001283 273 0 500 4371 0.1817088
0 2.8780000000001285 273 0 500 4372 0.1817088
0 2.8785000000001286 272 0 500 4372 0.18104319999999999
0 2.8790000000001288 272 0 500 4373 0.18104319999999999
0 2.879500000000129 273 0 500 4374 0.1817088
0 2.8800000000001291 273 0 500 4375 0.1817088
0 2.8805000000001293 272 0 500 4375 0.18104319999999999
0 2.8810000000001295 272 0 500 4376 0.18104319999999999
0 2.8815000000001296 273 0 500 4377 0.1817088
0 2.8820000000001298 273 0 500 4378 0.1817088
0 2.88250000000013 272 0 500 4378 0.18104319999999999
0 2.8830000000001301 272 0 500 4379 0.18104319999999999
0 2.8835000000001303 273 0 500 4380 0.1817088
0 2.8840000000001305 273 0 500 4381 0.1817088
0 2.8845000000001306 273 0 500 4382 0.1817088
0 2.8850000000001308 272 0 500 4382 0.18104319999999999
0 2.885500000000131 273 0 500 4383 0.1817088
0 2.8860000000001311 273 0 500 4384 0.1817088
0 2.8865000000001313 273 0 500 4385 0.1817088
0 2.8870000000001315 272 0 500 4385 0.18104319999999999
0 2.8875000000001316 273 0 500 4386 0.1817088
0 2.8880000000001318 273 0 500 4387 0.1817088
0 2.888500000000132 273 0 500 4388 0.1817088
0 2.8890000000001321 272 0 500 4388 0.18104319999999999
0 2.8895000000001323 273 0 500 4389 0.1817088
0 2.8900000000001325 273 0 500 4390 0.1817088
0 2.8905000000001326 273 0 500 4391 0.1817088
0 2.8910000000001328 272 0 500 4391 0.18104319999999999
0 2.891500000000133 273 0 500 4392 0.1817088
0 2.8920000000001331 273 0 500 4393 0.1817088
0 2.8925000000001333 273 0 500 4394 0.1817088
0 2.8930000000001335 272 0 500 4394 0.18104319999999999
0 2.8935000000001336 273 0 500 4395 0.1817088
0 2.8940000000001338 273 0 500 4396 0.1817088
0 2.894500000000134 273 0 500 4397 0.1817088
0 2.8950000000001341 272 0 500 4397 0.18104319999999999
0 2.8955000000001343 273 0 500 4398 0.1817088
0 2.8960000000001345 273 0 500 4399 0.1817088
0 2.8965000000001346 273 0 500 4400 0.1817088
0 2.8970000000001348 272 0 500 4400 0.18104319999999999
0 2.897500000000135 273 0 500 4401 0.1817088
0 2.8980000000001351 273 0 500 4402 0.1817088
0 2.8985000000001353 273 0 500 4403 0.1817088
0 2.8990000000001355 272 0 500 4403 0.18104319999999999
0 2.8995000000001356 273 0 500 4404 0.1817088
0 2.9000000000001358 273 0 500 4405 0.1817088
0 2.900500000000136 273 0 500 4406 0.1817088
0 2.9010000000001361 272 0 500 4406 0.18104319999999999
0 2.9015000000001363 273 0 500 4407 0.1817088
0 2.9020000000001365 273 0 500 4408 0.1817088
0 2.9025000000001366 273 0 500 4409 0.1817088
0 2.9030000000001368 272 0 500 4409 0.18104319999999999
0 2.903500000000137 273 0 500 4410 0.1817088
0 2.9040000000001371 273 0 500 4411 0.1817088
0 2.9045000000001373 273 0 500 4412 0.1817088
0 2.9050000000001375 272 0 500 4412 0.18104319999999999
0 2.9055000000001376 273 0 500 4413 0.1817088
0 2.9060000000001378 273 0 500 4414 0.1817088
0 2.906500000000138 273 0 500 4415 0.1817088
0 2.9070000000001381 272 0 500 4415 0.18104319999999999
0 2.9075000000001383 273 0 500 4416 0.1817088
0 2.9080000000001385 273 0 500 4417 0.1817088
0 2.9085000000001386 273 0 500 4418 0.1817088
0 2.9090000000001388 272 0 500 4418 0.18104319999999999
0 2.909500000000139 273 0 500 4419 0.1817088
0 2.9100000000001391 273 0 500 4420 0.1817088
0 2.9105000000001393 273 0 500 4421 0.1817088
0 2.9110000000001395 272 0 500 4421 0.18104319999999999
0 2.9115000000001396 273 0 500 4422 0.1817088
0 2.9120000000001398 273 0 500 4423 0.1817088
0 2.91250000000014 273 0 500 4424 0.1817088
0 2.9130000000001401 272 0 500 4424 0.18104319999999999
0 2.9135000000001403 273 0 500 4425 0.1817088
0 2.9140000000001405 273 0 500 4426 0.1817088
0 2.9145000000001406 273 0 500 4427 0.1817088
0 2.9150000000001408 272 0 500 4427 0.18104319999999999
0 2.915500000000141 273 0 500 4428 0.1817088
0 2.9160000000001411 273 0 500 4429 0.1817088
0 2.9165000000001413 273 0 500 4430 0.1817088
0 2.9170000000001415 272 0 500 4430 0.18104319999999999
0 2.9175000000001416 273 0 500 4431 0.1817088
0 2.9180000000001418 273 0 500 4432 0.1817088
0 2.918500000000142 273 0 500 4433 0.1817088
0 2.9190000000001421 272 0 500 4433 0.18104319999999999
0 2.9195000000001423 273 0 500 4434 0.1817088
0 2.9200000000001425 273 0 500 4435 0.1817088
0 2.9205000000001426 273 0 500 4436 0.1817088
0 2.9210000000001428 272 0 500 4436 0.18104319999999999
0 2.921500000000143 273 0 500 4437 0.1817088
0 2.9220000000001431 273 0 500 4438 0.1817088
0 2.9225000000001433 273 0 500 4439 0.1817088
0 2.9230000000001435 272 0 500 4439 0.18104319999999999
0 2.9235000000001437 273 0 500 4440 0.1817088
0 2.9240000000001438 273 0 500 4441 0.1817088
0 2.924500000000144 273 0 500 4442 0.1817088
0 2.9250000000001442 272 0 500 4442 0.18104319999999999
0 2.9255000000001443 273 0 500 4443 0.1817088
0 2.9260000000001445 273 0 500 4444 0.1817088
0 2.9265000000001447 273 0 500 4445 0.1817088
0 2.9270000000001448 272 0 500 4445 0.18104319999999999
0 2.927500000000145 273 0 500 4446 0.1817088
0 2.9280000000001452 273 0 500 4447 0.1817088
0 2.9285000000001453 273 0 500 4448 0.1817088
0 2.9290000000001455 272 0 500 4448 0.18104319999999999
0 2.9295000000001457 273 0 500 4449 0.1817088
0 2.9300000000001458 273 0 500 4450 0.1817088
0 2.930500000000146 273 0 500 4451 0.1817088
0 2.9310000000001462 272 0 500 4451 0.18104319999999999
0 2.9315000000001463 273 0 500 4452 0.1817088
0 2.9320000000001465 273 0 500 4453 0.1817088
0 2.9325000000001467 273 0 500 4454 0.1817088
0 2.9330000000001468 272 0 500 4454 0.18104319999999999
0 2.933500000000147 273 0 500 4455 0.1817088
0 2.9340000000001472 273 0 500 4456 0.1817088
0 2.9345000000001473 273 0 500 4457 0.1817088
0 2.9350000000001475 272 0 500 4457 0.18104319999999999
0 2.9355000000001477 273 0 500 4458 0.1817088
0 2.9360000000001478 273 0 500 4459 0.1817088
0 2.936500000000148 273 0 500 4460 0.1817088
0 2.9370000000001482 272 0 500 4460 0.18104319999999999
0 2.9375000000001483 273 0 500 4461 0.1817088
0 2.9380000000001485 273 0 500 4462 0.1817088
0 2.9385000000001487 273 0 500 4463 0.1817088
0 2.9390000000001488 272 0 500 4463 0.18104319999999999
0 2.939500000000149 273 0 500 4464 0.1817088
0 2.9400000000001492 273 0 500 4465 0.1817088
0 2.9405000000001493 273 0 500 4466 0.1817088
0 2.9410000000001495 272 0 500 4466 0.18104319999999999
0 2.9415000000001497 273 0 500 4467 0.1817088
0 2.9420000000001498 273 0 500 4468 0.1817088
0 2.94250000000015 273 0 500 4469 0.1817088
0 2.9430000000001502 272 0 500 4469 0.18104319999999999
0 2.9435000000001503 273 0 500 4470 0.1817088
0 2.9440000000001505 273 0 500 4471 0.1817088
0 2.9445000000001507 273 0 500 4472 0.1817088
0 2.9450000000001508 272 0 500 4472 0.18104319999999999
0 2.945500000000151 273 0 500 4473 0.1817088
0 2.9460000000001512 273 0 500 4474 0.1817088
0 2.9465000000001513 273 0 500 4475 0.1817088
0 2.9470000000001515 272 0 500 4475 0.18104319999999999
0 2.9475000000001517 273 0 500 4476 0.1817088
0 2.9480000000001518 273 0 500 4477 0.1817088
0 2.948500000000152 273 0 500 4478 0.1817088
0 2.9490000000001522 272 0 500 4478 0.18104319999999999
0 2.9495000000001523 273 0 500 4479 0.1817088
0 2.9500000000001525 273 0 500 4480 0.1817088
0 2.9505000000001527 273 0 500 4481 0.1817088
0 2.9510000000001528 272 0 500 4481 0.18104319999999999
0 2.951500000000153 273 0 500 4482 0.1817088
0 2.9520000000001532 273 0 500 4483 0.1817088
0 2.9525000000001533 273 0 500 4484 0.1817088
0 2.9530000000001535 272 0 500 4484 0.18104319999999999
0 2.9535000000001537 273 0 500 4485 0.1817088
0 2.9540000000001538 273 0 500 4486 0.1817088
0 2.954500000000154 273 0 500 4487 0.1817088
0 2.9550000000001542 272 0 500 4487 0.18104319999999999
0 2.9555000000001543 273 0 500 4488 0.1817088
0 2.9560000000001545 273 0 500 4489 0.1817088
0 2.9565000000001547 273 0 500 4490 0.1817088
0 2.9570000000001548 272 0 500 4490 0.18104319999999999
0 2.957500000000155 273 0 500 4491 0.1817088
0 2.9580000000001552 273 0 500 4492 0.1817088
0 2.9585000000001553 273 0 500 4493 0.1817088
0 2.9590000000001555 272 0 500 4493 0.18104319999999999
0 2.9595000000001557 272 0 500 4494 0.18104319999999999
0 2.9600000000001558 273 0 500 4495 0.1817088
0 2.960500000000156 273 0 500 4496 0.1817088
0 2.9610000000001562 272 0 500 4496 0.18104319999999999
0 2.9615000000001563 272 0 500 4497 0.18104319999999999
0 2.9620000000001565 273 0 500 4498 0.1817088
0 2.9625000000001567 273 0 500 4499 0.1817088
0 2.9630000000001568 272 0 500 4499 0.18104319999999999
0 2.963500000000157 272 0 500 4500 0.18104319999999999
0 2.9640000000001572 273 0 500 4501 0.1817088
0 2.9645000000001573 273 0 500 4502 0.1817088
0 2.9650000000001575 272 0 500 4502 0.18104319999999999
0 2.9655000000001577 272 0 500 4503 0.18104319999999999
0 2.9660000000001578 273 0 500 4504 0.1817088
0 2.966500000000158 273 0 500 4505 0.1817088
0 2.9670000000001582 272 0 500 4505 0.18104319999999999
0 2.9675000000001583 272 0 500 4506 0.18104319999999999
0 2.9680000000001585 273 0 500 4507 0.1817088
0 2.9685000000001587 273 0 500 4508 0.1817088
0 2.9690000000001588 272 0 500 4508 0.18104319999999999
0 2.969500000000159 272 0 500 4509 0.18104319999999999
0 2.9700000000001592 273 0 500 4510 0.1817088
0 2.9705000000001593 273 0 500 4511 0.1817088
0 2.9710000000001595 272 0 500 4511 0.18104319999999999
0 2.9715000000001597 272 0 500 4512 0.18104319999999999
0 2.9720000000001598 273 0 500 4513 0.1817088
0 2.97250000000016 273 0 500 4514 0.1817088
0 2.9730000000001602 272 0 500 4514 0.18104319999999999
0 2.9735000000001603 272 0 500 4515 0.18104319999999999
0 2.9740000000001605 273 0 500 4516 0.1817088
0 2.9745000000001607 273 0 500 4517 0.1817088
0 2.9750000000001608 272 0 500 4517 0.18104319999999999
0 2.975500000000161 272 0 500 4518 0.18104319999999999
0 2.9760000000001612 273 0 500 4519 0.1817088
0 2.9765000000001614 273 0 500 4520 0.1817088
0 2.9770000000001615 272 0 500 4520 0.18104319999999999
0 2.9775000000001617 272 0 500 4521 0.18104319999999999
0 2.9780000000001619 273 0 500 4522 0.1817088
0 2.978500000000162 273 0 500 4523 0.1817088
0 2.9790000000001622 272 0 500 4523 0.18104319999999999
0 2.9795000000001624 272 0 500 4524 0.18104319999999999
0 2.9800000000001625 273 0 500 4525 0.1817088
0 2.9805000000001627 273 0 500 4526 0.1817088
0 2.9810000000001629 272 0 500 4526 0.18104319999999999
0 2.981500000000163 272 0 500 4527 0.18104319999999999
0 2.9820000000001632 273 0 500 4528 0.1817088
0 2.9825000000001634 273 0 500 4529 0.1817088
0 2.9830000000001635 272 0 500 4529 0.18104319999999999
0 2.9835000000001637 272 0 500 4530 0.18104319999999999
0 2.9840000000001639 273 0 500 4531 0.1817088
0 2.984500000000164 273 0 500 4532 0.1817088
0 2.9850000000001642 272 0 500 4532 0.18104319999999999
0 2.9855000000001644 272 0 500 4533 0.18104319999999999
0 2.9860000000001645 273 0 500 4534 0.1817088
0 2.9865000000001647 273 0 500 4535 0.1817088
0 2.9870000000001649 272 0 500 4535 0.18104319999999999
0 2.987500000000165 272 0 500 4536 0.18104319999999999
0 2.9880000000001652 273 0 500 4537 0.1817088
0 2.9885000000001654 273 0 500 4538 0.1817088
0 2.9890000000001655 273 0 500 4539 0.1817088
0 2.9895000000001657 272 0 500 4539 0.18104319999999999
0 2.9900000000001659 273 0 500 4540 0.1817088
0 2.990500000000166 273 0 500 4541 0.1817088
0 2.9910000000001662 273 0 500 4542 0.1817088
0 2.9915000000001664 272 0 500 4542 0.18104319999999999
0 2.9920000000001665 273 0 500 4543 0.1817088
0 2.9925000000001667 273 0 500 4544 0.1817088
0 2.9930000000001669 273 0 500 4545 0.1817088
0 2.993500000000167 272 0 500 4545 0.18104319999999999
0 2.9940000000001672 273 0 500 4546 0.1817088
0 2.9945000000001674 273 0 500 4547 0.1817088
0 2.9950000000001675 273 0 500 4548 0.1817088
0 2.9955000000001677 272 0 500 4548 0.18104319999999999
0 2.9960000000001679 273 0 500 4549 0.1817088
0 2.996500000000168 273 0 500 4550 0.1817088
0 2.9970000000001682 273 0 500 4551 0.1817088
0 2.9975000000001684 272 0 500 4551 0.18104319999999999
0 2.9980000000001685 273 0 500 4552 0.1817088
0 2.9985000000001687 273 0 500 4553 0.1817088
0 2.9990000000001689 273 0 500 4554 0.1817088
0 2.999500000000169 272 0 500 4554 0.18104319999999999
0 3.0000000000001692 273 0 500 4555 0.1817088
0 3.0005000000001694 273 0 500 4556 0.1817088
0 3.0010000000001695 273 0 500 4557 0.1817088
0 3.0015000000001697 272 0 500 4557 0.18104319999999999
0 3.0020000000001699 273 0 500 4558 0.1817088
0 3.00250000000017 273 0 500 4559 0.1817088
0 3.0030000000001702 273 0 500 4560 0.1817088
0 3.0035000000001704 272 0 500 4560 0.18104319999999999
0 3.0040000000001705 273 0 500 4561 0.1817088
0 3.0045000000001707 273 0 500 4562 0.1817088
0 3.0050000000001709 273 0 500 4563 0.1817088
0 3.005500000000171 272 0 500 4563 0.18104319999999999
0 3.0060000000001712 273 0 500 4564 0.1817088
0 3.0065000000001714 273 0 500 4565 0.1817088
0 3.0070000000001715 273 0 500 4566 0.1817088
0 3.0075000000001717 272 0 500 4566 0.18104319999999999
0 3.0080000000001719 273 0 500 4567 0.1817088
0 3.008500000000172 273 0 500 4568 0.1817088
0 3.0090000000001722 273 0 500 4569 0.1817088
0 3.0095000000001724 272 0 500 4569 0.18104319999999999
0 3.0100000000001725 273 0 500 4570 0.1817088
0 3.0105000000001727 273 0 500 4571 0.1817088
0 3.0110000000001729 273 0 500 4572 0.1817088
0 3.011500000000173 272 0 500 4572 0.18104319999999999
0 3.0120000000001732 273 0 500 4573 0.1817088
0 3.0125000000001734 273 0 500 4574 0.1817088
0 3.0130000000001735 273 0 500 4575 0.1817088
0 3.0135000000001737 272 0 500 4575 0.18104319999999999
0 3.0140000000001739 273 0 500 4576 0.1817088
0 3.014500000000174 273 0 500 4577 0.1817088
0 3.0150000000001742 273 0 500 4578 0.1817088
0 3.0155000000001744 272 0 500 4578 0.18104319999999999
0 3.0160000000001745 273 0 500 4579 0.1817088
0 3.0165000000001747 273 0 500 4580 0.1817088
0 3.0170000000001749 273 0 500 4581 0.1817088
0 3.017500000000175 272 0 500 4581 0.18104319999999999
0 3.0180000000001752 273 0 500 4582 0.1817088
0 3.0185000000001754 273 0 500 4583 0.1817088
0 3.0190000000001755 273 0 500 4584 0.1817088
0 3.0195000000001757 272 0 500 4584 0.18104319999999999
0 3.0200000000001759 273 0 500 4585 0.1817088
0 3.020500000000176 273 0 500 4586 0.1817088
0 3.0210000000001762 273 0 500 4587 0.1817088
0 3.0215000000001764 272 0 500 4587 0.18104319999999999
0 3.0220000000001765 273 0 500 4588 0.1817088
0 3.0225000000001767 273 0 500 4589 0.1817088
0 3.0230000000001769 273 0 500 4590 0.1817088
0 3.023500000000177 272 0 500 4590 0.18104319999999999
0 3.0240000000001772 273 0 500 4591 0.1817088
0 3.0245000000001774 273 0 500 4592 0.1817088
0 3.0250000000001775 273 0 500 4593 0.1817088
0 3.0255000000001777 272 0 500 4593 0.18104319999999999
0 3.0260000000001779 273 0 500 4594 0.1817088
0 3.026500000000178 273 0 500 4595 0.1817088
0 3.0270000000001782 273 0 500 4596 0.1817088
0 3.0275000000001784 272 0 500 4596 0.18104319999999999
0 3.0280000000001785 273 0 500 4597 0.1817088
0 3.0285000000001787 273 0 500 4598 0.1817088
0 3.0290000000001789 273 0 500 4599 0.1817088
0 3.029500000000179 272 0 500 4599 0.18104319999999999
0 3.0300000000001792 273 0 500 4600 0.1817088
0 3.0305000000001794 273 0 500 4601 0.1817088
0 3.0310000000001796 273 0 500 4602 0.1817088
0 3.0315000000001797 272 0 500 4602 0.18104319999999999
0 3.0320000000001799 273 0 500 4603 0.1817088
0 3.0325000000001801 273 0 500 4604 0.1817088
0 3.0330000000001802 273 0 500 4605 0.1817088
0 3.0335000000001804 272 0 500 4605 0.18104319999999999
0 3.0340000000001806 273 0 500 4606 0.1817088
0 3.0345000000001807 273 0 500 4607 0.1817088
0 3.0350000000001809 273 0 500 4608 0.1817088
0 3.0355000000001811 272 0 500 4608 0.18104319999999999
0 3.0360000000001812 273 0 500 4609 0.1817088
0 3.0365000000001814 273 0 500 4610 0.1817088
0 3.0370000000001816 273 0 500 4611 0.1817088
0 3.0375000000001817 272 0 500 4611 0.18104319999999999
0 3.0380000000001819 273 0 500 4612 0.1817088
0 3.0385000000001821 273 0 500 4613 0.1817088
0 3.0390000000001822 273 0 500 4614 0.1817088
0 3.0395000000001824 272 0 500 4614 0.18104319999999999
0 3.0400000000001826 273 0 500 4615 0.1817088
0 3.0405000000001827 273 0 500 4616 0.1817088
0 3.0410000000001829 273 0 500 4617 0.1817088
0 3.0415000000001831 272 0 500 4617 0.18104319999999999
0 3.0420000000001832 273 0 500 4618 0.1817088
0 3.0425000000001834 273 0 500 4619 0.1817088
0 3.0430000000001836 273 0 500 4620 0.1817088
0 3.0435000000001837 272 0 500 4620 0.18104319999999999
0 3.0440000000001839 273 0 500 4621 0.1817088
0 3.0445000000001841 273 0 500 4622 0.1817088
0 3.0450000000001842 273 0 500 4623 0.1817088
0 3.0455000000001844 272 0 500 4623 0.18104319999999999
0 3.0460000000001846 273 0 500 4624 0.1817088
0 3.0465000000001847 273 0 500 4625 0.1817088
0 3.0470000000001849 273 0 500 4626 0.1817088
0 3.0475000000001851 272 0 500 4626 0.18104319999999999
0 3.0480000000001852 273 0 500 4627 0.1817088
0 3.0485000000001854 273 0 500 4628 0.1817088
0 3.0490000000001856 273 0 500 4629 0.1817088
0 3.0495000000001857 272 0 500 4629 0.18104319999999999
0 3.0500000000001859 273 0 500 4630 0.1817088
0 3.0505000000001861 273 0 500 4631 0.1817088
0 3.0510000000001862 273 0 500 4632 0.1817088
0 3.0515000000001864 272 0 500 4632 0.18104319999999999
0 3.0520000000001866 273 0 500 4633 0.1817088
0 3.0525000000001867 273 0 500 4634 0.1817088
0 3.0530000000001869 273 0 500 4635 0.1817088
0 3.0535000000001871 272 0 500 4635 0.18104319999999999
0 3.0540000000001872 273 0 500 4636 0.1817088
0 3.0545000000001874 273 0 500 4637 0.1817088
0 3.0550000000001876 273 0 500 4638 0.1817088
0 3.0555000000001877 272 0 500 4638 0.18104319999999999
0 3.0560000000001879 273 0 500 4639 0.1817088
0 3.0565000000001881 273 0 500 4640 0.1817088
0 3.0570000000001882 273 0 500 4641 0.1817088
0 3.0575000000001884 272 0 500 4641 0.18104319999999999
0 3.0580000000001886 273 0 500 4642 0.1817088
0 3.0585000000001887 273 0 500 4643 0.1817088
0 3.0590000000001889 273 0 500 4644 0.1817088
0 3.0595000000001891 272 0 500 4644 0.18104319999999999
0 3.0600000000001892 273 0 500 4645 0.1817088
0 3.0605000000001894 273 0 500 4646 0.1817088
0 3.0610000000001896 273 0 500 4647 0.1817088
0 3.0615000000001897 272 0 500 4647 0.18104319999999999
0 3.0620000000001899 272 0 500 4648 0.18104319999999999
0 3.0625000000001901 273 0 500 4649 0.1817088
0 3.0630000000001902 273 0 500 4650 0.1817088
0 3.0635000000001904 272 0 500 4650 0.18104319999999999
0 3.0640000000001906 272 0 500 4651 0.18104319999999999
0 3.0645000000001907 273 0 500 4652 0.1817088
0 3.0650000000001909 273 0 500 4653 0.1817088
0 3.0655000000001911 272 0 500 4653 0.18104319999999999
0 3.0660000000001912 272 0 500 4654 0.18104319999999999
0 3.0665000000001914 273 0 500 4655 0.1817088
0 3.0670000000001916 273 0 500 4656 0.1817088
0 3.0675000000001917 272 0 500 4656 0.18104319999999999
0 3.0680000000001919 272 0 500 4657 0.18104319999999999
0 3.0685000000001921 273 0 500 4658 0.1817088
0 3.0690000000001922 273 0 500 4659 0.1817088
0 3.0695000000001924 272 0 500 4659 0.18104319999999999
0 3.0700000000001926 272 0 500 4660 0.18104319999999999
0 3.0705000000001927 273 0 500 4661 0.1817088
0 3.0710000000001929 273 0 500 4662 0.1817088
0 3.0715000000001931 272 0 500 4662 0.18104319999999999
0 3.0720000000001932 272 0 500 4663 0.18104319999999999
0 3.0725000000001934 273 0 500 4664 0.1817088
0 3.0730000000001936 273 0 500 4665 0.1817088
0 3.0735000000001937 272 0 500 4665 0.18104319999999999
0 3.0740000000001939 272 0 500 4666 0.18104319999999999
0 3.0745000000001941 273 0 500 4667 0.1817088
0 3.0750000000001942 273 0 500 4668 0.1817088
0 3.0755000000001944 272 0 500 4668 0.18104319999999999
0 3.0760000000001946 272 0 500 4669 0.18104319999999999
0 3.0765000000001947 273 0 500 4670 0.1817088
0 3.0770000000001949 273 0 500 4671 0.1817088
0 3.0775000000001951 272 0 500 4671 0.18104319999999999
0 3.0780000000001952 272 0 500 4672 0.18104319999999999
0 3.0785000000001954 273 0 500 4673 0.1817088
0 3.0790000000001956 273 0 500 4674 0.1817088
0 3.0795000000001957 272 0 500 4674 0.18104319999999999
0 3.0800000000001959 272 0 500 4675 0.18104319999999999
0 3.0805000000001961 273 0 500 4676 0.1817088
0 3.0810000000001962 273 0 500 4677 0.1817088
0 3.0815000000001964 272 0 500 4677 0.18104319999999999
0 3.0820000000001966 272 0 500 4678 0.18104319999999999
0 3.0825000000001967 273 0 500 4679 0.1817088
0 3.0830000000001969 273 0 500 4680 0.1817088
0 3.0835000000001971 272 0 500 4680 0.18104319999999999
0 3.0840000000001973 272 0 500 4681 0.18104319999999999
0 3.0845000000001974 273 0 500 4682 0.1817088
0 3.0850000000001976 273 0 500 4683 0.1817088
0 3.0855000000001978 272 0 500 4683 0.18104319999999999
0 3.0860000000001979 272 0 500 4684 0.18104319999999999
0 3.0865000000001981 273 0 500 4685 0.1817088
0 3.0870000000001983 273 0 500 4686 0.1817088
0 3.0875000000001984 272 0 500 4686 0.18104319999999999
0 3.0880000000001986 272 0 500 4687 0.18104319999999999
0 3.0885000000001988 273 0 500 4688 0.1817088
0 3.0890000000001989 273 0 500 4689 0.1817088
0 3.0895000000001991 272 0 500 4689 0.18104319999999999
0 3.0900000000001993 272 0 500 4690 0.18104319999999999
0 3.0905000000001994 273 0 500 4691 0.1817088
0 3.0910000000001996 273 0 500 4692 0.1817088
0 3.0915000000001998 272 0 500 4692 0.18104319999999999
0 3.0920000000001999 272 0 500 4693 0.18104319999999999
0 3.0925000000002001 273 0 500 4694 0.1817088
0 3.0930000000002003 273 0 500 4695 0.1817088
0 3.0935000000002004 273 0 500 4696 0.1817088
0 3.0940000000002006 272 0 500 4696 0.18104319999999999
0 3.0945000000002008 273 0 500 4697 0.1817088
0 3.0950000000002009 273 0 500 4698 0.1817088
0 3.0955000000002011 273 0 500 4699 0.1817088
0 3.0960000000002013 272 0 500 4699 0.18104319999999999
0 3.0965000000002014 273 0 500 4700 0.1817088
0 3.0970000000002016 273 0 500 4701 0.1817088
0 3.0975000000002018 273 0 500 4702 0.1817088
0 3.0980000000002019 272 0 500 4702 0.18104319999999999
0 3.0985000000002021 273 0 500 4703 0.1817088
0 3.0990000000002023 273 0 500 4704 0.1817088
0 3.0995000000002024 273 0 500 4705 0.1817088
0 3.1000000000002026 272 0 500 4705 0.18104319999999999
0 3.1005000000002028 273 0 500 4706 0.1817088
0 3.1010000000002029 273 0 500 4707 0.1817088
0 3.1015000000002031 273 0 500 4708 0.1817088
0 3.1020000000002033 272 0 500 4708 0.18104319999999999
0 3.1025000000002034 273 0 500 4709 0.1817088
0 3.1030000000002036 273 0 500 4710 0.1817088
0 3.1035000000002038 273 0 500 4711 0.1817088
0 3.1040000000002039 272 0 500 4711 0.18104319999999999
0 3.1045000000002041 273 0 500 4712 0.1817088
0 3.1050000000002043 273 0 500 4713 0.1817088
0 3.1055000000002044 273 0 500 4714 0.1817088
0 3.1060000000002046 272 0 500 4714 0.18104319999999999
0 3.1065000000002048 273 0 500 4715 0.1817088
0 3.1070000000002049 273 0 500 4716 0.1817088
0 3.1075000000002051 273 0 500 4717 0.1817088
0 3.1080000000002053 272 0 500 4717 0.18104319999999999
0 3.1085000000002054 273 0 500 4718 0.1817088
0 3.1090000000002056 273 0 500 4719 0.1817088
0 3.1095000000002058 273 0 500 4720 0.1817088
0 3.1100000000002059 272 0 500 4720 0.18104319999999999
0 3.1105000000002061 273 0 500 4721 0.1817088
0 3.1110000000002063 273 0 500 4722 0.1817088
0 3.1115000000002064 273 0 500 4723 0.1817088
0 3.1120000000002066 272 0 500 4723 0.18104319999999999
0 3.1125000000002068 273 0 500 4724 0.1817088
0 3.1130000000002069 273 0 500 4725 0.1817088
0 3.1135000000002071 273 0 500 4726 0.1817088
0 3.1140000000002073 272 0 500 4726 0.18104319999999999
0 3.1145000000002074 273 0 500 4727 0.1817088
0 3.1150000000002076 273 0 500 4728 0.1817088
0 3.1155000000002078 273 0 500 4729 0.1817088
0 3.1160000000002079 272 0 500 4729 0.18104319999999999
0 3.1165000000002081 273 0 500 4730 0.1817088
0 3.1170000000002083 273 0 500 4731 0.1817088
0 3.1175000000002084 273 0 500 4732 0.1817088
0 3.1180000000002086 272 0 500 4732 0.18104319999999999
0 3.1185000000002088 273 0 500 4733 0.1817088
0 3.1190000000002089 273 0 500 4734 0.1817088
0 3.1195000000002091 273 0 500 4735 0.1817088
0 3.1200000000002093 272 0 500 4735 0.18104319999999999
0 3.1205000000002094 273 0 500 4736 0.1817088
0 3.1210000000002096 273 0 500 4737 0.1817088
0 3.1215000000002098 273 0 500 4738 0.1817088
0 3.1220000000002099 272 0 500 4738 0.18104319999999999
0 3.1225000000002101 273 0 500 4739 0.1817088
0 3.1230000000002103 273 0 500 4740 0.1817088
0 3.1235000000002104 273 0 500 4741 0.1817088
0 3.1240000000002106 272 0 500 4741 0.18104319999999999
0 3.1245000000002108 273 0 500 4742 0.1817088
0 3.1250000000002109 273 0 500 4743 0.1817088
0 3.1255000000002111 273 0 500 4744 0.1817088
0 3.1260000000002113 272 0 500 4744 0.18104319999999999
0 3.1265000000002114 273 0 500 4745 0.1817088
0 3.1270000000002116 273 0 500 4746 0.1817088
0 3.1275000000002118 273 0 500 4747 0.1817088
0 3.1280000000002119 272 0 500 4747 0.18104319999999999
0 3.1285000000002121 273 0 500 4748 0.1817088
0 3.1290000000002123 273 0 500 4749 0.1817088
0 3.1295000000002124 273 0 500 4750 0.1817088
0 3.1300000000002126 272 0 500 4750 0.18104319999999999
0 3.1305000000002128 273 0 500 4751 0.1817088
0 3.1310000000002129 273 0 500 4752 0.1817088
0 3.1315000000002131 273 0 500 4753 0.1817088
0 3.1320000000002133 272 0 500 4753 0.18104319999999999
0 3.1325000000002134 273 0 500 4754 0.1817088
0 3.1330000000002136 273 0 500 4755 0.1817088
0 3.1335000000002138 273 0 500 4756 0.1817088
0 3.1340000000002139 272 0 500 4756 0.18104319999999999
0 3.1345000000002141 273 0 500 4757 0.1817088
0 3.1350000000002143 273 0 500 4758 0.1817088
0 3.1355000000002144 273 0 500 4759 0.1817088
0 3.1360000000002146 272 0 500 4759 0.18104319999999999
0 3.1365000000002148 273 0 500 4760 0.1817088
0 3.1370000000002149 273 0 500 4761 0.1817088
0 3.1375000000002151 273 0 500 4762 0.1817088
0 3.1380000000002153 272 0 500 4762 0.18104319999999999
0 3.1385000000002155 273 0 500 4763 0.1817088
0 3.1390000000002156 273 0 500 4764 0.1817088
0 3.1395000000002158 273 0 500 4765 0.1817088
0 3.140000000000216 272 0 500 4765 0.18104319999999999
0 3.1405000000002161 273 0 500 4766 0.1817088
0 3.1410000000002163 273 0 500 4767 0.1817088
0 3.1415000000002165 273 0 500 4768 0.1817088
0 3.1420000000002166 272 0 500 4768 0.18104319999999999
0 3.1425000000002168 273 0 500 4769 0.1817088
0 3.143000000000217 273 0 500 4770 0.1817088
0 3.1435000000002171 273 0 500 4771 0.1817088
0 3.1440000000002173 272 0 500 4771 0.18104319999999999
0 3.1445000000002175 273 0 500 4772 0.1817088
0 3.1450000000002176 273 0 500 4773 0.1817088
0 3.1455000000002178 273 0 500 4774 0.1817088
0 3.146000000000218 272 0 500 4774 0.18104319999999999
0 3.1465000000002181 273 0 500 4775 0.1817088
0 3.1470000000002183 273 0 500 4776 0.1817088
0 3.1475000000002185 273 0 500 4777 0.1817088
0 3.1480000000002186 272 0 500 4777 0.18104319999999999
0 3.1485000000002188 273 0 500 4778 0.1817088
0 3.149000000000219 273 0 500 4779 0.1817088
0 3.1495000000002191 273 0 500 4780 0.1817088
0 3.1500000000002193 272 0 500 4780 0.18104319999999999
0 3.1505000000002195 273 0 500 4781 0.1817088
0 3.1510000000002196 273 0 500 4782 0.1817088
0 3.1515000000002198 273 0 500 4783 0.1817088
0 3.15200000000022 272 0 500 4783 0.18104319999999999
0 3.1525000000002201 273 0 500 4784 0.1817088
0 3.1530000000002203 273 0 500 4785 0.1817088
0 3.1535000000002205 273 0 500 4786 0.1817088
0 3.1540000000002206 272 0 500 4786 0.18104319999999999
0 3.1545000000002208 273 0 500 4787 0.1817088
0 3.155000000000221 273 0 500 4788 0.1817088
0 3.1555000000002211 273 0 500 4789 0.1817088
0 3.1560000000002213 272 0 500 4789 0.18104319999999999
0 3.1565000000002215 273 0 500 4790 0.1817088
0 3.1570000000002216 273 0 500 4791 0.1817088
0 3.1575000000002218 273 0 500 4792 0.1817088
0 3.158000000000222 272 0 500 4792 0.18104319999999999
0 3.1585000000002221 273 0 500 4793 0.1817088
0 3.1590000000002223 273 0 500 4794 0.1817088
0 3.1595000000002225 273 0 500 4795 0.1817088
0 3.1600000000002226 272 0 500 4795 0.18104319999999999
0 3.1605000000002228 273 0 500 4796 0.1817088
0 3.161000000000223 273 0 500 4797 0.1817088
0 3.1615000000002231 273 0 500 4798 0.1817088
0 3.1620000000002233 272 0 500 4798 0.18104319999999999
0 3.1625000000002235 273 0 500 4799 0.1817088
0 3.1630000000002236 273 0 500 4800 0.1817088
0 3.1635000000002238 273 0 500 4801 0.1817088
0 3.164000000000224 272 0 500 4801 0.18104319999999999
0 3.1645000000002241 273 0 500 4802 0.1817088
0 3.1650000000002243 273 0 500 4803 0.1817088
0 3.1655000000002245 273 0 500 4804 0.1817088
0 3.1660000000002246 272 0 500 4804 0.18104319999999999
0 3.1665000000002248 272 0 500 4805 0.18104319999999999
0 3.167000000000225 273 0 500 4806 0.1817088
0 3.1675000000002251 273 0 500 4807 0.1817088
0 3.1680000000002253 272 0 500 4807 0.18104319999999999
0 3.1685000000002255 272 0 500 4808 0.18104319999999999
0 3.1690000000002256 273 0 500 4809 0.1817088
0 3.1695000000002258 273 0 500 4810 0.1817088
0 3.170000000000226 272 0 500 4810 0.18104319999999999
0 3.1705000000002261 272 0 500 4811 0.18104319999999999
0 3.1710000000002263 273 0 500 4812 0.1817088
0 3.1715000000002265 273 0 500 4813 0.1817088
0 3.1720000000002266 272 0 500 4813 0.18104319999999999
0 3.1725000000002268 272 0 500 4814 0.18104319999999999
0 3.173000000000227 273 0 500 4815 0.1817088
0 3.1735000000002271 273 0 500 4816 0.1817088
0 3.1740000000002273 272 0 500 4816 0.18104319999999999
0 3.1745000000002275 272 0 500 4817 0.18104319999999999
0 3.1750000000002276 273 0 500 4818 0.1817088
0 3.1755000000002278 273 0 500 4819 0.1817088
0 3.176000000000228 272 0 500 4819 0.18104319999999999
0 3.1765000000002281 272 0 500 4820 0.18104319999999999
0 3.1770000000002283 273 0 500 4821 0.1817088
0 3.1775000000002285 273 0 500 4822 0.1817088
0 3.1780000000002286 272 0 500 4822 0.18104319999999999
0 3.1785000000002288 272 0 500 4823 0.18104319999999999
0 3.179000000000229 273 0 500 4824 0.1817088
0 3.1795000000002291 273 0 500 4825 0.1817088
0 3.1800000000002293 272 0 500 4825 0.18104319999999999
0 3.1805000000002295 272 0 500 4826 0.18104319999999999
0 3.1810000000002296 273 0 500 4827 0.1817088
0 3.1815000000002298 273 0 500 4828 0.1817088
0 3.18200000000023 272 0 500 4828 0.18104319999999999
0 3.1825000000002301 272 0 500 4829 0.18104319999999999
0 3.1830000000002303 273 0 500 4830 0.1817088
0 3.1835000000002305 273 0 500 4831 0.1817088
0 3.1840000000002306 272 0 500 4831 0.18104319999999999
0 3.1845000000002308 272 0 500 4832 0.18104319999999999
0 3.185000000000231 273 0 500 4833 0.1817088
0 3.1855000000002311 273 0 500 4834 0.1817088
0 3.1860000000002313 272 0 500 4834 0.18104319999999999
0 3.1865000000002315 272 0 500 4835 0.18104319999999999
0 3.1870000000002316 273 0 500 4836 0.1817088
0 3.1875000000002318 273 0 500 4837 0.1817088
0 3.188000000000232 272 0 500 4837 0.18104319999999999
0 3.1885000000002321 272 0 500 4838 0.18104319999999999
0 3.1890000000002323 273 0 500 4839 0.1817088
0 3.1895000000002325 273 0 500 4840 0.1817088
0 3.1900000000002326 272 0 500 4840 0.18104319999999999
0 3.1905000000002328 272 0 500 4841 0.18104319999999999
0 3.191000000000233 273 0 500 4842 0.1817088
0 3.1915000000002332 273 0 500 4843 0.1817088
0 3.1920000000002333 272 0 500 4843 0.18104319999999999
0 3.1925000000002335 272 0 500 4844 0.18104319999999999
0 3.1930000000002337 273 0 500 4845 0.1817088
0 3.1935000000002338 273 0 500 4846 0.1817088
0 3.194000000000234 272 0 500 4846 0.18104319999999999
0 3.1945000000002342 272 0 500 4847 0.18104319999999999
0 3.1950000000002343 273 0 500 4848 0.1817088
0 3.1955000000002345 273 0 500 4849 0.1817088
0 3.1960000000002347 273 0 500 4850 0.1817088
0 3.1965000000002348 272 0 500 4850 0.18104319999999999
0 3.197000000000235 273 0 500 4851 0.1817088
0 3.1975000000002352 273 0 500 4852 0.1817088
0 3.1980000000002353 273 0 500 4853 0.1817088
0 3.1985000000002355 272 0 500 4853 0.18104319999999999
0 3.1990000000002357 273 0 500 4854 0.1817088
0 3.1995000000002358 273 0 500 4855 0.1817088
0 3.200000000000236 273 0 500 4856 0.1817088
0 3.2005000000002362 272 0 500 4856 0.18104319999999999
0 3.2010000000002363 273 0 500 4857 0.1817088
0 3.2015000000002365 273 0 500 4858 0.1817088
0 3.2020000000002367 273 0 500 4859 0.1817088
0 3.2025000000002368 272 0 500 4859 0.18104319999999999
0 3.203000000000237 273 0 500 4860 0.1817088
0 3.2035000000002372 273 0 500 4861 0.1817088
0 3.2040000000002373 273 0 500 4862 0.1817088
0 3.2045000000002375 272 0 500 4862 0.18104319999999999
0 3.2050000000002377 273 0 500 4863 0.1817088
0 3.2055000000002378 273 0 500 4864 0.1817088
0 3.206000000000238 273 0 500 4865 0.1817088
0 3.2065000000002382 272 0 500 4865 0.18104319999999999
0 3.2070000000002383 273 0 500 4866 0.1817088
0 3.2075000000002385 273 0 500 4867 0.1817088
0 3.2080000000002387 273 0 500 4868 0.1817088
0 3.2085000000002388 272 0 500 4868 0.18104319999999999
0 3.209000000000239 273 0 500 4869 0.1817088
0 3.2095000000002392 273 0 500 4870 0.1817088
0 3.2100000000002393 273 0 500 4871 0.1817088
0 3.2105000000002395 272 0 500 4871 0.18104319999999999
0 3.2110000000002397 273 0 500 4872 0.1817088
0 3.2115000000002398 273 0 500 4873 0.1817088
0 3.21200000000024 273 0 500 4874 0.1817088
0 3.2125000000002402 272 0 500 4874 0.18104319999999999
0 3.2130000000002403 273 0 500 4875 0.1817088
0 3.2135000000002405 273 0 500 4876 0.1817088
0 3.2140000000002407 273 0 500 4877 0.1817088
0 3.2145000000002408 272 0 500 4877 0.18104319999999999
0 3.215000000000241 273 0 500 4878 0.1817088
0 3.2155000000002412 273 0 500 4879 0.1817088
0 3.2160000000002413 273 0 500 4880 0.1817088
0 3.2165000000002415 272 0 500 4880 0.18104319999999999
0 3.2170000000002417 273 0 500 4881 0.1817088
0 3.2175000000002418 273 0 500 4882 0.1817088
0 3.218000000000242 273 0 500 4883 0.1817088
0 3.2185000000002422 272 0 500 4883 0.18104319999999999
0 3.2190000000002423 273 0 500 4884 0.1817088
0 3.2195000000002425 273 0 500 4885 0.1817088
0 3.2200000000002427 273 0 500 4886 0.1817088
0 3.2205000000002428 272 0 500 4886 0.18104319999999999
0 3.221000000000243 273 0 500 4887 0.1817088
0 3.2215000000002432 273 0 500 4888 0.1817088
0 3.2220000000002433 273 0 500 4889 0.1817088
0 3.2225000000002435 272 0 500 4889 0.18104319999999999
0 3.2230000000002437 273 0 500 4890 0.1817088
0 3.2235000000002438 273 0 500 4891 0.1817088
0 3.224000000000244 273 0 500 4892 0.1817088
0 3.2245000000002442 272 0 500 4892 0.18104319999999999
0 3.2250000000002443 273 0 500 4893 0.1817088
0 3.2255000000002445 273 0 500 4894 0.1817088
0 3.2260000000002447 273 0 500 4895 0.1817088
0 3.2265000000002448 272 0 500 4895 0.18104319999999999
0 3.227000000000245 273 0 500 4896 0.1817088
0 3.2275000000002452 273 0 500 4897 0.1817088
0 3.2280000000002453 273 0 500 4898 0.1817088
0 3.2285000000002455 272 0 500 4898 0.18104319999999999
0 3.2290000000002457 273 0 500 4899 0.1817088
0 3.2295000000002458 273 0 500 4900 0.1817088
0 3.230000000000246 273 0 500 4901 0.1817088
0 3.2305000000002462 272 0 500 4901 0.18104319999999999
0 3.2310000000002463 273 0 500 4902 0.1817088
0 3.2315000000002465 273 0 500 4903 0.1817088
0 3.2320000000002467 273 0 500 4904 0.1817088
0 3.2325000000002468 272 0 500 4904 0.18104319999999999
0 3.233000000000247 273 0 500 4905 0.1817088
0 3.2335000000002472 273 0 500 4906 0.1817088
0 3.2340000000002473 273 0 500 4907 0.1817088
0 3.2345000000002475 272 0 500 4907 0.18104319999999999
0 3.2350000000002477 273 0 500 4908 0.1817088
0 3.2355000000002478 273 0 500 4909 0.1817088
0 3.236000000000248 273 0 500 4910 0.1817088
0 3.2365000000002482 272 0 500 4910 0.18104319999999999
0 3.2370000000002483 273 0 500 4911 0.1817088
0 3.2375000000002485 273 0 500 4912 0.1817088
0 3.2380000000002487 273 0 500 4913 0.1817088
0 3.2385000000002488 272 0 500 4913 0.18104319999999999
0 3.239000000000249 273 0 500 4914 0.1817088
0 3.2395000000002492 273 0 500 4915 0.1817088
0 3.2400000000002493 273 0 500 4916 0.1817088
0 3.2405000000002495 272 0 500 4916 0.18104319999999999
0 3.2410000000002497 273 0 500 4917 0.1817088
0 3.2415000000002498 273 0 500 4918 0.1817088
0 3.24200000000025 273 0 500 4919 0.1817088
0 3.2425000000002502 272 0 500 4919 0.18104319999999999
0 3.2430000000002503 273 0 500 4920 0.1817088
0 3.2435000000002505 273 0 500 4921 0.1817088
0 3.2440000000002507 273 0 500 4922 0.1817088
0 3.2445000000002509 272 0 500 4922 0.18104319999999999
0 3.245000000000251 273 0 500 4923 0.1817088
0 3.2455000000002512 273 0 500 4924 0.1817088
0 3.2460000000002514 273 0 500 4925 0.1817088
0 3.2465000000002515 272 0 500 4925 0.18104319999999999
0 3.2470000000002517 273 0 500 4926 0.1817088
0 3.2475000000002519 273 0 500 4927 0.1817088
0 3.248000000000252 273 0 500 4928 0.1817088
0 3.2485000000002522 272 0 500 4928 0.18104319999999999
0 3.2490000000002524 273 0 500 4929 0.1817088
0 3.2495000000002525 273 0 500 4930 0.1817088
0 3.2500000000002527 273 0 500 4931 0.1817088
0 3.2505000000002529 272 0 500 4931 0.18104319999999999
0 3.251000000000253 273 0 500 4932 0.1817088
0 3.2515000000002532 273 0 500 4933 0.1817088
0 3.2520000000002534 273 0 500 4934 0.1817088
0 3.2525000000002535 272 0 500 4934 0.18104319999999999
0 3.2530000000002537 273 0 500 4935 0.1817088
0 3.2535000000002539 273 0 500 4936 0.1817088
0 3.254000000000254 273 0 500 4937 0.1817088
0 3.2545000000002542 272 0 500 4937 0.18104319999999999
0 3.2550000000002544 273 0 500 4938 0.1817088
0 3.2555000000002545 273 0 500 4939 0.1817088
0 3.2560000000002547 273 0 500 4940 0.1817088
0 3.2565000000002549 272 0 500 4940 0.18104319999999999
0 3.257000000000255 273 0 500 4941 0.1817088
0 3.2575000000002552 273 0 500 4942 0.1817088
0 3.2580000000002554 273 0 500 4943 0.1817088
0 3.2585000000002555 272 0 500 4943 0.18104319999999999
0 3.2590000000002557 273 0 500 4944 0.1817088
0 3.2595000000002559 273 0 500 4945 0.1817088
0 3.260000000000256 273 0 500 4946 0.1817088
0 3.2605000000002562 272 0 500 4946 0.18104319999999999
0 3.2610000000002564 273 0 500 4947 0.1817088
0 3.2615000000002565 273 0 500 4948 0.1817088
0 3.2620000000002567 273 0 500 4949 0.1817088
0 3.2625000000002569 272 0 500 4949 0.18104319999999999
0 3.263000000000257 273 0 500 4950 0.1817088
0 3.2635000000002572 273 0 500 4951 0.1817088
0 3.2640000000002574 273 0 500 4952 0.1817088
0 3.2645000000002575 272 0 500 4952 0.18104319999999999
0 3.2650000000002577 273 0 500 4953 0.1817088
0 3.2655000000002579 273 0 500 4954 0.1817088
0 3.266000000000258 273 0 500 4955 0.1817088
0 3.2665000000002582 272 0 500 4955 0.18104319999999999
0 3.2670000000002584 273 0 500 4956 0.1817088
0 3.2675000000002585 273 0 500 4957 0.1817088
0 3.2680000000002587 273 0 500 4958 0.1817088
0 3.2685000000002589 272 0 500 4958 0.18104319999999999
0 3.269000000000259 273 0 500 4959 0.1817088
0 3.2695000000002592 273 0 500 4960 0.1817088
0 3.2700000000002594 273 0 500 4961 0.1817088
0 3.2705000000002595 272 0 500 4961 0.18104319999999999
0 3.2710000000002597 272 0 500 4962 0.18104319999999999
0 3.2715000000002599 273 0 500 4963 0.1817088
0 3.27200000000026 273 0 500 4964 0.1817088
0 3.2725000000002602 272 0 500 4964 0.18104319999999999
0 3.2730000000002604 272 0 500 4965 0.18104319999999999
0 3.2735000000002605 273 0 500 4966 0.1817088
0 3.2740000000002607 273 0 500 4967 0.1817088
0 3.2745000000002609 272 0 500 4967 0.18104319999999999
0 3.275000000000261 272 0 500 4968 0.18104319999999999
0 3.2755000000002612 273 0 500 4969 0.1817088
0 3.2760000000002614 273 0 500 4970 0.1817088
0 3.2765000000002615 272 0 500 4970 0.18104319999999999
0 3.2770000000002617 272 0 500 4971 0.18104319999999999
0 3.2775000000002619 273 0 500 4972 0.1817088
0 3.278000000000262 273 0 500 4973 0.1817088
0 3.2785000000002622 272 0 500 4973 0.18104319999999999
0 3.2790000000002624 272 0 500 4974 0.18104319999999999
0 3.2795000000002625 273 0 500 4975 0.1817088
0 3.2800000000002627 273 0 500 4976 0.1817088
0 3.2805000000002629 272 0 500 4976 0.18104319999999999
0 3.281000000000263 272 0 500 4977 0.18104319999999999
0 3.2815000000002632 273 0 500 4978 0.1817088
0 3.2820000000002634 273 0 500 4979 0.1817088
0 3.2825000000002635 272 0 500 4979 0.18104319999999999
0 3.2830000000002637 272 0 500 4980 0.18104319999999999
0 3.2835000000002639 273 0 500 4981 0.1817088
0 3.284000000000264 273 0 500 4982 0.1817088
0 3.2845000000002642 272 0 500 4982 0.18104319999999999
0 3.2850000000002644 272 0 500 4983 0.18104319999999999
0 3.2855000000002645 273 0 500 4984 0.1817088
0 3.2860000000002647 273 0 500 4985 0.1817088
0 3.2865000000002649 272 0 500 4985 0.18104319999999999
0 3.287000000000265 272 0 500 4986 0.18104319999999999
0 3.2875000000002652 273 0 500 4987 0.1817088
0 3.2880000000002654 273 0 500 4988 0.1817088
0 3.2885000000002655 272 0 500 4988 0.18104319999999999
0 3.2890000000002657 272 0 500 4989 0.18104319999999999
0 3.2895000000002659 273 0 500 4990 0.1817088
0 3.290000000000266 273 0 500 4991 0.1817088
0 3.2905000000002662 272 0 500 4991 0.18104319999999999
0 3.2910000000002664 272 0 500 4992 0.18104319999999999
0 3.2915000000002665 273 0 500 4993 0.1817088
0 3.2920000000002667 273 0 500 4994 0.1817088
0 3.2925000000002669 272 0 500 4994 0.18104319999999999
0 3.293000000000267 272 0 500 4995 0.18104319999999999
0 3.2935000000002672 273 0 500 4996 0.1817088
0 3.2940000000002674 273 0 500 4997 0.1817088
0 3.2945000000002675 272 0 500 4997 0.18104319999999999
0 3.2950000000002677 272 0 500 4998 0.18104319999999999
0 3.2955000000002679 273 0 500 4999 0.1817088
0 3.296000000000268 273 0 500 5000 0.1817088
0 3.2965000000002682 272 0 500 5000 0.18104319999999999
0 3.2970000000002684 272 0 500 5001 0.18104319999999999
0 3.2975000000002685 273 0 500 5002 0.1817088
0 3.2980000000002687 273 0 500 5003 0.1817088
0 3.2985000000002689 272 0 500 5003 0.18104319999999999
0 3.2990000000002691 272 0 500 5004 0.18104319999999999
0 3.2995000000002692 273 0 500 5005 0.1817088
0 3.3000000000002694 273 0 500 5006 0.1817088
0 3.3005000000002696 273 0 500 5007 0.1817088
0 3.3010000000002697 272 0 500 5007 0.18104319999999999
0 3.3015000000002699 273 0 500 5008 0.1817088
0 3.3020000000002701 273 0 500 5009 0.1817088
0 3.3025000000002702 273 0 500 5010 0.1817088
0 3.3030000000002704 272 0 500 5010 0.18104319999999999
0 3.3035000000002706 273 0 500 5011 0.1817088
0 3.3040000000002707 273 0 500 5012 0.1817088
0 3.3045000000002709 273 0 500 5013 0.1817088
0 3.3050000000002711 272 0 500 5013 0.18104319999999999
0 3.3055000000002712 273 0 500 5014 0.1817088
0 3.3060000000002714 273 0 500 5015 0.1817088
0 3.3065000000002716 273 0 500 5016 0.1817088
0 3.3070000000002717 272 0 500 5016 0.18104319999999999
0 3.3075000000002719 273 0 500 5017 0.1817088
0 3.3080000000002721 273 0 500 5018 0.1817088
0 3.3085000000002722 273 0 500 5019 0.1817088
0 3.3090000000002724 272 0 500 5019 0.18104319999999999
0 3.3095000000002726 273 0 500 5020 0.1817088
0 3.3100000000002727 273 0 500 5021 0.1817088
0 3.3105000000002729 273 0 500 5022 0.1817088
0 3.3110000000002731 272 0 500 5022 0.18104319999999999
0 3.3115000000002732 273 0 500 5023 0.1817088
0 3.3120000000002734 273 0 500 5024 0.1817088
0 3.3125000000002736 273 0 500 5025 0.1817088
0 3.3130000000002737 272 0 500 5025 0.18104319999999999
0 3.3135000000002739 273 0 500 5026 0.1817088
0 3.3140000000002741 273 0 500 5027 0.1817088
0 3.3145000000002742 273 0 500 5028 0.1817088
0 3.3150000000002744 272 0 500 5028 0.18104319999999999
0 3.3155000000002746 273 0 500 5029 0.1817088
0 3.3160000000002747 273 0 500 5030 0.1817088
0 3.3165000000002749 273 0 500 5031 0.1817088
0 3.3170000000002751 272 0 500 5031 0.18104319999999999
0 3.3175000000002752 273 0 500 5032 0.1817088
0 3.3180000000002754 273 0 500 5033 0.1817088
0 3.3185000000002756 273 0 500 5034 0.1817088
0 3.3190000000002757 272 0 500 5034 0.18104319999999999
0 3.3195000000002759 273 0 500 5035 0.1817088
0 3.3200000000002761 273 0 500 5036 0.1817088
0 3.3205000000002762 273 0 500 5037 0.1817088
0 3.3210000000002764 272 0 500 5037 0.18104319999999999
0 3.3215000000002766 273 0 500 5038 0.1817088
0 3.3220000000002767 273 0 500 5039 0.1817088
0 3.3225000000002769 273 0 500 5040 0.1817088
0 3.3230000000002771 272 0 500 5040 0.18104319999999999
0 3.3235000000002772 273 0 500 5041 0.1817088
0 3.3240000000002774 273 0 500 5042 0.1817088
0 3.3245000000002776 273 0 500 5043 0.1817088
0 3.3250000000002777 272 0 500 5043 0.18104319999999999
0 3.3255000000002779 273 0 500 5044 0.1817088
0 3.3260000000002781 273 0 500 5045 0.1817088
0 3.3265000000002782 273 0 500 5046 0.1817088
0 3.3270000000002784 272 0 500 5046 0.18104319999999999
0 3.3275000000002786 273 0 500 5047 0.1817088
0 3.3280000000002787 273 0 500 5048 0.1817088
0 3.3285000000002789 273 0 500 5049 0.1817088
0 3.3290000000002791 272 0 500 5049 0.18104319999999999
0 3.3295000000002792 273 0 500 5050 0.1817088
0 3.3300000000002794 273 0 500 5051 0.1817088
0 3.3305000000002796 273 0 500 5052 0.1817088
0 3.3310000000002797 272 0 500 5052 0.18104319999999999
0 3.3315000000002799 273 0 500 5053 0.1817088
0 3.3320000000002801 273 0 500 5054 0.1817088
0 3.3325000000002802 273 0 500 5055 0.1817088
0 3.3330000000002804 272 0 500 5055 0.18104319999999999
0 3.3335000000002806 273 0 500 5056 0.1817088
0 3.3340000000002807 273 0 500 5057 0.1817088
0 3.3345000000002809 273 0 500 5058 0.1817088
0 3.3350000000002811 272 0 500 5058 0.18104319999999999
0 3.3355000000002812 273 0 500 5059 0.1817088
0 3.3360000000002814 273 0 500 5060 0.1817088
0 3.3365000000002816 273 0 500 5061 0.1817088
0 3.3370000000002817 272 0 500 5061 0.18104319999999999
0 3.3375000000002819 273 0 500 5062 0.1817088
0 3.3380000000002821 273 0 500 5063 0.1817088
0 3.3385000000002822 273 0 500 5064 0.1817088
0 3.3390000000002824 272 0 500 5064 0.18104319999999999
0 3.3395000000002826 273 0 500 5065 0.1817088
0 3.3400000000002827 273 0 500 5066 0.1817088
0 3.3405000000002829 273 0 500 5067 0.1817088
0 3.3410000000002831 272 0 500 5067 0.18104319999999999
0 3.3415000000002832 273 0 500 5068 0.1817088
0 3.3420000000002834 273 0 500 5069 0.1817088
0 3.3425000000002836 273 0 500 5070 0.1817088
0 3.3430000000002837 272 0 500 5070 0.18104319999999999
0 3.3435000000002839 273 0 500 5071 0.1817088
0 3.3440000000002841 273 0 500 5072 0.1817088
0 3.3445000000002842 273 0 500 5073 0.1817088
0 3.3450000000002844 272 0 500 5073 0.18104319999999999
0 3.3455000000002846 273 0 500 5074 0.1817088
0 3.3460000000002847 273 0 500 5075 0.1817088
0 3.3465000000002849 273 0 500 5076 0.1817088
0 3.3470000000002851 272 0 500 5076 0.18104319999999999
0 3.3475000000002852 273 0 500 5077 0.1817088
0 3.3480000000002854 273 0 500 5078 0.1817088
0 3.3485000000002856 273 0 500 5079 0.1817088
0 3.3490000000002857 272 0 500 5079 0.18104319999999999
0 3.3495000000002859 273 0 500 5080 0.1817088
0 3.3500000000002861 273 0 500 5081 0.1817088
0 3.3505000000002862 273 0 500 5082 0.1817088
0 3.3510000000002864 272 0 500 5082 0.18104319999999999
0 3.3515000000002866 273 0 500 5083 0.1817088
0 3.3520000000002868 273 0 500 5084 0.1817088
0 3.3525000000002869 273 0 500 5085 0.1817088
0 3.3530000000002871 272 0 500 5085 0.18104319999999999
0 3.3535000000002873 273 0 500 5086 0.1817088
0 3.3540000000002874 273 0 500 5087 0.1817088
0 3.3545000000002876 273 0 500 5088 0.1817088
0 3.3550000000002878 272 0 500 5088 0.18104319999999999
0 3.3555000000002879 273 0 500 5089 0.1817088
0 3.3560000000002881 273 0 500 5090 0.1817088
0 3.3565000000002883 273 0 500 5091 0.1817088
0 3.3570000000002884 272 0 500 5091 0.18104319999999999
0 3.3575000000002886 273 0 500 5092 0.1817088
0 3.3580000000002888 273 0 500 5093 0.1817088
0 3.3585000000002889 273 0 500 5094 0.1817088
0 3.3590000000002891 272 0 500 5094 0.18104319999999999
0 3.3595000000002893 273 0 500 5095 0.1817088
0 3.3600000000002894 273 0 500 5096 0.1817088
0 3.3605000000002896 273 0 500 5097 0.1817088
0 3.3610000000002898 272 0 500 5097 0.18104319999999999
0 3.3615000000002899 273 0 500 5098 0.1817088
0 3.3620000000002901 273 0 500 5099 0.1817088
0 3.3625000000002903 273 0 500 5100 0.1817088
0 3.3630000000002904 272 0 500 5100 0.18104319999999999
0 3.3635000000002906 273 0 500 5101 0.1817088
0 3.3640000000002908 273 0 500 5102 0.1817088
0 3.3645000000002909 273 0 500 5103 0.1817088
0 3.3650000000002911 272 0 500 5103 0.18104319999999999
0 3.3655000000002913 273 0 500 5104 0.1817088
0 3.3660000000002914 273 0 500 5105 0.1817088
0 3.3665000000002916 273 0 500 5106 0.1817088
0 3.3670000000002918 272 0 500 5106 0.18104319999999999
0 3.3675000000002919 273 0 500 5107 0.1817088
0 3.3680000000002921 273 0 500 5108 0.1817088
0 3.3685000000002923 273 0 500 5109 0.1817088
0 3.3690000000002924 272 0 500 5109 0.18104319999999999
0 3.3695000000002926 273 0 500 5110 0.1817088
0 3.3700000000002928 273 0 500 5111 0.1817088
0 3.3705000000002929 273 0 500 5112 0.1817088
0 3.3710000000002931 272 0 500 5112 0.18104319999999999
0 3.3715000000002933 273 0 500 5113 0.1817088
0 3.3720000000002934 273 0 500 5114 0.1817088
0 3.3725000000002936 273 0 500 5115 0.1817088
0 3.3730000000002938 272 0 500 5115 0.18104319999999999
0 3.3735000000002939 273 0 500 5116 0.1817088
0 3.3740000000002941 273 0 500 5117 0.1817088
0 3.3745000000002943 273 0 500 5118 0.1817088
0 3.3750000000002944 272 0 500 5118 0.18104319999999999
0 3.3755000000002946 272 0 500 5119 0.18104319999999999
0 3.3760000000002948 273 0 500 5120 0.1817088
0 3.3765000000002949 273 0 500 5121 0.1817088
0 3.3770000000002951 272 0 500 5121 0.18104319999999999
0 3.3775000000002953 272 0 500 5122 0.18104319999999999
0 3.3780000000002954 273 0 500 5123 0.1817088
0 3.3785000000002956 273 0 500 5124 0.1817088
0 3.3790000000002958 272 0 500 5124 0.18104319999999999
0 3.3795000000002959 272 0 500 5125 0.18104319999999999
0 3.3800000000002961 273 0 500 5126 0.1817088
0 3.3805000000002963 273 0 500 5127 0.1817088
0 3.3810000000002964 272 0 500 5127 0.18104319999999999
0 3.3815000000002966 272 0 500 5128 0.18104319999999999
0 3.3820000000002968 273 0 500 5129 0.1817088
0 3.3825000000002969 273 0 500 5130 0.1817088
0 3.3830000000002971 272 0 500 5130 0.18104319999999999
0 3.3835000000002973 272 0 500 5131 0.18104319999999999
0 3.3840000000002974 273 0 500 5132 0.1817088
0 3.3845000000002976 273 0 500 5133 0.1817088
0 3.3850000000002978 272 0 500 5133 0.18104319999999999
0 3.3855000000002979 272 0 500 5134 0.18104319999999999
0 3.3860000000002981 273 0 500 5135 0.1817088
0 3.3865000000002983 273 0 500 5136 0.1817088
0 3.3870000000002984 272 0 500 5136 0.18104319999999999
0 3.3875000000002986 272 0 500 5137 0.18104319999999999
0 3.3880000000002988 273 0 500 5138 0.1817088
0 3.3885000000002989 273 0 500 5139 0.1817088
0 3.3890000000002991 272 0 500 5139 0.18104319999999999
0 3.3895000000002993 272 0 500 5140 0.18104319999999999
0 3.3900000000002994 273 0 500 5141 0.1817088
0 3.3905000000002996 273 0 500 5142 0.1817088
0 3.3910000000002998 272 0 500 5142 0.18104319999999999
0 3.3915000000002999 272 0 500 5143 0.18104319999999999
0 3.3920000000003001 273 0 500 5144 0.1817088
0 3.3925000000003003 273 0 500 5145 0.1817088
0 3.3930000000003004 272 0 500 5145 0.18104319999999999
0 3.3935000000003006 272 0 500 5146 0.18104319999999999
0 3.3940000000003008 273 0 500 5147 0.1817088
0 3.3945000000003009 273 0 500 5148 0.1817088
0 3.3950000000003011 272 0 500 5148 0.18104319999999999
0 3.3955000000003013 272 0 500 5149 0.18104319999999999
0 3.3960000000003014 273 0 500 5150 0.1817088
0 3.3965000000003016 273 0 500 5151 0.1817088
0 3.3970000000003018 272 0 500 5151 0.18104319999999999
0 3.3975000000003019 272 0 500 5152 0.18104319999999999
0 3.3980000000003021 273 0 500 5153 0.1817088
0 3.3985000000003023 273 0 500 5154 0.1817088
0 3.3990000000003024 272 0 500 5154 0.18104319999999999
0 3.3995000000003026 272 0 500 5155 0.18104319999999999
0 3.4000000000003028 273 0 500 5156 0.1817088
0 3.4005000000003029 273 0 500 5157 0.1817088
0 3.4010000000003031 272 0 500 5157 0.18104319999999999
0 3.4015000000003033 272 0 500 5158 0.18104319999999999
0 3.4020000000003034 273 0 500 5159 0.1817088
0 3.4025000000003036 273 0 500 5160 0.1817088
0 3.4030000000003038 272 0 500 5160 0.18104319999999999
0 3.4035000000003039 272 0 500 5161 0.18104319999999999
0 3.4040000000003041 273 0 500 5162 0.1817088
0 3.4045000000003043 273 0 500 5163 0.1817088
0 3.4050000000003044 273 0 500 5164 0.1817088
0 3.4055000000003046 272 0 500 5164 0.18104319999999999
0 3.4060000000003048 273 0 500 5165 0.1817088
0 3.406500000000305 273 0 500 5166 0.1817088
0 3.4070000000003051 273 0 500 5167 0.1817088
0 3.4075000000003053 272 0 500 5167 0.18104319999999999
0 3.4080000000003055 273 0 500 5168 0.1817088
0 3.4085000000003056 273 0 500 5169 0.1817088
0 3.4090000000003058 273 0 500 5170 0.1817088
0 3.409500000000306 272 0 500 5170 0.18104319999999999
0 3.4100000000003061 273 0 500 5171 0.1817088
0 3.4105000000003063 273 0 500 5172 0.1817088
0 3.4110000000003065 273 0 500 5173 0.1817088
0 3.4115000000003066 272 0 500 5173 0.18104319999999999
0 3.4120000000003068 273 0 500 5174 0.1817088
0 3.412500000000307 273 0 500 5175 0.1817088
0 3.4130000000003071 273 0 500 5176 0.1817088
0 3.4135000000003073 272 0 500 5176 0.18104319999999999
0 3.4140000000003075 273 0 500 5177 0.1817088
0 3.4145000000003076 273 0 500 5178 0.1817088
0 3.4150000000003078 273 0 500 5179 0.1817088
0 3.415500000000308 272 0 500 5179 0.18104319999999999
0 3.4160000000003081 273 0 500 5180 0.1817088
0 3.4165000000003083 273 0 500 5181 0.1817088
0 3.4170000000003085 273 0 500 5182 0.1817088
0 3.4175000000003086 272 0 500 5182 0.18104319999999999
0 3.4180000000003088 273 0 500 5183 0.1817088
0 3.418500000000309 273 0 500 5184 0.1817088
0 3.4190000000003091 273 0 500 5185 0.1817088
0 3.4195000000003093 272 0 500 5185 0.18104319999999999
0 3.4200000000003095 273 0 500 5186 0.1817088
0 3.4205000000003096 273 0 500 5187 0.1817088
0 3.4210000000003098 273 0 500 5188 0.1817088
0 3.42150000000031 272 0 500 5188 0.18104319999999999
0 3.4220000000003101 273 0 500 5189 0.1817088
0 3.4225000000003103 273 0 500 5190 0.1817088
0 3.4230000000003105 273 0 500 5191 0.1817088
0 3.4235000000003106 272 0 500 5191 0.18104319999999999
0 3.4240000000003108 273 0 500 5192 0.1817088
0 3.424500000000311 273 0 500 5193 0.1817088
0 3.4250000000003111 273 0 500 5194 0.1817088
0 3.4255000000003113 272 0 500 5194 0.18104319999999999
0 3.4260000000003115 273 0 500 5195 0.1817088
0 3.4265000000003116 273 0 500 5196 0.1817088
0 3.4270000000003118 273 0 500 5197 0.1817088
0 3.427500000000312 272 0 500 5197 0.18104319999999999
0 3.4280000000003121 273 0 500 5198 0.1817088
0 3.4285000000003123 273 0 500 5199 0.1817088
0 3.4290000000003125 273 0 500 5200 0.1817088
0 3.4295000000003126 272 0 500 5200 0.18104319999999999
0 3.4300000000003128 273 0 500 5201 0.1817088
0 3.430500000000313 273 0 500 5202 0.1817088
0 3.4310000000003131 273 0 500 5203 0.1817088
0 3.4315000000003133 272 0 500 5203 0.18104319999999999
0 3.4320000000003135 273 0 500 5204 0.1817088
0 3.4325000000003136 273 0 500 5205 0.1817088
0 3.4330000000003138 273 0 500 5206 0.1817088
0 3.433500000000314 272 0 500 5206 0.18104319999999999
0 3.4340000000003141 273 0 500 5207 0.1817088
0 3.4345000000003143 273 0 500 5208 0.1817088
0 3.4350000000003145 273 0 500 5209 0.1817088
0 3.4355000000003146 272 0 500 5209 0.18104319999999999
0 3.4360000000003148 273 0 500 5210 0.1817088
0 3.436500000000315 273 0 500 5211 0.1817088
0 3.4370000000003151 273 0 500 5212 0.1817088
0 3.4375000000003153 272 0 500 5212 0.18104319999999999
0 3.4380000000003155 273 0 500 5213 0.1817088
0 3.4385000000003156 273 0 500 5214 0.1817088
0 3.4390000000003158 273 0 500 5215 0.1817088
0 3.439500000000316 272 0 500 5215 0.18104319999999999
0 3.4400000000003161 273 0 500 5216 0.1817088
0 3.4405000000003163 273 0 500 5217 0.1817088
0 3.4410000000003165 273 0 500 5218 0.1817088
0 3.4415000000003166 272 0 500 5218 0.18104319999999999
0 3.4420000000003168 273 0 500 5219 0.1817088
0 3.442500000000317 273 0 500 5220 0.1817088
0 3.4430000000003171 273 0 500 5221 0.1817088
0 3.4435000000003173 272 0 500 5221 0.18104319999999999
0 3.4440000000003175 273 0 500 5222 0.1817088
0 3.4445000000003176 273 0 500 5223 0.1817088
0 3.4450000000003178 273 0 500 5224 0.1817088
0 3.445500000000318 272 0 500 5224 0.18104319999999999
0 3.4460000000003181 273 0 500 5225 0.1817088
0 3.4465000000003183 273 0 500 5226 0.1817088
0 3.4470000000003185 273 0 500 5227 0.1817088
0 3.4475000000003186 272 0 500 5227 0.18104319999999999
0 3.4480000000003188 273 0 500 5228 0.1817088
0 3.448500000000319 273 0 500 5229 0.1817088
0 3.4490000000003191 273 0 500 5230 0.1817088
0 3.4495000000003193 272 0 500 5230 0.18104319999999999
0 3.4500000000003195 273 0 500 5231 0.1817088
0 3.4505000000003196 273 0 500 5232 0.1817088
0 3.4510000000003198 273 0 500 5233 0.1817088
0 3.45150000000032 272 0 500 5233 0.18104319999999999
0 3.4520000000003201 273 0 500 5234 0.1817088
0 3.4525000000003203 273 0 500 5235 0.1817088
0 3.4530000000003205 273 0 500 5236 0.1817088
0 3.4535000000003206 272 0 500 5236 0.18104319999999999
0 3.4540000000003208 273 0 500 5237 0.1817088
0 3.454500000000321 273 0 500 5238 0.1817088
0 3.4550000000003211 273 0 500 5239 0.1817088
0 3.4555000000003213 272 0 500 5239 0.18104319999999999
0 3.4560000000003215 273 0 500 5240 0.1817088
0 3.4565000000003216 273 0 500 5241 0.1817088
0 3.4570000000003218 273 0 500 5242 0.1817088
0 3.457500000000322 272 0 500 5242 0.18104319999999999
0 3.4580000000003221 273 0 500 5243 0.1817088
0 3.4585000000003223 273 0 500 5244 0.1817088
0 3.4590000000003225 273 0 500 5245 0.1817088
0 3.4595000000003227 272 0 500 5245 0.18104319999999999
0 3.4600000000003228 273 0 500 5246 0.1817088
0 3.460500000000323 273 0 500 5247 0.1817088
0 3.4610000000003232 273 0 500 5248 0.1817088
0 3.4615000000003233 272 0 500 5248 0.18104319999999999
0 3.4620000000003235 273 0 500 5249 0.1817088
0 3.4625000000003237 273 0 500 5250 0.1817088
0 3.4630000000003238 273 0 500 5251 0.1817088
0 3.463500000000324 272 0 500 5251 0.18104319999999999
0 3.4640000000003242 273 0 500 5252 0.1817088
0 3.4645000000003243 273 0 500 5253 0.1817088
0 3.4650000000003245 273 0 500 5254 0.1817088
0 3.4655000000003247 272 0 500 5254 0.18104319999999999
0 3.4660000000003248 273 0 500 5255 0.1817088
0 3.466500000000325 273 0 500 5256 0.1817088
0 3.4670000000003252 273 0 500 5257 0.1817088
0 3.4675000000003253 272 0 500 5257 0.18104319999999999
0 3.4680000000003255 273 0 500 5258 0.1817088
0 3.4685000000003257 273 0 500 5259 0.1817088
0 3.4690000000003258 273 0 500 5260 0.1817088
0 3.469500000000326 272 0 500 5260 0.18104319999999999
0 3.4700000000003262 273 0 500 5261 0.1817088
0 3.4705000000003263 273 0 500 5262 0.1817088
0 3.4710000000003265 273 0 500 5263 0.1817088
0 3.4715000000003267 272 0 500 5263 0.18104319999999999
0 3.4720000000003268 273 0 500 5264 0.1817088
0 3.472500000000327 273 0 500 5265 0.1817088
0 3.4730000000003272 273 0 500 5266 0.1817088
0 3.4735000000003273 272 0 500 5266 0.18104319999999999
0 3.4740000000003275 273 0 500 5267 0.1817088
0 3.4745000000003277 273 0 500 5268 0.1817088
0 3.4750000000003278 273 0 500 5269 0.1817088
0 3.475500000000328 272 0 500 5269 0.18104319999999999
0 3.4760000000003282 273 0 500 5270 0.1817088
0 3.4765000000003283 273 0 500 5271 0.1817088
0 3.4770000000003285 273 0 500 5272 0.1817088
0 3.4775000000003287 272 0 500 5272 0.18104319999999999
0 3.4780000000003288 272 0 500 5273 0.18104319999999999
0 3.478500000000329 273 0 500 5274 0.1817088
0 3.4790000000003292 273 0 500 5275 0.1817088
0 3.4795000000003293 272 0 500 5275 0.18104319999999999
0 3.4800000000003295 272 0 500 5276 0.18104319999999999
0 3.4805000000003297 273 0 500 5277 0.1817088
0 3.4810000000003298 273 0 500 5278 0.1817088
0 3.48150000000033 272 0 500 5278 0.18104319999999999
0 3.4820000000003302 272 0 500 5279 0.18104319999999999
0 3.4825000000003303 273 0 500 5280 0.1817088
0 3.4830000000003305 273 0 500 5281 0.1817088
0 3.4835000000003307 272 0 500 5281 0.18104319999999999
0 3.4840000000003308 272 0 500 5282 0.18104319999999999
0 3.484500000000331 273 0 500 5283 0.1817088
0 3.4850000000003312 273 0 500 5284 0.1817088
0 3.4855000000003313 272 0 500 5284 0.18104319999999999
0 3.4860000000003315 272 0 500 5285 0.18104319999999999
0 3.4865000000003317 273 0 500 5286 0.1817088
0 3.4870000000003318 273 0 500 5287 0.1817088
0 3.487500000000332 272 0 500 5287 0.18104319999999999
0 3.4880000000003322 272 0 500 5288 0.18104319999999999
0 3.4885000000003323 273 0 500 5289 0.1817088
0 3.4890000000003325 273 0 500 5290 0.1817088
0 3.4895000000003327 272 0 500 5290 0.18104319999999999
0 3.4900000000003328 272 0 500 5291 0.18104319999999999
0 3.490500000000333 273 0 500 5292 0.1817088
0 3.4910000000003332 273 0 500 5293 0.1817088
0 3.4915000000003333 272 0 500 5293 0.18104319999999999
0 3.4920000000003335 272 0 500 5294 0.18104319999999999
0 3.4925000000003337 273 0 500 5295 0.1817088
0 3.4930000000003338 273 0 500 5296 0.1817088
0 3.493500000000334 272 0 500 5296 0.18104319999999999
0 3.4940000000003342 272 0 500 5297 0.18104319999999999
0 3.4945000000003343 273 0 500 5298 0.1817088
0 3.4950000000003345 273 0 500 5299 0.1817088
0 3.4955000000003347 272 0 500 5299 0.18104319999999999
0 3.4960000000003348 272 0 500 5300 0.18104319999999999
0 3.496500000000335 273 0 500 5301 0.1817088
0 3.4970000000003352 273 0 500 5302 0.1817088
0 3.4975000000003353 272 0 500 5302 0.18104319999999999
0 3.4980000000003355 272 0 500 5303 0.18104319999999999
0 3.4985000000003357 273 0 500 5304 0.1817088
0 3.4990000000003358 273 0 500 5305 0.1817088
0 3.499500000000336 272 0 500 5305 0.18104319999999999
0 3.5000000000003362 272 0 500 5306 0.18104319999999999
0 3.5005000000003363 273 0 500 5307 0.1817088
0 3.5010000000003365 273 0 500 5308 0.1817088
0 3.5015000000003367 272 0 500 5308 0.18104319999999999
0 3.5020000000003368 272 0 500 5309 0.18104319999999999
0 3.502500000000337 273 0 500 5310 0.1817088
0 3.5030000000003372 273 0 500 5311 0.1817088
0 3.5035000000003373 272 0 500 5311 0.18104319999999999
0 3.5040000000003375 272 0 500 5312 0.18104319999999999
0 3.5045000000003377 273 0 500 5313 0.1817088
0 3.5050000000003378 273 0 500 5314 0.1817088
0 3.505500000000338 272 0 500 5314 0.18104319999999999
0 3.5060000000003382 272 0 500 5315 0.18104319999999999
0 3.5065000000003383 273 0 500 5316 0.1817088
0 3.5070000000003385 273 0 500 5317 0.1817088
0 3.5075000000003387 272 0 500 5317 0.18104319999999999
0 3.5080000000003388 272 0 500 5318 0.18104319999999999
0 3.508500000000339 273 0 500 5319 0.1817088
0 3.5090000000003392 273 0 500 5320 0.1817088
0 3.5095000000003393 273 0 500 5321 0.1817088
0 3.5100000000003395 272 0 500 5321 0.18104319999999999
0 3.5105000000003397 273 0 500 5322 0.1817088
0 3.5110000000003398 273 0 500 5323 0.1817088
0 3.51150000000034 273 0 500 5324 0.1817088
0 3.5120000000003402 272 0 500 5324 0.18104319999999999
0 3.5125000000003403 273 0 500 5325 0.1817088
0 3.5130000000003405 273 0 500 5326 0.1817088
0 3.5135000000003407 273 0 500 5327 0.1817088
0 3.5140000000003409 272 0 500 5327 0.18104319999999999
0 3.514500000000341 273 0 500 5328 0.1817088
0 3.5150000000003412 273 0 500 5329 0.1817088
0 3.5155000000003414 273 0 500 5330 0.1817088
0 3.5160000000003415 272 0 500 5330 0.18104319999999999
0 3.5165000000003417 273 0 500 5331 0.1817088
0 3.5170000000003419 273 0 500 5332 0.1817088
0 3.517500000000342 273 0 500 5333 0.1817088
0 3.5180000000003422 272 0 500 5333 0.18104319999999999
0 3.5185000000003424 273 0 500 5334 0.1817088
0 3.5190000000003425 273 0 500 5335 0.1817088
0 3.5195000000003427 273 0 500 5336 0.1817088
0 3.5200000000003429 272 0 500 5336 0.18104319999999999
0 3.520500000000343 273 0 500 5337 0.1817088
0 3.5210000000003432 273 0 500 5338 0.1817088
0 3.5215000000003434 273 0 500 5339 0.1817088
0 3.5220000000003435 272 0 500 5339 0.18104319999999999
0 3.5225000000003437 273 0 500 5340 0.1817088
0 3.5230000000003439 273 0 500 5341 0.1817088
0 3.523500000000344 273 0 500 5342 0.1817088
0 3.5240000000003442 272 0 500 5342 0.18104319999999999
0 3.5245000000003444 273 0 500 5343 0.1817088
0 3.5250000000003445 273 0 500 5344 0.1817088
0 3.5255000000003447 273 0 500 5345 0.1817088
0 3.5260000000003449 272 0 500 5345 0.18104319999999999
0 3.526500000000345 273 0 500 5346 0.1817088
0 3.5270000000003452 273 0 500 5347 0.1817088
0 3.5275000000003454 273 0 500 5348 0.1817088
0 3.5280000000003455 272 0 500 5348 0.18104319999999999
0 3.5285000000003457 273 0 500 5349 0.1817088
0 3.5290000000003459 273 0 500 5350 0.1817088
0 3.529500000000346 273 0 500 5351 0.1817088
0 3.5300000000003462 272 0 500 5351 0.18104319999999999
0 3.5305000000003464 273 0 500 5352 0.1817088
0 3.5310000000003465 273 0 500 5353 0.1817088
0 3.5315000000003467 273 0 500 5354 0.1817088
0 3.5320000000003469 272 0 500 5354 0.18104319999999999
0 3.532500000000347 273 0 500 5355 0.1817088
0 3.5330000000003472 273 0 500 5356 0.1817088
0 3.5335000000003474 273 0 500 5357 0.1817088
0 3.5340000000003475 272 0 500 5357 0.18104319999999999
0 3.5345000000003477 273 0 500 5358 0.1817088
0 3.5350000000003479 273 0 500 5359 0.1817088
0 3.535500000000348 273 0 500 5360 0.1817088
0 3.5360000000003482 272 0 500 5360 0.18104319999999999
0 3.5365000000003484 273 0 500 5361 0.1817088
0 3.5370000000003485 273 0 500 5362 0.1817088
0 3.5375000000003487 273 0 500 5363 0.1817088
0 3.5380000000003489 272 0 500 5363 0.18104319999999999
0 3.538500000000349 273 0 500 5364 0.1817088
0 3.5390000000003492 273 0 500 5365 0.1817088
0 3.5395000000003494 273 0 500 5366 0.1817088
0 3.5400000000003495 272 0 500 5366 0.18104319999999999
0 3.5405000000003497 273 0 500 5367 0.1817088
0 3.5410000000003499 273 0 500 5368 0.1817088
0 3.54150000000035 273 0 500 5369 0.1817088
0 3.5420000000003502 272 0 500 5369 0.18104319999999999
0 3.5425000000003504 273 0 500 5370 0.1817088
0 3.5430000000003505 273 0 500 5371 0.1817088
0 3.5435000000003507 273 0 500 5372 0.1817088
0 3.5440000000003509 272 0 500 5372 0.18104319999999999
0 3.544500000000351 273 0 500 5373 0.1817088
0 3.5450000000003512 273 0 500 5374 0.1817088
0 3.5455000000003514 273 0 500 5375 0.1817088
0 3.5460000000003515 272 0 500 5375 0.18104319999999999
0 3.5465000000003517 273 0 500 5376 0.1817088
0 3.5470000000003519 273 0 500 5377 0.1817088
0 3.547500000000352 273 0 500 5378 0.1817088
0 3.5480000000003522 272 0 500 5378 0.18104319999999999
0 3.5485000000003524 273 0 500 5379 0.1817088
0 3.5490000000003525 273 0 500 5380 0.1817088
0 3.5495000000003527 273 0 500 5381 0.1817088
0 3.5500000000003529 272 0 500 5381 0.18104319999999999
0 3.550500000000353 273 0 500 5382 0.1817088
0 3.5510000000003532 273 0 500 5383 0.1817088
0 3.5515000000003534 273 0 500 5384 0.1817088
0 3.5520000000003535 272 0 500 5384 0.18104319999999999
0 3.5525000000003537 273 0 500 5385 0.1817088
0 3.5530000000003539 273 0 500 5386 0.1817088
0 3.553500000000354 273 0 500 5387 0.1817088
0 3.5540000000003542 272 0 500 5387 0.18104319999999999
0 3.5545000000003544 273 0 500 5388 0.1817088
0 3.5550000000003545 273 0 500 5389 0.1817088
0 3.5555000000003547 273 0 500 5390 0.1817088
0 3.5560000000003549 272 0 500 5390 0.18104319999999999
0 3.556500000000355 273 0 500 5391 0.1817088
0 3.5570000000003552 273 0 500 5392 0.1817088
0 3.5575000000003554 273 0 500 5393 0.1817088
0 3.5580000000003555 272 0 500 5393 0.18104319999999999
0 3.5585000000003557 273 0 500 5394 0.1817088
0 3.5590000000003559 273 0 500 5395 0.1817088
0 3.559500000000356 273 0 500 5396 0.1817088
0 3.5600000000003562 272 0 500 5396 0.18104319999999999
0 3.5605000000003564 273 0 500 5397 0.1817088
0 3.5610000000003565 273 0 500 5398 0.1817088
0 3.5615000000003567 273 0 500 5399 0.1817088
0 3.5620000000003569 272 0 500 5399 0.18104319999999999
0 3.562500000000357 273 0 500 5400 0.1817088
0 3.5630000000003572 273 0 500 5401 0.1817088
0 3.5635000000003574 273 0 500 5402 0.1817088
0 3.5640000000003575 272 0 500 5402 0.18104319999999999
0 3.5645000000003577 273 0 500 5403 0.1817088
0 3.5650000000003579 273 0 500 5404 0.1817088
0 3.565500000000358 273 0 500 5405 0.1817088
0 3.5660000000003582 272 0 500 5405 0.18104319999999999
0 3.5665000000003584 273 0 500 5406 0.1817088
0 3.5670000000003586 273 0 500 5407 0.1817088
0 3.5675000000003587 273 0 500 5408 0.1817088
0 3.5680000000003589 272 0 500 5408 0.18104319999999999
0 3.5685000000003591 273 0 500 5409 0.1817088
0 3.5690000000003592 273 0 500 5410 0.1817088
0 3.5695000000003594 273 0 500 5411 0.1817088
0 3.5700000000003596 272 0 500 5411 0.18104319999999999
0 3.5705000000003597 273 0 500 5412 0.1817088
0 3.5710000000003599 273 0 500 5413 0.1817088
0 3.5715000000003601 273 0 500 5414 0.1817088
0 3.5720000000003602 272 0 500 5414 0.18104319999999999
0 3.5725000000003604 273 0 500 5415 0.1817088
0 3.5730000000003606 273 0 500 5416 0.1817088
0 3.5735000000003607 273 0 500 5417 0.1817088
0 3.5740000000003609 272 0 500 5417 0.18104319999999999
0 3.5745000000003611 273 0 500 5418 0.1817088
0 3.5750000000003612 273 0 500 5419 0.1817088
0 3.5755000000003614 273 0 500 5420 0.1817088
0 3.5760000000003616 272 0 500 5420 0.18104319999999999
0 3.5765000000003617 273 0 500 5421 0.1817088
0 3.5770000000003619 273 0 500 5422 0.1817088
0 3.5775000000003621 273 0 500 5423 0.1817088
0 3.5780000000003622 272 0 500 5423 0.18104319999999999
0 3.5785000000003624 273 0 500 5424 0.1817088
0 3.5790000000003626 273 0 500 5425 0.1817088
0 3.5795000000003627 273 0 500 5426 0.1817088
0 3.5800000000003629 272 0 500 5426 0.18104319999999999
0 3.5805000000003631 273 0 500 5427 0.1817088
0 3.5810000000003632 273 0 500 5428 0.1817088
0 3.5815000000003634 273 0 500 5429 0.1817088
0 3.5820000000003636 272 0 500 5429 0.18104319999999999
0 3.5825000000003637 272 0 500 5430 0.18104319999999999
0 3.5830000000003639 273 0 500 5431 0.1817088
0 3.5835000000003641 273 0 500 5432 0.1817088
0 3.5840000000003642 272 0 500 5432 0.18104319999999999
0 3.5845000000003644 272 0 500 5433 0.18104319999999999
0 3.5850000000003646 273 0 500 5434 0.1817088
0 3.5855000000003647 273 0 500 5435 0.1817088
0 3.5860000000003649 272 0 500 5435 0.18104319999999999
0 3.5865000000003651 272 0 500 5436 0.18104319999999999
0 3.5870000000003652 273 0 500 5437 0.1817088
0 3.5875000000003654 273 0 500 5438 0.1817088
0 3.5880000000003656 272 0 500 5438 0.18104319999999999
0 3.5885000000003657 272 0 500 5439 0.18104319999999999
0 3.5890000000003659 273 0 500 5440 0.1817088
0 3.5895000000003661 273 0 500 5441 0.1817088
0 3.5900000000003662 272 0 500 5441 0.18104319999999999
0 3.5905000000003664 272 0 500 5442 0.18104319999999999
0 3.5910000000003666 273 0 500 5443 0.1817088
0 3.5915000000003667 273 0 500 5444 0.1817088
0 3.5920000000003669 272 0 500 5444 0.18104319999999999
0 3.5925000000003671 272 0 500 5445 0.18104319999999999
0 3.5930000000003672 273 0 500 5446 0.1817088
0 3.5935000000003674 273 0 500 5447 0.1817088
0 3.5940000000003676 272 0 500 5447 0.18104319999999999
0 3.5945000000003677 272 0 500 5448 0.18104319999999999
0 3.5950000000003679 273 0 500 5449 0.1817088
0 3.5955000000003681 273 0 500 5450 0.1817088
0 3.5960000000003682 272 0 500 5450 0.18104319999999999
0 3.5965000000003684 272 0 500 5451 0.18104319999999999
0 3.5970000000003686 273 0 500 5452 0.1817088
0 3.5975000000003687 273 0 500 5453 0.1817088
0 3.5980000000003689 272 0 500 5453 0.18104319999999999
0 3.5985000000003691 272 0 500 5454 0.18104319999999999
0 3.5990000000003692 273 0 500 5455 0.1817088
0 3.5995000000003694 273 0 500 5456 0.1817088
0 3.6000000000003696 272 0 500 5456 0.18104319999999999
0 3.6005000000003697 272 0 500 5457 0.18104319999999999
0 3.6010000000003699 273 0 500 5458 0.1817088
0 3.6015000000003701 273 0 500 5459 0.1817088
0 3.6020000000003702 272 0 500 5459 0.18104319999999999
0 3.6025000000003704 272 0 500 5460 0.18104319999999999
0 3.6030000000003706 273 0 500 5461 0.1817088
0 3.6035000000003707 273 0 500 5462 0.1817088
0 3.6040000000003709 272 0 500 5462 0.18104319999999999
0 3.6045000000003711 272 0 500 5463 0.18104319999999999
0 3.6050000000003712 273 0 500 5464 0.1817088
0 3.6055000000003714 273 0 500 5465 0.1817088
0 3.6060000000003716 272 0 500 5465 0.18104319999999999
0 3.6065000000003717 272 0 500 5466 0.18104319999999999
0 3.6070000000003719 273 0 500 5467 0.1817088
0 3.6075000000003721 273 0 500 5468 0.1817088
0 3.6080000000003722 272 0 500 5468 0.18104319999999999
0 3.6085000000003724 272 0 500 5469 0.18104319999999999
0 3.6090000000003726 273 0 500 5470 0.1817088
0 3.6095000000003727 273 0 500 5471 0.1817088
0 3.6100000000003729 272 0 500 5471 0.18104319999999999
0 3.6105000000003731 272 0 500 5472 0.18104319999999999
0 3.6110000000003732 273 0 500 5473 0.1817088
0 3.6115000000003734 273 0 500 5474 0.1817088
0 3.6120000000003736 273 0 500 5475 0.1817088
0 3.6125000000003737 272 0 500 5475 0.18104319999999999
0 3.6130000000003739 273 0 500 5476 0.1817088
0 3.6135000000003741 273 0 500 5477 0.1817088
0 3.6140000000003742 273 0 500 5478 0.1817088
0 3.6145000000003744 272 0 500 5478 0.18104319999999999
0 3.6150000000003746 273 0 500 5479 0.1817088
0 3.6155000000003747 273 0 500 5480 0.1817088
0 3.6160000000003749 273 0 500 5481 0.1817088
0 3.6165000000003751 272 0 500 5481 0.18104319999999999
0 3.6170000000003752 273 0 500 5482 0.1817088
0 3.6175000000003754 273 0 500 5483 0.1817088
0 3.6180000000003756 273 0 500 5484 0.1817088
0 3.6185000000003757 272 0 500 5484 0.18104319999999999
0 3.6190000000003759 273 0 500 5485 0.1817088
0 3.6195000000003761 273 0 500 5486 0.1817088
0 3.6200000000003763 273 0 500 5487 0.1817088
0 3.6205000000003764 272 0 500 5487 0.18104319999999999
0 3.6210000000003766 273 0 500 5488 0.1817088
0 3.6215000000003768 273 0 500 5489 0.1817088
0 3.6220000000003769 273 0 500 5490 0.1817088
0 3.6225000000003771 272 0 500 5490 0.18104319999999999
0 3.6230000000003773 273 0 500 5491 0.1817088
0 3.6235000000003774 273 0 500 5492 0.1817088
0 3.6240000000003776 273 0 500 5493 0.1817088
0 3.6245000000003778 272 0 500 5493 0.18104319999999999
0 3.6250000000003779 273 0 500 5494 0.1817088
0 3.6255000000003781 273 0 500 5495 0.1817088
0 3.6260000000003783 273 0 500 5496 0.1817088
0 3.6265000000003784 272 0 500 5496 0.18104319999999999
0 3.6270000000003786 273 0 500 5497 0.1817088
0 3.6275000000003788 273 0 500 5498 0.1817088
0 3.6280000000003789 273 0 500 5499 0.1817088
0 3.6285000000003791 272 0 500 5499 0.18104319999999999
0 3.6290000000003793 273 0 500 5500 0.1817088
0 3.6295000000003794 273 0 500 5501 0.1817088
0 3.6300000000003796 273 0 500 5502 0.1817088
0 3.6305000000003798 272 0 500 5502 0.18104319999999999
0 3.6310000000003799 273 0 500 5503 0.1817088
0 3.6315000000003801 273 0 500 5504 0.1817088
0 3.6320000000003803 273 0 500 5505 0.1817088
0 3.6325000000003804 272 0 500 5505 0.18104319999999999
0 3.6330000000003806 273 0 500 5506 0.1817088
0 3.6335000000003808 273 0 500 5507 0.1817088
0 3.6340000000003809 273 0 500 5508 0.1817088
0 3.6345000000003811 272 0 500 5508 0.18104319999999999
0 3.6350000000003813 273 0 500 5509 0.1817088
0 3.6355000000003814 273 0 500 5510 0.1817088
0 3.6360000000003816 273 0 500 5511 0.1817088
0 3.6365000000003818 272 0 500 5511 0.18104319999999999
0 3.6370000000003819 273 0 500 5512 0.1817088
0 3.6375000000003821 273 0 500 5513 0.1817088
0 3.6380000000003823 273 0 500 5514 0.1817088
0 3.6385000000003824 272 0 500 5514 0.18104319999999999
0 3.6390000000003826 273 0 500 5515 0.1817088
0 3.6395000000003828 273 0 500 5516 0.1817088
0 3.6400000000003829 273 0 500 5517 0.1817088
0 3.6405000000003831 272 0 500 5517 0.18104319999999999
0 3.6410000000003833 273 0 500 5518 0.1817088
0 3.6415000000003834 273 0 500 5519 0.1817088
0 3.6420000000003836 273 0 500 5520 0.1817088
0 3.6425000000003838 272 0 500 5520 0.18104319999999999
0 3.6430000000003839 273 0 500 5521 0.1817088
0 3.6435000000003841 273 0 500 5522 0.1817088
0 3.6440000000003843 273 0 500 5523 0.1817088
0 3.6445000000003844 272 0 500 5523 0.18104319999999999
0 3.6450000000003846 273 0 500 5524 0.1817088
0 3.6455000000003848 273 0 500 5525 0.1817088
0 3.6460000000003849 273 0 500 5526 0.1817088
0 3.6465000000003851 272 0 500 5526 0.18104319999999999
0 3.6470000000003853 273 0 500 5527 0.1817088
0 3.6475000000003854 273 0 500 5528 0.1817088
0 3.6480000000003856 273 0 500 5529 0.1817088
0 3.6485000000003858 272 0 500 5529 0.18104319999999999
0 3.6490000000003859 273 0 500 5530 0.1817088
0 3.6495000000003861 273 0 500 5531 0.1817088
0 3.6500000000003863 273 0 500 5532 0.1817088
0 3.6505000000003864 272 0 500 5532 0.18104319999999999
0 3.6510000000003866 273 0 500 5533 0.1817088
0 3.6515000000003868 273 0 500 5534 0.1817088
0 3.6520000000003869 273 0 500 5535 0.1817088
0 3.6525000000003871 272 0 500 5535 0.18104319999999999
0 3.6530000000003873 273 0 500 5536 0.1817088
0 3.6535000000003874 273 0 500 5537 0.1817088
0 3.6540000000003876 273 0 500 5538 0.1817088
0 3.6545000000003878 272 0 500 5538 0.18104319999999999
0 3.6550000000003879 273 0 500 5539 0.1817088
0 3.6555000000003881 273 0 500 5540 0.1817088
0 3.6560000000003883 273 0 500 5541 0.1817088
0 3.6565000000003884 272 0 500 5541 0.18104319999999999
0 3.6570000000003886 273 0 500 5542 0.1817088
0 3.6575000000003888 273 0 500 5543 0.1817088
0 3.6580000000003889 273 0 500 5544 0.1817088
0 3.6585000000003891 272 0 500 5544 0.18104319999999999
0 3.6590000000003893 273 0 500 5545 0.1817088
0 3.6595000000003894 273 0 500 5546 0.1817088
0 3.6600000000003896 273 0 500 5547 0.1817088
0 3.6605000000003898 272 0 500 5547 0.18104319999999999
0 3.6610000000003899 273 0 500 5548 0.1817088
0 3.6615000000003901 273 0 500 5549 0.1817088
0 3.6620000000003903 273 0 500 5550 0.1817088
0 3.6625000000003904 272 0 500 5550 0.18104319999999999
0 3.6630000000003906 273 0 500 5551 0.1817088
0 3.6635000000003908 273 0 500 5552 0.1817088
0 3.6640000000003909 273 0 500 5553 0.1817088
0 3.6645000000003911 272 0 500 5553 0.18104319999999999
0 3.6650000000003913 273 0 500 5554 0.1817088
0 3.6655000000003914 273 0 500 5555 0.1817088
0 3.6660000000003916 273 0 500 5556 0.1817088
0 3.6665000000003918 272 0 500 5556 0.18104319999999999
0 3.6670000000003919 273 0 500 5557 0.1817088
0 3.6675000000003921 273 0 500 5558 0.1817088
0 3.6680000000003923 273 0 500 5559 0.1817088
0 3.6685000000003924 272 0 500 5559 0.18104319999999999
0 3.6690000000003926 273 0 500 5560 0.1817088
0 3.6695000000003928 273 0 500 5561 0.1817088
0 3.6700000000003929 273 0 500 5562 0.1817088
0 3.6705000000003931 272 0 500 5562 0.18104319999999999
0 3.6710000000003933 273 0 500 5563 0.1817088
0 3.6715000000003934 273 0 500 5564 0.1817088
0 3.6720000000003936 273 0 500 5565 0.1817088
0 3.6725000000003938 272 0 500 5565 0.18104319999999999
0 3.6730000000003939 273 0 500 5566 0.1817088
0 3.6735000000003941 273 0 500 5567 0.1817088
0 3.6740000000003943 273 0 500 5568 0.1817088
0 3.6745000000003945 272 0 500 5568 0.18104319999999999
0 3.6750000000003946 273 0 500 5569 0.1817088
0 3.6755000000003948 273 0 500 5570 0.1817088
0 3.676000000000395 273 0 500 5571 0.1817088
0 3.6765000000003951 272 0 500 5571 0.18104319999999999
0 3.6770000000003953 273 0 500 5572 0.1817088
0 3.6775000000003955 273 0 500 5573 0.1817088
0 3.6780000000003956 273 0 500 5574 0.1817088
0 3.6785000000003958 272 0 500 5574 0.18104319999999999
0 3.679000000000396 273 0 500 5575 0.1817088
0 3.6795000000003961 273 0 500 5576 0.1817088
0 3.6800000000003963 273 0 500 5577 0.1817088
0 3.6805000000003965 272 0 500 5577 0.18104319999999999
0 3.6810000000003966 273 0 500 5578 0.1817088
0 3.6815000000003968 273 0 500 5579 0.1817088
0 3.682000000000397 273 0 500 5580 0.1817088
0 3.6825000000003971 272 0 500 5580 0.18104319999999999
0 3.6830000000003973 273 0 500 5581 0.1817088
0 3.6835000000003975 273 0 500 5582 0.1817088
0 3.6840000000003976 273 0 500 5583 0.1817088
0 3.6845000000003978 272 0 500 5583 0.18104319999999999
0 3.685000000000398 273 0 500 5584 0.1817088
0 3.6855000000003981 273 0 500 5585 0.1817088
0 3.6860000000003983 273 0 500 5586 0.1817088
0 3.6865000000003985 272 0 500 5586 0.18104319999999999
0 3.6870000000003986 272 0 500 5587 0.18104319999999999
0 3.6875000000003988 273 0 500 5588 0.1817088
0 3.688000000000399 273 0 500 5589 0.1817088
0 3.6885000000003991 272 0 500 5589 0.18104319999999999
0 3.6890000000003993 272 0 500 5590 0.18104319999999999
0 3.6895000000003995 273 0 500 5591 0.1817088
0 3.6900000000003996 273 0 500 5592 0.1817088
0 3.6905000000003998 272 0 500 5592 0.18104319999999999
0 3.6910000000004 272 0 500 5593 0.18104319999999999
0 3.6915000000004001 273 0 500 5594 0.1817088
0 3.6920000000004003 273 0 500 5595 0.1817088
0 3.6925000000004005 272 0 500 5595 0.18104319999999999
0 3.6930000000004006 272 0 500 5596 0.18104319999999999
0 3.6935000000004008 273 0 500 5597 0.1817088
0 3.694000000000401 273 0 500 5598 0.1817088
0 3.6945000000004011 272 0 500 5598 0.18104319999999999
0 3.6950000000004013 272 0 500 5599 0.18104319999999999
0 3.6955000000004015 273 0 500 5600 0.1817088
0 3.6960000000004016 273 0 500 5601 0.1817088
0 3.6965000000004018 272 0 500 5601 0.18104319999999999
0 3.697000000000402 272 0 500 5602 0.18104319999999999
0 3.6975000000004021 273 0 500 5603 0.1817088
0 3.6980000000004023 273 0 500 5604 0.1817088
0 3.6985000000004025 272 0 500 5604 0.18104319999999999
0 3.6990000000004026 272 0 500 5605 0.18104319999999999
0 3.6995000000004028 273 0 500 5606 0.1817088
0 3.700000000000403 273 0 500 5607 0.1817088
0 3.7005000000004031 272 0 500 5607 0.18104319999999999
0 3.7010000000004033 272 0 500 5608 0.18104319999999999
0 3.7015000000004035 273 0 500 5609 0.1817088
0 3.7020000000004036 273 0 500 5610 0.1817088
0 3.7025000000004038 272 0 500 5610 0.18104319999999999
0 3.703000000000404 272 0 500 5611 0.18104319999999999
0 3.7035000000004041 273 0 500 5612 0.1817088
0 3.7040000000004043 273 0 500 5613 0.1817088
0 3.7045000000004045 272 0 500 5613 0.18104319999999999
0 3.7050000000004046 272 0 500 5614 0.18104319999999999
0 3.7055000000004048 273 0 500 5615 0.1817088
0 3.706000000000405 273 0 500 5616 0.1817088
0 3.7065000000004051 272 0 500 5616 0.18104319999999999
0 3.7070000000004053 272 0 500 5617 0.18104319999999999
0 3.7075000000004055 273 0 500 5618 0.1817088
0 3.7080000000004056 273 0 500 5619 0.1817088
0 3.7085000000004058 272 0 500 5619 0.18104319999999999
0 3.709000000000406 272 0 500 5620 0.18104319999999999
0 3.7095000000004061 273 0 500 5621 0.1817088
0 3.7100000000004063 273 0 500 5622 0.1817088
0 3.7105000000004065 272 0 500 5622 0.18104319999999999
0 3.7110000000004066 272 0 500 5623 0.18104319999999999
0 3.7115000000004068 273 0 500 5624 0.1817088
0 3.712000000000407 273 0 500 5625 0.1817088
0 3.7125000000004071 272 0 500 5625 0.18104319999999999
0 3.7130000000004073 272 0 500 5626 0.18104319999999999
0 3.7135000000004075 273 0 500 5627 0.1817088
0 3.7140000000004076 273 0 500 5628 0.1817088
0 3.7145000000004078 272 0 500 5628 0.18104319999999999
0 3.715000000000408 272 0 500 5629 0.18104319999999999
0 3.7155000000004081 273 0 500 5630 0.1817088
0 3.7160000000004083 273 0 500 5631 0.1817088
0 3.7165000000004085 273 0 500 5632 0.1817088
0 3.7170000000004086 272 0 500 5632 0.18104319999999999
0 3.7175000000004088 273 0 500 5633 0.1817088
0 3.718000000000409 273 0 500 5634 0.1817088
0 3.7185000000004091 273 0 500 5635 0.1817088
0 3.7190000000004093 272 0 500 5635 0.18104319999999999
0 3.7195000000004095 273 0 500 5636 0.1817088
0 3.7200000000004096 273 0 500 5637 0.1817088
0 3.7205000000004098 273 0 500 5638 0.1817088
0 3.72100000000041 272 0 500 5638 0.18104319999999999
0 3.7215000000004101 273 0 500 5639 0.1817088
0 3.7220000000004103 273 0 500 5640 0.1817088
0 3.7225000000004105 273 0 500 5641 0.1817088
0 3.7230000000004106 272 0 500 5641 0.18104319999999999
0 3.7235000000004108 273 0 500 5642 0.1817088
0 3.724000000000411 273 0 500 5643 0.1817088
0 3.7245000000004111 273 0 500 5644 0.1817088
0 3.7250000000004113 272 0 500 5644 0.18104319999999999
0 3.7255000000004115 273 0 500 5645 0.1817088
0 3.7260000000004116 273 0 500 5646 0.1817088
0 3.7265000000004118 273 0 500 5647 0.1817088
0 3.727000000000412 272 0 500 5647 0.18104319999999999
0 3.7275000000004122 273 0 500 5648 0.1817088
0 3.7280000000004123 273 0 500 5649 0.1817088
0 3.7285000000004125 273 0 500 5650 0.1817088
0 3.7290000000004127 272 0 500 5650 0.18104319999999999
0 3.7295000000004128 273 0 500 5651 0.1817088
0 3.730000000000413 273 0 500 5652 0.1817088
0 3.7305000000004132 273 0 500 5653 0.1817088
0 3.7310000000004133 272 0 500 5653 0.18104319999999999
0 3.7315000000004135 273 0 500 5654 0.1817088
0 3.7320000000004137 273 0 500 5655 0.1817088
0 3.7325000000004138 273 0 500 5656 0.1817088
0 3.733000000000414 272 0 500 5656 0.18104319999999999
0 3.7335000000004142 273 0 500 5657 0.1817088
0 3.7340000000004143 273 0 500 5658 0.1817088
0 3.7345000000004145 273 0 500 5659 0.1817088
0 3.7350000000004147 272 0 500 5659 0.18104319999999999
0 3.7355000000004148 273 0 500 5660 0.1817088
0 3.736000000000415 273 0 500 5661 0.1817088
0 3.7365000000004152 273 0 500 5662 0.1817088
0 3.7370000000004153 272 0 500 5662 0.18104319999999999
0 3.7375000000004155 273 0 500 5663 0.1817088
0 3.7380000000004157 273 0 500 5664 0.1817088
0 3.7385000000004158 273 0 500 5665 0.1817088
0 3.739000000000416 272 0 500 5665 0.18104319999999999
0 3.7395000000004162 273 0 500 5666 0.1817088
0 3.7400000000004163 273 0 500 5667 0.1817088
0 3.7405000000004165 273 0 500 5668 0.1817088
0 3.7410000000004167 272 0 500 5668 0.18104319999999999
0 3.7415000000004168 273 0 500 5669 0.1817088
0 3.742000000000417 273 0 500 5670 0.1817088
0 3.7425000000004172 273 0 500 5671 0.1817088
0 3.7430000000004173 272 0 500 5671 0.18104319999999999
0 3.7435000000004175 273 0 500 5672 0.1817088
0 3.7440000000004177 273 0 500 5673 0.1817088
0 3.7445000000004178 273 0 500 5674 0.1817088
0 3.745000000000418 272 0 500 5674 0.18104319999999999
0 3.7455000000004182 273 0 500 5675 0.1817088
0 3.7460000000004183 273 0 500 5676 0.1817088
0 3.7465000000004185 273 0 500 5677 0.1817088
0 3.7470000000004187 272 0 500 5677 0.18104319999999999
0 3.7475000000004188 273 0 500 5678 0.1817088
0 3.748000000000419 273 0 500 5679 0.1817088
0 3.7485000000004192 273 0 500 5680 0.1817088
0 3.7490000000004193 272 0 500 5680 0.18104319999999999
0 3.7495000000004195 273 0 500 5681 0.1817088
0 3.7500000000004197 273 0 500 5682 0.1817088
0 3.7505000000004198 273 0 500 5683 0.1817088
0 3.75100000000042 272 0 500 5683 0.18104319999999999
0 3.7515000000004202 273 0 500 5684 0.1817088
0 3.7520000000004203 273 0 500 5685 0.1817088
0 3.7525000000004205 273 0 500 5686 0.1817088
0 3.7530000000004207 272 0 500 5686 0.18104319999999999
0 3.7535000000004208 273 0 500 5687 0.1817088
0 3.754000000000421 273 0 500 5688 0.1817088
0 3.7545000000004212 273 0 500 5689 0.1817088
0 3.7550000000004213 272 0 500 5689 0.18104319999999999
0 3.7555000000004215 273 0 500 5690 0.1817088
0 3.7560000000004217 273 0 500 5691 0.1817088
0 3.7565000000004218 273 0 500 5692 0.1817088
0 3.757000000000422 272 0 500 5692 0.18104319999999999
0 3.7575000000004222 273 0 500 5693 0.1817088
0 3.7580000000004223 273 0 500 5694 0.1817088
0 3.7585000000004225 273 0 500 5695 0.1817088
0 3.7590000000004227 272 0 500 5695 0.18104319999999999
0 3.7595000000004228 273 0 500 5696 0.1817088
0 3.760000000000423 273 0 500 5697 0.1817088
0 3.7605000000004232 273 0 500 5698 0.1817088
0 3.7610000000004233 272 0 500 5698 0.18104319999999999
0 3.7615000000004235 273 0 500 5699 0.1817088
0 3.7620000000004237 273 0 500 5700 0.1817088
0 3.7625000000004238 273 0 500 5701 0.1817088
0 3.763000000000424 272 0 500 5701 0.18104319999999999
0 3.7635000000004242 273 0 500 5702 0.1817088
0 3.7640000000004243 273 0 500 5703 0.1817088
0 3.7645000000004245 273 0 500 5704 0.1817088
0 3.7650000000004247 272 0 500 5704 0.18104319999999999
0 3.7655000000004248 273 0 500 5705 0.1817088
0 3.766000000000425 273 0 500 5706 0.1817088
0 3.7665000000004252 273 0 500 5707 0.1817088
0 3.7670000000004253 272 0 500 5707 0.18104319999999999
0 3.7675000000004255 273 0 500 5708 0.1817088
0 3.7680000000004257 273 0 500 5709 0.1817088
0 3.7685000000004258 273 0 500 5710 0.1817088
0 3.769000000000426 272 0 500 5710 0.18104319999999999
0 3.7695000000004262 273 0 500 5711 0.1817088
0 3.7700000000004263 273 0 500 5712 0.1817088
0 3.7705000000004265 273 0 500 5713 0.1817088
0 3.7710000000004267 272 0 500 5713 0.18104319999999999
0 3.7715000000004268 273 0 500 5714 0.1817088
0 3.772000000000427 273 0 500 5715 0.1817088
0 3.7725000000004272 273 0 500 5716 0.1817088
0 3.7730000000004273 272 0 500 5716 0.18104319999999999
0 3.7735000000004275 273 0 500 5717 0.1817088
0 3.7740000000004277 273 0 500 5718 0.1817088
0 3.7745000000004278 273 0 500 5719 0.1817088
0 3.775000000000428 272 0 500 5719 0.18104319999999999
0 3.7755000000004282 273 0 500 5720 0.1817088
0 3.7760000000004283 273 0 500 5721 0.1817088
0 3.7765000000004285 273 0 500 5722 0.1817088
0 3.7770000000004287 272 0 500 5722 0.18104319999999999
0 3.7775000000004288 273 0 500 5723 0.1817088
0 3.778000000000429 273 0 500 5724 0.1817088
0 3.7785000000004292 273 0 500 5725 0.1817088
0 3.7790000000004293 272 0 500 5725 0.18104319999999999
0 3.7795000000004295 273 0 500 5726 0.1817088
0 3.7800000000004297 273 0 500 5727 0.1817088
0 3.7805000000004298 273 0 500 5728 0.1817088
0 3.78100000000043 272 0 500 5728 0.18104319999999999
0 3.7815000000004302 273 0 500 5729 0.1817088
0 3.7820000000004304 273 0 500 5730 0.1817088
0 3.7825000000004305 273 0 500 5731 0.1817088
0 3.7830000000004307 272 0 500 5731 0.18104319999999999
0 3.7835000000004309 273 0 500 5732 0.1817088
0 3.784000000000431 273 0 500 5733 0.1817088
0 3.7845000000004312 273 0 500 5734 0.1817088
0 3.7850000000004314 272 0 500 5734 0.18104319999999999
0 3.7855000000004315 273 0 500 5735 0.1817088
0 3.7860000000004317 273 0 500 5736 0.1817088
0 3.7865000000004319 273 0 500 5737 0.1817088
0 3.787000000000432 272 0 500 5737 0.18104319999999999
0 3.7875000000004322 273 0 500 5738 0.1817088
0 3.7880000000004324 273 0 500 5739 0.1817088
0 3.7885000000004325 273 0 500 5740 0.1817088
0 3.7890000000004327 272 0 500 5740 0.18104319999999999
0 3.7895000000004329 273 0 500 5741 0.1817088
0 3.790000000000433 273 0 500 5742 0.1817088
0 3.7905000000004332 273 0 500 5743 0.1817088
0 3.7910000000004334 272 0 500 5743 0.18104319999999999
0 3.7915000000004335 272 0 500 5744 0.18104319999999999
0 3.7920000000004337 273 0 500 5745 0.1817088
0 3.7925000000004339 273 0 500 5746 0.1817088
0 3.793000000000434 272 0 500 5746 0.18104319999999999
0 3.7935000000004342 272 0 500 5747 0.18104319999999999
0 3.7940000000004344 273 0 500 5748 0.1817088
0 3.7945000000004345 273 0 500 5749 0.1817088
0 3.7950000000004347 272 0 500 5749 0.18104319999999999
0 3.7955000000004349 272 0 500 5750 0.18104319999999999
0 3.796000000000435 273 0 500 5751 0.1817088
0 3.7965000000004352 273 0 500 5752 0.1817088
0 3.7970000000004354 272 0 500 5752 0.18104319999999999
0 3.7975000000004355 272 0 500 5753 0.18104319999999999
0 3.7980000000004357 273 0 500 5754 0.1817088
0 3.7985000000004359 273 0 500 5755 0.1817088
0 3.799000000000436 272 0 500 5755 0.18104319999999999
0 3.7995000000004362 272 0 500 5756 0.18104319999999999
0 3.8000000000004364 273 0 500 5757 0.1817088
0 3.8005000000004365 273 0 500 5758 0.1817088
0 3.8010000000004367 272 0 500 5758 0.18104319999999999
0 3.8015000000004369 272 0 500 5759 0.18104319999999999
0 3.802000000000437 273 0 500 5760 0.1817088
0 3.8025000000004372 273 0 500 5761 0.1817088
0 3.8030000000004374 272 0 500 5761 0.18104319999999999
0 3.8035000000004375 272 0 500 5762 0.18104319999999999
0 3.8040000000004377 273 0 500 5763 0.1817088
0 3.8045000000004379 273 0 500 5764 0.1817088
0 3.805000000000438 272 0 500 5764 0.18104319999999999
0 3.8055000000004382 272 0 500 5765 0.18104319999999999
0 3.8060000000004384 273 0 500 5766 0.1817088
0 3.8065000000004385 273 0 500 5767 0.1817088
0 3.8070000000004387 272 0 500 5767 0.18104319999999999
0 3.8075000000004389 272 0 500 5768 0.18104319999999999
0 3.808000000000439 273 0 500 5769 0.1817088
0 3.8085000000004392 273 0 500 5770 0.1817088
0 3.8090000000004394 272 0 500 5770 0.18104319999999999
0 3.8095000000004395 272 0 500 5771 0.18104319999999999
0 3.8100000000004397 273 0 500 5772 0.1817088
0 3.8105000000004399 273 0 500 5773 0.1817088
0 3.81100000000044 272 0 500 5773 0.18104319999999999
0 3.8115000000004402 272 0 500 5774 0.18104319999999999
0 3.8120000000004404 273 0 500 5775 0.1817088
0 3.8125000000004405 273 0 500 5776 0.1817088
0 3.8130000000004407 272 0 500 5776 0.18104319999999999
0 3.8135000000004409 272 0 500 5777 0.18104319999999999
0 3.814000000000441 273 0 500 5778 0.1817088
0 3.8145000000004412 273 0 500 5779 0.1817088
0 3.8150000000004414 272 0 500 5779 0.18104319999999999
0 3.8155000000004415 272 0 500 5780 0.18104319999999999
0 3.8160000000004417 273 0 500 5781 0.1817088
0 3.8165000000004419 273 0 500 5782 0.1817088
0 3.817000000000442 272 0 500 5782 0.18104319999999999
0 3.8175000000004422 272 0 500 5783 0.18104319999999999
0 3.8180000000004424 273 0 500 5784 0.1817088
0 3.8185000000004425 273 0 500 5785 0.1817088
0 3.8190000000004427 272 0 500 5785 0.18104319999999999
0 3.8195000000004429 272 0 500 5786 0.18104319999999999
0 3.820000000000443 273 0 500 5787 0.1817088
0 3.8205000000004432 273 0 500 5788 0.1817088
0 3.8210000000004434 273 0 500 5789 0.1817088
0 3.8215000000004435 272 0 500 5789 0.18104319999999999
0 3.8220000000004437 273 0 500 5790 0.1817088
0 3.8225000000004439 273 0 500 5791 0.1817088
0 3.823000000000444 273 0 500 5792 0.1817088
0 3.8235000000004442 272 0 500 5792 0.18104319999999999
0 3.8240000000004444 273 0 500 5793 0.1817088
0 3.8245000000004445 273 0 500 5794 0.1817088
0 3.8250000000004447 273 0 500 5795 0.1817088
0 3.8255000000004449 272 0 500 5795 0.18104319999999999
0 3.826000000000445 273 0 500 5796 0.1817088
0 3.8265000000004452 273 0 500 5797 0.1817088
0 3.8270000000004454 273 0 500 5798 0.1817088
0 3.8275000000004455 272 0 500 5798 0.18104319999999999
0 3.8280000000004457 273 0 500 5799 0.1817088
0 3.8285000000004459 273 0 500 5800 0.1817088
0 3.829000000000446 273 0 500 5801 0.1817088
0 3.8295000000004462 272 0 500 5801 0.18104319999999999
0 3.8300000000004464 273 0 500 5802 0.1817088
0 3.8305000000004465 273 0 500 5803 0.1817088
0 3.8310000000004467 273 0 500 5804 0.1817088
0 3.8315000000004469 272 0 500 5804 0.18104319999999999
0 3.832000000000447 273 0 500 5805 0.1817088
0 3.8325000000004472 273 0 500 5806 0.1817088
0 3.8330000000004474 273 0 500 5807 0.1817088
0 3.8335000000004475 272 0 500 5807 0.18104319999999999
0 3.8340000000004477 273 0 500 5808 0.1817088
0 3.8345000000004479 273 0 500 5809 0.1817088
0 3.8350000000004481 273 0 500 5810 0.1817088
0 3.8355000000004482 272 0 500 5810 0.18104319999999999
0 3.8360000000004484 273 0 500 5811 0.1817088
0 3.8365000000004486 273 0 500 5812 0.1817088
0 3.8370000000004487 273 0 500 5813 0.1817088
0 3.8375000000004489 272 0 500 5813 0.18104319999999999
0 3.8380000000004491 273 0 500 5814 0.1817088
0 3.8385000000004492 273 0 500 5815 0.1817088
0 3.8390000000004494 273 0 500 5816 0.1817088
0 3.8395000000004496 272 0 500 5816 0.18104319999999999
0 3.8400000000004497 273 0 500 5817 0.1817088
0 3.8405000000004499 273 0 500 5818 0.1817088
0 3.8410000000004501 273 0 500 5819 0.1817088
0 3.8415000000004502 272 0 500 5819 0.18104319999999999
0 3.8420000000004504 273 0 500 5820 0.1817088
0 3.8425000000004506 273 0 500 5821 0.1817088
0 3.8430000000004507 273 0 500 5822 0.1817088
0 3.8435000000004509 272 0 500 5822 0.18104319999999999
0 3.8440000000004511 273 0 500 5823 0.1817088
0 3.8445000000004512 273 0 500 5824 0.1817088
0 3.8450000000004514 273 0 500 5825 0.1817088
0 3.8455000000004516 272 0 500 5825 0.18104319999999999
0 3.8460000000004517 273 0 500 5826 0.1817088
0 3.8465000000004519 273 0 500 5827 0.1817088
0 3.8470000000004521 273 0 500 5828 0.1817088
0 3.8475000000004522 272 0 500 5828 0.18104319999999999
0 3.8480000000004524 273 0 500 5829 0.1817088
0 3.8485000000004526 273 0 500 5830 0.1817088
0 3.8490000000004527 273 0 500 5831 0.1817088
0 3.8495000000004529 272 0 500 5831 0.18104319999999999
0 3.8500000000004531 273 0 500 5832 0.1817088
0 3.8505000000004532 273 0 500 5833 0.1817088
0 3.8510000000004534 273 0 500 5834 0.1817088
0 3.8515000000004536 272 0 500 5834 0.18104319999999999
0 3.8520000000004537 273 0 500 5835 0.1817088
0 3.8525000000004539 273 0 500 5836 0.1817088
0 3.8530000000004541 273 0 500 5837 0.1817088
0 3.8535000000004542 272 0 500 5837 0.18104319999999999
0 3.8540000000004544 273 0 500 5838 0.1817088
0 3.8545000000004546 273 0 500 5839 0.1817088
0 3.8550000000004547 273 0 500 5840 0.1817088
0 3.8555000000004549 272 0 500 5840 0.18104319999999999
0 3.8560000000004551 273 0 500 5841 0.1817088
0 3.8565000000004552 273 0 500 5842 0.1817088
0 3.8570000000004554 273 0 500 5843 0.1817088
0 3.8575000000004556 272 0 500 5843 0.18104319999999999
0 3.8580000000004557 273 0 500 5844 0.1817088
0 3.8585000000004559 273 0 500 5845 0.1817088
0 3.8590000000004561 273 0 500 5846 0.1817088
0 3.8595000000004562 272 0 500 5846 0.18104319999999999
0 3.8600000000004564 273 0 500 5847 0.1817088
0 3.8605000000004566 273 0 500 5848 0.1817088
0 3.8610000000004567 273 0 500 5849 0.1817088
0 3.8615000000004569 272 0 500 5849 0.18104319999999999
0 3.8620000000004571 273 0 500 5850 0.1817088
0 3.8625000000004572 273 0 500 5851 0.1817088
0 3.8630000000004574 273 0 500 5852 0.1817088
0 3.8635000000004576 272 0 500 5852 0.18104319999999999
0 3.8640000000004577 273 0 500 5853 0.1817088
0 3.8645000000004579 273 0 500 5854 0.1817088
0 3.8650000000004581 273 0 500 5855 0.1817088
0 3.8655000000004582 272 0 500 5855 0.18104319999999999
0 3.8660000000004584 273 0 500 5856 0.1817088
0 3.8665000000004586 273 0 500 5857 0.1817088
0 3.8670000000004587 273 0 500 5858 0.1817088
0 3.8675000000004589 272 0 500 5858 0.18104319999999999
0 3.8680000000004591 273 0 500 5859 0.1817088
0 3.8685000000004592 273 0 500 5860 0.1817088
0 3.8690000000004594 273 0 500 5861 0.1817088
0 3.8695000000004596 272 0 500 5861 0.18104319999999999
0 3.8700000000004597 273 0 500 5862 0.1817088
0 3.8705000000004599 273 0 500 5863 0.1817088
0 3.8710000000004601 273 0 500 5864 0.1817088
0 3.8715000000004602 272 0 500 5864 0.18104319999999999
0 3.8720000000004604 273 0 500 5865 0.1817088
0 3.8725000000004606 273 0 500 5866 0.1817088
0 3.8730000000004607 273 0 500 5867 0.1817088
0 3.8735000000004609 272 0 500 5867 0.18104319999999999
0 3.8740000000004611 273 0 500 5868 0.1817088
0 3.8745000000004612 273 0 500 5869 0.1817088
0 3.8750000000004614 273 0 500 5870 0.1817088
0 3.8755000000004616 272 0 500 5870 0.18104319999999999
0 3.8760000000004617 273 0 500 5871 0.1817088
0 3.8765000000004619 273 0 500 5872 0.1817088
0 3.8770000000004621 273 0 500 5873 0.1817088
0 3.8775000000004622 272 0 500 5873 0.18104319999999999
0 3.8780000000004624 273 0 500 5874 0.1817088
0 3.8785000000004626 273 0 500 5875 0.1817088
0 3.8790000000004627 273 0 500 5876 0.1817088
0 3.8795000000004629 272 0 500 5876 0.18104319999999999
0 3.8800000000004631 273 0 500 5877 0.1817088
0 3.8805000000004632 273 0 500 5878 0.1817088
0 3.8810000000004634 273 0 500 5879 0.1817088
0 3.8815000000004636 272 0 500 5879 0.18104319999999999
0 3.8820000000004637 273 0 500 5880 0.1817088
0 3.8825000000004639 273 0 500 5881 0.1817088
0 3.8830000000004641 273 0 500 5882 0.1817088
0 3.8835000000004642 272 0 500 5882 0.18104319999999999
0 3.8840000000004644 273 0 500 5883 0.1817088
0 3.8845000000004646 273 0 500 5884 0.1817088
0 3.8850000000004647 273 0 500 5885 0.1817088
0 3.8855000000004649 272 0 500 5885 0.18104319999999999
0 3.8860000000004651 273 0 500 5886 0.1817088
0 3.8865000000004652 273 0 500 5887 0.1817088
0 3.8870000000004654 273 0 500 5888 0.1817088
0 3.8875000000004656 272 0 500 5888 0.18104319999999999
0 3.8880000000004658 273 0 500 5889 0.1817088
0 3.8885000000004659 273 0 500 5890 0.1817088
0 3.8890000000004661 273 0 500 5891 0.1817088
0 3.8895000000004663 272 0 500 5891 0.18104319999999999
0 3.8900000000004664 273 0 500 5892 0.1817088
0 3.8905000000004666 273 0 500 5893 0.1817088
0 3.8910000000004668 273 0 500 5894 0.1817088
0 3.8915000000004669 272 0 500 5894 0.18104319999999999
0 3.8920000000004671 273 0 500 5895 0.1817088
0 3.8925000000004673 273 0 500 5896 0.1817088
0 3.8930000000004674 273 0 500 5897 0.1817088
0 3.8935000000004676 272 0 500 5897 0.18104319999999999
0 3.8940000000004678 272 0 500 5898 0.18104319999999999
0 3.8945000000004679 273 0 500 5899 0.1817088
0 3.8950000000004681 273 0 500 5900 0.1817088
0 3.8955000000004683 272 0 500 5900 0.18104319999999999
0 3.8960000000004684 272 0 500 5901 0.18104319999999999
0 3.8965000000004686 273 0 500 5902 0.1817088
0 3.8970000000004688 273 0 500 5903 0.1817088
0 3.8975000000004689 272 0 500 5903 0.18104319999999999
0 3.8980000000004691 272 0 500 5904 0.18104319999999999
0 3.8985000000004693 273 0 500 5905 0.1817088
0 3.8990000000004694 273 0 500 5906 0.1817088
0 3.8995000000004696 272 0 500 5906 0.18104319999999999
0 3.9000000000004698 272 0 500 5907 0.18104319999999999
0 3.9005000000004699 273 0 500 5908 0.1817088
0 3.9010000000004701 273 0 500 5909 0.1817088
0 3.9015000000004703 272 0 500 5909 0.18104319999999999
0 3.9020000000004704 272 0 500 5910 0.18104319999999999
0 3.9025000000004706 273 0 500 5911 0.1817088
0 3.9030000000004708 273 0 500 5912 0.1817088
0 3.9035000000004709 272 0 500 5912 0.18104319999999999
0 3.9040000000004711 272 0 500 5913 0.18104319999999999
0 3.9045000000004713 273 0 500 5914 0.1817088
0 3.9050000000004714 273 0 500 5915 0.1817088
0 3.9055000000004716 272 0 500 5915 0.18104319999999999
0 3.9060000000004718 272 0 500 5916 0.18104319999999999
0 3.9065000000004719 273 0 500 5917 0.1817088
0 3.9070000000004721 273 0 500 5918 0.1817088
0 3.9075000000004723 272 0 500 5918 0.18104319999999999
0 3.9080000000004724 272 0 500 5919 0.18104319999999999
0 3.9085000000004726 273 0 500 5920 0.1817088
0 3.9090000000004728 273 0 500 5921 0.1817088
0 3.9095000000004729 272 0 500 5921 0.18104319999999999
0 3.9100000000004731 272 0 500 5922 0.18104319999999999
0 3.9105000000004733 273 0 500 5923 0.1817088
0 3.9110000000004734 273 0 500 5924 0.1817088
0 3.9115000000004736 272 0 500 5924 0.18104319999999999
0 3.9120000000004738 272 0 500 5925 0.18104319999999999
0 3.9125000000004739 273 0 500 5926 0.1817088
0 3.9130000000004741 273 0 500 5927 0.1817088
0 3.9135000000004743 272 0 500 5927 0.18104319999999999
0 3.9140000000004744 272 0 500 5928 0.18104319999999999
0 3.9145000000004746 273 0 500 5929 0.1817088
0 3.9150000000004748 273 0 500 5930 0.1817088
0 3.9155000000004749 272 0 500 5930 0.18104319999999999
0 3.9160000000004751 272 0 500 5931 0.18104319999999999
0 3.9165000000004753 273 0 500 5932 0.1817088
0 3.9170000000004754 273 0 500 5933 0.1817088
0 3.9175000000004756 272 0 500 5933 0.18104319999999999
0 3.9180000000004758 272 0 500 5934 0.18104319999999999
0 3.9185000000004759 273 0 500 5935 0.1817088
0 3.9190000000004761 273 0 500 5936 0.1817088
0 3.9195000000004763 272 0 500 5936 0.18104319999999999
0 3.9200000000004764 272 0 500 5937 0.18104319999999999
0 3.9205000000004766 273 0 500 5938 0.1817088
0 3.9210000000004768 273 0 500 5939 0.1817088
0 3.9215000000004769 272 0 500 5939 0.18104319999999999
0 3.9220000000004771 272 0 500 5940 0.18104319999999999
0 3.9225000000004773 273 0 500 5941 0.1817088
0 3.9230000000004774 273 0 500 5942 0.1817088
0 3.9235000000004776 272 0 500 5942 0.18104319999999999
0 3.9240000000004778 272 0 500 5943 0.18104319999999999
0 3.9245000000004779 273 0 500 5944 0.1817088
0 3.9250000000004781 273 0 500 5945 0.1817088
0 3.9255000000004783 273 0 500 5946 0.1817088
0 3.9260000000004784 272 0 500 5946 0.18104319999999999
0 3.9265000000004786 273 0 500 5947 0.1817088
0 3.9270000000004788 273 0 500 5948 0.1817088
0 3.9275000000004789 273 0 500 5949 0.1817088
0 3.9280000000004791 272 0 500 5949 0.18104319999999999
0 3.9285000000004793 273 0 500 5950 0.1817088
0 3.9290000000004794 273 0 500 5951 0.1817088
0 3.9295000000004796 273 0 500 5952 0.1817088
0 3.9300000000004798 272 0 500 5952 0.18104319999999999
0 3.9305000000004799 273 0 500 5953 0.1817088
0 3.9310000000004801 273 0 500 5954 0.1817088
0 3.9315000000004803 273 0 500 5955 0.1817088
0 3.9320000000004804 272 0 500 5955 0.18104319999999999
0 3.9325000000004806 273 0 500 5956 0.1817088
0 3.9330000000004808 273 0 500 5957 0.1817088
0 3.9335000000004809 273 0 500 5958 0.1817088
0 3.9340000000004811 272 0 500 5958 0.18104319999999999
0 3.9345000000004813 273 0 500 5959 0.1817088
0 3.9350000000004814 273 0 500 5960 0.1817088
0 3.9355000000004816 273 0 500 5961 0.1817088
0 3.9360000000004818 272 0 500 5961 0.18104319999999999
0 3.9365000000004819 273 0 500 5962 0.1817088
0 3.9370000000004821 273 0 500 5963 0.1817088
0 3.9375000000004823 273 0 500 5964 0.1817088
0 3.9380000000004824 272 0 500 5964 0.18104319999999999
0 3.9385000000004826 273 0 500 5965 0.1817088
0 3.9390000000004828 273 0 500 5966 0.1817088
0 3.9395000000004829 273 0 500 5967 0.1817088
0 3.9400000000004831 272 0 500 5967 0.18104319999999999
0 3.9405000000004833 273 0 500 5968 0.1817088
0 3.9410000000004834 273 0 500 5969 0.1817088
0 3.9415000000004836 273 0 500 5970 0.1817088
0 3.9420000000004838 272 0 500 5970 0.18104319999999999
0 3.942500000000484 273 0 500 5971 0.1817088
0 3.9430000000004841 273 0 500 5972 0.1817088
0 3.9435000000004843 273 0 500 5973 0.1817088
0 3.9440000000004845 272 0 500 5973 0.18104319999999999
0 3.9445000000004846 273 0 500 5974 0.1817088
0 3.9450000000004848 273 0 500 5975 0.1817088
0 3.945500000000485 273 0 500 5976 0.1817088
0 3.9460000000004851 272 0 500 5976 0.18104319999999999
0 3.9465000000004853 273 0 500 5977 0.1817088
0 3.9470000000004855 273 0 500 5978 0.1817088
0 3.9475000000004856 273 0 500 5979 0.1817088
0 3.9480000000004858 272 0 500 5979 0.18104319999999999
0 3.948500000000486 273 0 500 5980 0.1817088
0 3.9490000000004861 273 0 500 5981 0.1817088
0 3.9495000000004863 273 0 500 5982 0.1817088
0 3.9500000000004865 272 0 500 5982 0.18104319999999999
0 3.9505000000004866 273 0 500 5983 0.1817088
0 3.9510000000004868 273 0 500 5984 0.1817088
0 3.951500000000487 273 0 500 5985 0.1817088
0 3.9520000000004871 272 0 500 5985 0.18104319999999999
0 3.9525000000004873 273 0 500 5986 0.1817088
0 3.9530000000004875 273 0 500 5987 0.1817088
0 3.9535000000004876 273 0 500 5988 0.1817088
0 3.9540000000004878 272 0 500 5988 0.18104319999999999
0 3.954500000000488 273 0 500 5989 0.1817088
0 3.9550000000004881 273 0 500 5990 0.1817088
0 3.9555000000004883 273 0 500 5991 0.1817088
0 3.9560000000004885 272 0 500 5991 0.18104319999999999
0 3.9565000000004886 273 0 500 5992 0.1817088
0 3.9570000000004888 273 0 500 5993 0.1817088
0 3.957500000000489 273 0 500 5994 0.1817088
0 3.9580000000004891 272 0 500 5994 0.18104319999999999
0 3.9585000000004893 273 0 500 5995 0.1817088
0 3.9590000000004895 273 0 500 5996 0.1817088
0 3.9595000000004896 273 0 500 5997 0.1817088
0 3.9600000000004898 272 0 500 5997 0.18104319999999999
0 3.96050000000049 273 0 500 5998 0.1817088
0 3.9610000000004901 273 0 500 5999 0.1817088
0 3.9615000000004903 273 0 500 6000 0.1817088
0 3.9620000000004905 272 0 500 6000 0.18104319999999999
0 3.9625000000004906 273 0 500 6001 0.1817088
0 3.9630000000004908 273 0 500 6002 0.1817088
0 3.963500000000491 273 0 500 6003 0.1817088
0 3.9640000000004911 272 0 500 6003 0.18104319999999999
0 3.9645000000004913 273 0 500 6004 0.1817088
0 3.9650000000004915 273 0 500 6005 0.1817088
0 3.9655000000004916 273 0 500 6006 0.1817088
0 3.9660000000004918 272 0 500 6006 0.18104319999999999
0 3.966500000000492 273 0 500 6007 0.1817088
0 3.9670000000004921 273 0 500 6008 0.1817088
0 3.9675000000004923 273 0 500 6009 0.1817088
0 3.9680000000004925 272 0 500 6009 0.18104319999999999
0 3.9685000000004926 273 0 500 6010 0.1817088
0 3.9690000000004928 273 0 500 6011 0.1817088
0 3.969500000000493 273 0 500 6012 0.1817088
0 3.9700000000004931 272 0 500 6012 0.18104319999999999
0 3.9705000000004933 273 0 500 6013 0.1817088
0 3.9710000000004935 273 0 500 6014 0.1817088
0 3.9715000000004936 273 0 500 6015 0.1817088
0 3.9720000000004938 272 0 500 6015 0.18104319999999999
0 3.972500000000494 273 0 500 6016 0.1817088
0 3.9730000000004941 273 0 500 6017 0.1817088
0 3.9735000000004943 273 0 500 6018 0.1817088
0 3.9740000000004945 272 0 500 6018 0.18104319999999999
0 3.9745000000004946 273 0 500 6019 0.1817088
0 3.9750000000004948 273 0 500 6020 0.1817088
0 3.975500000000495 273 0 500 6021 0.1817088
0 3.9760000000004951 272 0 500 6021 0.18104319999999999
0 3.9765000000004953 273 0 500 6022 0.1817088
0 3.9770000000004955 273 0 500 6023 0.1817088
0 3.9775000000004956 273 0 500 6024 0.1817088
0 3.9780000000004958 272 0 500 6024 0.18104319999999999
0 3.978500000000496 273 0 500 6025 0.1817088
0 3.9790000000004961 273 0 500 6026 0.1817088
0 3.9795000000004963 273 0 500 6027 0.1817088
0 3.9800000000004965 272 0 500 6027 0.18104319999999999
0 3.9805000000004966 273 0 500 6028 0.1817088
0 3.9810000000004968 273 0 500 6029 0.1817088
0 3.981500000000497 273 0 500 6030 0.1817088
0 3.9820000000004971 272 0 500 6030 0.18104319999999999
0 3.9825000000004973 273 0 500 6031 0.1817088
0 3.9830000000004975 273 0 500 6032 0.1817088
0 3.9835000000004976 273 0 500 6033 0.1817088
0 3.9840000000004978 272 0 500 6033 0.18104319999999999
0 3.984500000000498 273 0 500 6034 0.1817088
0 3.9850000000004981 273 0 500 6035 0.1817088
0 3.9855000000004983 273 0 500 6036 0.1817088
0 3.9860000000004985 272 0 500 6036 0.18104319999999999
0 3.9865000000004986 273 0 500 6037 0.1817088
0 3.9870000000004988 273 0 500 6038 0.1817088
0 3.987500000000499 273 0 500 6039 0.1817088
0 3.9880000000004991 272 0 500 6039 0.18104319999999999
0 3.9885000000004993 273 0 500 6040 0.1817088
0 3.9890000000004995 273 0 500 6041 0.1817088
0 3.9895000000004996 273 0 500 6042 0.1817088
0 3.9900000000004998 272 0 500 6042 0.18104319999999999
0 3.9905000000005 273 0 500 6043 0.1817088
0 3.9910000000005001 273 0 500 6044 0.1817088
0 3.9915000000005003 273 0 500 6045 0.1817088
0 3.9920000000005005 272 0 500 6045 0.18104319999999999
0 3.9925000000005006 273 0 500 6046 0.1817088
0 3.9930000000005008 273 0 500 6047 0.1817088
0 3.993500000000501 273 0 500 6048 0.1817088
0 3.9940000000005011 272 0 500 6048 0.18104319999999999
0 3.9945000000005013 273 0 500 6049 0.1817088
0 3.9950000000005015 273 0 500 6050 0.1817088
0 3.9955000000005017 273 0 500 6051 0.1817088
0 3.9960000000005018 272 0 500 6051 0.18104319999999999
0 3.996500000000502 273 0 500 6052 0.1817088
0 3.9970000000005022 273 0 500 6053 0.1817088
0 3.9975000000005023 273 0 500 6054 0.1817088
0 3.9980000000005025 272 0 500 6054 0.18104319999999999
0 3.9985000000005027 272 0 500 6055 0.18104319999999999
0 3.9990000000005028 273 0 500 6056 0.1817088
0 3.999500000000503 273 0 500 6057 0.1817088
0 4.0000000000005027 272 0 500 6057 0.18104319999999999
0 4.0005000000005024 272 0 500 6058 0.18104319999999999
0 4.0010000000005022 273 0 500 6059 0.1817088
0 4.0015000000005019 273 0 500 6060 0.1817088
0 4.0020000000005016 272 0 500 6060 0.18104319999999999
0 4.0025000000005013 272 0 500 6061 0.18104319999999999
0 4.003000000000501 273 0 500 6062 0.1817088
0 4.0035000000005008 273 0 500 6063 0.1817088
0 4.0040000000005005 272 0 500 6063 0.18104319999999999
0 4.0045000000005002 272 0 500 6064 0.18104319999999999
0 4.0050000000004999 273 0 500 6065 0.1817088
0 4.0055000000004997 273 0 500 6066 0.1817088
0 4.0060000000004994 272 0 500 6066 0.18104319999999999
0 4.0065000000004991 272 0 500 6067 0.18104319999999999
0 4.0070000000004988 273 0 500 6068 0.1817088
0 4.0075000000004986 273 0 500 6069 0.1817088
0 4.0080000000004983 272 0 500 6069 0.18104319999999999
0 4.008500000000498 272 0 500 6070 0.18104319999999999
0 4.0090000000004977 273 0 500 6071 0.1817088
0 4.0095000000004974 273 0 500 6072 0.1817088
0 4.0100000000004972 272 0 500 6072 0.18104319999999999
0 4.0105000000004969 272 0 500 6073 0.18104319999999999
0 4.0110000000004966 273 0 500 6074 0.1817088
0 4.0115000000004963 273 0 500 6075 0.1817088
0 4.0120000000004961 272 0 500 6075 0.18104319999999999
0 4.0125000000004958 272 0 500 6076 0.18104319999999999
0 4.0130000000004955 273 0 500 6077 0.1817088
0 4.0135000000004952 273 0 500 6078 0.1817088
0 4.0140000000004949 272 0 500 6078 0.18104319999999999
0 4.0145000000004947 272 0 500 6079 0.18104319999999999
0 4.0150000000004944 273 0 500 6080 0.1817088
0 4.0155000000004941 273 0 500 6081 0.1817088
0 4.0160000000004938 272 0 500 6081 0.18104319999999999
0 4.0165000000004936 272 0 500 6082 0.18104319999999999
0 4.0170000000004933 273 0 500 6083 0.1817088
0 4.017500000000493 273 0 500 6084 0.1817088
0 4.0180000000004927 272 0 500 6084 0.18104319999999999
0 4.0185000000004925 272 0 500 6085 0.18104319999999999
0 4.0190000000004922 273 0 500 6086 0.1817088
0 4.0195000000004919 273 0 500 6087 0.1817088
0 4.0200000000004916 272 0 500 6087 0.18104319999999999
0 4.0205000000004913 272 0 500 6088 0.18104319999999999
0 4.0210000000004911 273 0 500 6089 0.1817088
0 4.0215000000004908 273 0 500 6090 0.1817088
0 4.0220000000004905 272 0 500 6090 0.18104319999999999
0 4.0225000000004902 272 0 500 6091 0.18104319999999999
0 4.02300000000049 273 0 500 6092 0.1817088
0 4.0235000000004897 273 0 500 6093 0.1817088
0 4.0240000000004894 272 0 500 6093 0.18104319999999999
0 4.0245000000004891 272 0 500 6094 0.18104319999999999
0 4.0250000000004889 273 0 500 6095 0.1817088
0 4.0255000000004886 273 0 500 6096 0.1817088
0 4.0260000000004883 272 0 500 6096 0.18104319999999999
0 4.026500000000488 272 0 500 6097 0.18104319999999999
0 4.0270000000004877 273 0 500 6098 0.1817088
0 4.0275000000004875 273 0 500 6099 0.1817088
0 4.0280000000004872 273 0 500 6100 0.1817088
0 4.0285000000004869 272 0 500 6100 0.18104319999999999
0 4.0290000000004866 273 0 500 6101 0.1817088
0 4.0295000000004864 273 0 500 6102 0.1817088
0 4.0300000000004861 273 0 500 6103 0.1817088
0 4.0305000000004858 272 0 500 6103 0.18104319999999999
0 4.0310000000004855 273 0 500 6104 0.1817088
0 4.0315000000004853 273 0 500 6105 0.1817088
0 4.032000000000485 273 0 500 6106 0.1817088
0 4.0325000000004847 272 0 500 6106 0.18104319999999999
0 4.0330000000004844 273 0 500 6107 0.1817088
0 4.0335000000004841 273 0 500 6108 0.1817088
0 4.0340000000004839 273 0 500 6109 0.1817088
0 4.0345000000004836 272 0 500 6109 0.18104319999999999
0 4.0350000000004833 273 0 500 6110 0.1817088
0 4.035500000000483 273 0 500 6111 0.1817088
0 4.0360000000004828 273 0 500 6112 0.1817088
0 4.0365000000004825 272 0 500 6112 0.18104319999999999
0 4.0370000000004822 273 0 500 6113 0.1817088
0 4.0375000000004819 273 0 500 6114 0.1817088
0 4.0380000000004816 273 0 500 6115 0.1817088
0 4.0385000000004814 272 0 500 6115 0.18104319999999999
0 4.0390000000004811 273 0 500 6116 0.1817088
0 4.0395000000004808 273 0 500 6117 0.1817088
0 4.0400000000004805 273 0 500 6118 0.1817088
0 4.0405000000004803 272 0 500 6118 0.18104319999999999
0 4.04100000000048 273 0 500 6119 0.1817088
0 4.0415000000004797 273 0 500 6120 0.1817088
0 4.0420000000004794 273 0 500 6121 0.1817088
0 4.0425000000004792 272 0 500 6121 0.18104319999999999
0 4.0430000000004789 273 0 500 6122 0.1817088
0 4.0435000000004786 273 0 500 6123 0.1817088
0 4.0440000000004783 273 0 500 6124 0.1817088
0 4.044500000000478 272 0 500 6124 0.18104319999999999
0 4.0450000000004778 273 0 500 6125 0.1817088
0 4.0455000000004775 273 0 500 6126 0.1817088
0 4.0460000000004772 273 0 500 6127 0.1817088
0 4.0465000000004769 272 0 500 6127 0.18104319999999999
0 4.0470000000004767 273 0 500 6128 0.1817088
0 4.0475000000004764 273 0 500 6129 0.1817088
0 4.0480000000004761 273 0 500 6130 0.1817088
0 4.0485000000004758 272 0 500 6130 0.18104319999999999
0 4.0490000000004756 273 0 500 6131 0.1817088
0 4.0495000000004753 273 0 500 6132 0.1817088
0 4.050000000000475 273 0 500 6133 0.1817088
0 4.0505000000004747 272 0 500 6133 0.18104319999999999
0 4.0510000000004744 273 0 500 6134 0.1817088
0 4.0515000000004742 273 0 500 6135 0.1817088
0 4.0520000000004739 273 0 500 6136 0.1817088
0 4.0525000000004736 272 0 500 6136 0.18104319999999999
0 4.0530000000004733 273 0 500 6137 0.1817088
0 4.0535000000004731 273 0 500 6138 0.1817088
0 4.0540000000004728 273 0 500 6139 0.1817088
0 4.0545000000004725 272 0 500 6139 0.18104319999999999
0 4.0550000000004722 273 0 500 6140 0.1817088
0 4.0555000000004719 273 0 500 6141 0.1817088
0 4.0560000000004717 273 0 500 6142 0.1817088
0 4.0565000000004714 272 0 500 6142 0.18104319999999999
0 4.0570000000004711 273 0 500 6143 0.1817088
0 4.0575000000004708 273 0 500 6144 0.1817088
0 4.0580000000004706 273 0 500 6145 0.1817088
0 4.0585000000004703 272 0 500 6145 0.18104319999999999
0 4.05900000000047 273 0 500 6146 0.1817088
0 4.0595000000004697 273 0 500 6147 0.1817088
0 4.0600000000004695 273 0 500 6148 0.1817088
0 4.0605000000004692 272 0 500 6148 0.18104319999999999
0 4.0610000000004689 273 0 500 6149 0.1817088
0 4.0615000000004686 273 0 500 6150 0.1817088
0 4.0620000000004683 273 0 500 6151 0.1817088
0 4.0625000000004681 272 0 500 6151 0.18104319999999999
0 4.0630000000004678 273 0 500 6152 0.1817088
0 4.0635000000004675 273 0 500 6153 0.1817088
0 4.0640000000004672 273 0 500 6154 0.1817088
0 4.064500000000467 272 0 500 6154 0.18104319999999999
0 4.0650000000004667 273 0 500 6155 0.1817088
0 4.0655000000004664 273 0 500 6156 0.1817088
0 4.0660000000004661 273 0 500 6157 0.1817088
0 4.0665000000004659 272 0 500 6157 0.18104319999999999
0 4.0670000000004656 273 0 500 6158 0.1817088
0 4.0675000000004653 273 0 500 6159 0.1817088
0 4.068000000000465 273 0 500 6160 0.1817088
0 4.0685000000004647 272 0 500 6160 0.18104319999999999
0 4.0690000000004645 273 0 500 6161 0.1817088
0 4.0695000000004642 273 0 500 6162 0.1817088
0 4.0700000000004639 273 0 500 6163 0.1817088
0 4.0705000000004636 272 0 500 6163 0.18104319999999999
0 4.0710000000004634 273 0 500 6164 0.1817088
0 4.0715000000004631 273 0 500 6165 0.1817088
0 4.0720000000004628 273 0 500 6166 0.1817088
0 4.0725000000004625 272 0 500 6166 0.18104319999999999
0 4.0730000000004623 273 0 500 6167 0.1817088
0 4.073500000000462 273 0 500 6168 0.1817088
0 4.0740000000004617 273 0 500 6169 0.1817088
0 4.0745000000004614 272 0 500 6169 0.18104319999999999
0 4.0750000000004611 273 0 500 6170 0.1817088
0 4.0755000000004609 273 0 500 6171 0.1817088
0 4.0760000000004606 273 0 500 6172 0.1817088
0 4.0765000000004603 272 0 500 6172 0.18104319999999999
0 4.07700000000046 273 0 500 6173 0.1817088
0 4.0775000000004598 273 0 500 6174 0.1817088
0 4.0780000000004595 273 0 500 6175 0.1817088
0 4.0785000000004592 272 0 500 6175 0.18104319999999999
0 4.0790000000004589 273 0 500 6176 0.1817088
0 4.0795000000004586 273 0 500 6177 0.1817088
0 4.0800000000004584 273 0 500 6178 0.1817088
0 4.0805000000004581 272 0 500 6178 0.18104319999999999
0 4.0810000000004578 273 0 500 6179 0.1817088
0 4.0815000000004575 273 0 500 6180 0.1817088
0 4.0820000000004573 273 0 500 6181 0.1817088
0 4.082500000000457 272 0 500 6181 0.18104319999999999
0 4.0830000000004567 273 0 500 6182 0.1817088
0 4.0835000000004564 273 0 500 6183 0.1817088
0 4.0840000000004562 273 0 500 6184 0.1817088
0 4.0845000000004559 272 0 500 6184 0.18104319999999999
0 4.0850000000004556 273 0 500 6185 0.1817088
0 4.0855000000004553 273 0 500 6186 0.1817088
0 4.086000000000455 273 0 500 6187 0.1817088
0 4.0865000000004548 272 0 500 6187 0.18104319999999999
0 4.0870000000004545 273 0 500 6188 0.1817088
0 4.0875000000004542 273 0 500 6189 0.1817088
0 4.0880000000004539 273 0 500 6190 0.1817088
0 4.0885000000004537 272 0 500 6190 0.18104319999999999
0 4.0890000000004534 273 0 500 6191 0.1817088
0 4.0895000000004531 273 0 500 6192 0.1817088
0 4.0900000000004528 273 0 500 6193 0.1817088
0 4.0905000000004526 272 0 500 6193 0.18104319999999999
0 4.0910000000004523 273 0 500 6194 0.1817088
0 4.091500000000452 273 0 500 6195 0.1817088
0 4.0920000000004517 273 0 500 6196 0.1817088
0 4.0925000000004514 272 0 500 6196 0.18104319999999999
0 4.0930000000004512 273 0 500 6197 0.1817088
0 4.0935000000004509 273 0 500 6198 0.1817088
0 4.0940000000004506 273 0 500 6199 0.1817088
0 4.0945000000004503 272 0 500 6199 0.18104319999999999
0 4.0950000000004501 273 0 500 6200 0.1817088
0 4.0955000000004498 273 0 500 6201 0.1817088
0 4.0960000000004495 273 0 500 6202 0.1817088
0 4.0965000000004492 272 0 500 6202 0.18104319999999999
0 4.0970000000004489 273 0 500 6203 0.1817088
0 4.0975000000004487 273 0 500 6204 0.1817088
0 4.0980000000004484 273 0 500 6205 0.1817088
0 4.0985000000004481 272 0 500 6205 0.18104319999999999
0 4.0990000000004478 273 0 500 6206 0.1817088
0 4.0995000000004476 273 0 500 6207 0.1817088
0 4.1000000000004473 273 0 500 6208 0.1817088
0 4.100500000000447 272 0 500 6208 0.18104319999999999
0 4.1010000000004467 273 0 500 6209 0.1817088
0 4.1015000000004465 273 0 500 6210 0.1817088
0 4.1020000000004462 273 0 500 6211 0.1817088
0 4.1025000000004459 272 0 500 6211 0.18104319999999999
0 4.1030000000004456 272 0 500 6212 0.18104319999999999
0 4.1035000000004453 273 0 500 6213 0.1817088
0 4.1040000000004451 273 0 500 6214 0.1817088
0 4.1045000000004448 272 0 500 6214 0.18104319999999999
0 4.1050000000004445 272 0 500 6215 0.18104319999999999
0 4.1055000000004442 273 0 500 6216 0.1817088
0 4.106000000000444 273 0 500 6217 0.1817088
0 4.1065000000004437 272 0 500 6217 0.18104319999999999
0 4.1070000000004434 272 0 500 6218 0.18104319999999999
0 4.1075000000004431 273 0 500 6219 0.1817088
0 4.1080000000004429 273 0 500 6220 0.1817088
0 4.1085000000004426 272 0 500 6220 0.18104319999999999
0 4.1090000000004423 272 0 500 6221 0.18104319999999999
0 4.109500000000442 273 0 500 6222 0.1817088
0 4.1100000000004417 273 0 500 6223 0.1817088
0 4.1105000000004415 272 0 500 6223 0.18104319999999999
0 4.1110000000004412 272 0 500 6224 0.18104319999999999
0 4.1115000000004409 273 0 500 6225 0.1817088
0 4.1120000000004406 273 0 500 6226 0.1817088
0 4.1125000000004404 272 0 500 6226 0.18104319999999999
0 4.1130000000004401 272 0 500 6227 0.18104319999999999
0 4.1135000000004398 273 0 500 6228 0.1817088
0 4.1140000000004395 273 0 500 6229 0.1817088
0 4.1145000000004393 272 0 500 6229 0.18104319999999999
0 4.115000000000439 272 0 500 6230 0.18104319999999999
0 4.1155000000004387 273 0 500 6231 0.1817088
0 4.1160000000004384 273 0 500 6232 0.1817088
0 4.1165000000004381 272 0 500 6232 0.18104319999999999
0 4.1170000000004379 272 0 500 6233 0.18104319999999999
0 4.1175000000004376 273 0 500 6234 0.1817088
0 4.1180000000004373 273 0 500 6235 0.1817088
0 4.118500000000437 272 0 500 6235 0.18104319999999999
0 4.1190000000004368 272 0 500 6236 0.18104319999999999
0 4.1195000000004365 273 0 500 6237 0.1817088
0 4.1200000000004362 273 0 500 6238 0.1817088
0 4.1205000000004359 272 0 500 6238 0.18104319999999999
0 4.1210000000004356 272 0 500 6239 0.18104319999999999
0 4.1215000000004354 273 0 500 6240 0.1817088
0 4.1220000000004351 273 0 500 6241 0.1817088
0 4.1225000000004348 272 0 500 6241 0.18104319999999999
0 4.1230000000004345 272 0 500 6242 0.18104319999999999
0 4.1235000000004343 273 0 500 6243 0.1817088
0 4.124000000000434 273 0 500 6244 0.1817088
0 4.1245000000004337 272 0 500 6244 0.18104319999999999
0 4.1250000000004334 272 0 500 6245 0.18104319999999999
0 4.1255000000004332 273 0 500 6246 0.1817088
0 4.1260000000004329 273 0 500 6247 0.1817088
0 4.1265000000004326 272 0 500 6247 0.18104319999999999
0 4.1270000000004323 272 0 500 6248 0.18104319999999999
0 4.127500000000432 273 0 500 6249 0.1817088
0 4.1280000000004318 273 0 500 6250 0.1817088
0 4.1285000000004315 272 0 500 6250 0.18104319999999999
0 4.1290000000004312 272 0 500 6251 0.18104319999999999
0 4.1295000000004309 273 0 500 6252 0.1817088
0 4.1300000000004307 273 0 500 6253 0.1817088
0 4.1305000000004304 272 0 500 6253 0.18104319999999999
0 4.1310000000004301 272 0 500 6254 0.18104319999999999
0 4.1315000000004298 273 0 500 6255 0.1817088
0 4.1320000000004296 273 0 500 6256 0.1817088
0 4.1325000000004293 273 0 500 6257 0.1817088
0 4.133000000000429 272 0 500 6257 0.18104319999999999
0 4.1335000000004287 273 0 500 6258 0.1817088
0 4.1340000000004284 273 0 500 6259 0.1817088
0 4.1345000000004282 273 0 500 6260 0.1817088
0 4.1350000000004279 272 0 500 6260 0.18104319999999999
0 4.1355000000004276 273 0 500 6261 0.1817088
0 4.1360000000004273 273 0 500 6262 0.1817088
0 4.1365000000004271 273 0 500 6263 0.1817088
0 4.1370000000004268 272 0 500 6263 0.18104319999999999
0 4.1375000000004265 273 0 500 6264 0.1817088
0 4.1380000000004262 273 0 500 6265 0.1817088
0 4.1385000000004259 273 0 500 6266 0.1817088
0 4.1390000000004257 272 0 500 6266 0.18104319999999999
0 4.1395000000004254 273 0 500 6267 0.1817088
0 4.1400000000004251 273 0 500 6268 0.1817088
0 4.1405000000004248 273 0 500 6269 0.1817088
0 4.1410000000004246 272 0 500 6269 0.18104319999999999
0 4.1415000000004243 273 0 500 6270 0.1817088
0 4.142000000000424 273 0 500 6271 0.1817088
0 4.1425000000004237 273 0 500 6272 0.1817088
0 4.1430000000004235 272 0 500 6272 0.18104319999999999
0 4.1435000000004232 273 0 500 6273 0.1817088
0 4.1440000000004229 273 0 500 6274 0.1817088
0 4.1445000000004226 273 0 500 6275 0.1817088
0 4.1450000000004223 272 0 500 6275 0.18104319999999999
0 4.1455000000004221 273 0 500 6276 0.1817088
0 4.1460000000004218 273 0 500 6277 0.1817088
0 4.1465000000004215 273 0 500 6278 0.1817088
0 4.1470000000004212 272 0 500 6278 0.18104319999999999
0 4.147500000000421 273 0 500 6279 0.1817088
0 4.1480000000004207 273 0 500 6280 0.1817088
0 4.1485000000004204 273 0 500 6281 0.1817088
0 4.1490000000004201 272 0 500 6281 0.18104319999999999
0 4.1495000000004199 273 0 500 6282 0.1817088
0 4.1500000000004196 273 0 500 6283 0.1817088
0 4.1505000000004193 273 0 500 6284 0.1817088
0 4.151000000000419 272 0 500 6284 0.18104319999999999
0 4.1515000000004187 273 0 500 6285 0.1817088
0 4.1520000000004185 273 0 500 6286 0.1817088
0 4.1525000000004182 273 0 500 6287 0.1817088
0 4.1530000000004179 272 0 500 6287 0.18104319999999999
0 4.1535000000004176 273 0 500 6288 0.1817088
0 4.1540000000004174 273 0 500 6289 0.1817088
0 4.1545000000004171 273 0 500 6290 0.1817088
0 4.1550000000004168 272 0 500 6290 0.18104319999999999
0 4.1555000000004165 273 0 500 6291 0.1817088
0 4.1560000000004163 273 0 500 6292 0.1817088
0 4.156500000000416 273 0 500 6293 0.1817088
0 4.1570000000004157 272 0 500 6293 0.18104319999999999
0 4.1575000000004154 273 0 500 6294 0.1817088
0 4.1580000000004151 273 0 500 6295 0.1817088
0 4.1585000000004149 273 0 500 6296 0.1817088
0 4.1590000000004146 272 0 500 6296 0.18104319999999999
0 4.1595000000004143 273 0 500 6297 0.1817088
0 4.160000000000414 273 0 500 6298 0.1817088
0 4.1605000000004138 273 0 500 6299 0.1817088
0 4.1610000000004135 272 0 500 6299 0.18104319999999999
0 4.1615000000004132 273 0 500 6300 0.1817088
0 4.1620000000004129 273 0 500 6301 0.1817088
0 4.1625000000004126 273 0 500 6302 0.1817088
0 4.1630000000004124 272 0 500 6302 0.18104319999999999
0 4.1635000000004121 273 0 500 6303 0.1817088
0 4.1640000000004118 273 0 500 6304 0.1817088
0 4.1645000000004115 273 0 500 6305 0.1817088
0 4.1650000000004113 272 0 500 6305 0.18104319999999999
0 4.165500000000411 273 0 500 6306 0.1817088
0 4.1660000000004107 273 0 500 6307 0.1817088
0 4.1665000000004104 273 0 500 6308 0.1817088
0 4.1670000000004102 272 0 500 6308 0.18104319999999999
0 4.1675000000004099 273 0 500 6309 0.1817088
0 4.1680000000004096 273 0 500 6310 0.1817088
0 4.1685000000004093 273 0 500 6311 0.1817088
0 4.169000000000409 272 0 500 6311 0.18104319999999999
0 4.1695000000004088 273 0 500 6312 0.1817088
0 4.1700000000004085 273 0 500 6313 0.1817088
0 4.1705000000004082 273 0 500 6314 0.1817088
0 4.1710000000004079 272 0 500 6314 0.18104319999999999
0 4.1715000000004077 273 0 500 6315 0.1817088
0 4.1720000000004074 273 0 500 6316 0.1817088
0 4.1725000000004071 273 0 500 6317 0.1817088
0 4.1730000000004068 272 0 500 6317 0.18104319999999999
0 4.1735000000004066 273 0 500 6318 0.1817088
0 4.1740000000004063 273 0 500 6319 0.1817088
0 4.174500000000406 273 0 500 6320 0.1817088
0 4.1750000000004057 272 0 500 6320 0.18104319999999999
0 4.1755000000004054 273 0 500 6321 0.1817088
0 4.1760000000004052 273 0 500 6322 0.1817088
0 4.1765000000004049 273 0 500 6323 0.1817088
0 4.1770000000004046 272 0 500 6323 0.18104319999999999
0 4.1775000000004043 273 0 500 6324 0.1817088
0 4.1780000000004041 273 0 500 6325 0.1817088
0 4.1785000000004038 273 0 500 6326 0.1817088
0 4.1790000000004035 272 0 500 6326 0.18104319999999999
0 4.1795000000004032 273 0 500 6327 0.1817088
0 4.1800000000004029 273 0 500 6328 0.1817088
0 4.1805000000004027 273 0 500 6329 0.1817088
0 4.1810000000004024 272 0 500 6329 0.18104319999999999
0 4.1815000000004021 273 0 500 6330 0.1817088
0 4.1820000000004018 273 0 500 6331 0.1817088
0 4.1825000000004016 273 0 500 6332 0.1817088
0 4.1830000000004013 272 0 500 6332 0.18104319999999999
0 4.183500000000401 273 0 500 6333 0.1817088
0 4.1840000000004007 273 0 500 6334 0.1817088
0 4.1845000000004005 273 0 500 6335 0.1817088
0 4.1850000000004002 272 0 500 6335 0.18104319999999999
0 4.1855000000003999 273 0 500 6336 0.1817088
0 4.1860000000003996 273 0 500 6337 0.1817088
0 4.1865000000003993 273 0 500 6338 0.1817088
0 4.1870000000003991 272 0 500 6338 0.18104319999999999
0 4.1875000000003988 273 0 500 6339 0.1817088
0 4.1880000000003985 273 0 500 6340 0.1817088
0 4.1885000000003982 273 0 500 6341 0.1817088
0 4.189000000000398 272 0 500 6341 0.18104319999999999
0 4.1895000000003977 273 0 500 6342 0.1817088
0 4.1900000000003974 273 0 500 6343 0.1817088
0 4.1905000000003971 273 0 500 6344 0.1817088
0 4.1910000000003969 272 0 500 6344 0.18104319999999999
0 4.1915000000003966 273 0 500 6345 0.1817088
0 4.1920000000003963 273 0 500 6346 0.1817088
0 4.192500000000396 273 0 500 6347 0.1817088
0 4.1930000000003957 272 0 500 6347 0.18104319999999999
0 4.1935000000003955 273 0 500 6348 0.1817088
0 4.1940000000003952 273 0 500 6349 0.1817088
0 4.1945000000003949 273 0 500 6350 0.1817088
0 4.1950000000003946 272 0 500 6350 0.18104319999999999
0 4.1955000000003944 273 0 500 6351 0.1817088
0 4.1960000000003941 273 0 500 6352 0.1817088
0 4.1965000000003938 273 0 500 6353 0.1817088
0 4.1970000000003935 272 0 500 6353 0.18104319999999999
0 4.1975000000003932 273 0 500 6354 0.1817088
0 4.198000000000393 273 0 500 6355 0.1817088
0 4.1985000000003927 273 0 500 6356 0.1817088
0 4.1990000000003924 272 0 500 6356 0.18104319999999999
0 4.1995000000003921 273 0 500 6357 0.1817088
0 4.2000000000003919 273 0 500 6358 0.1817088
0 4.2005000000003916 273 0 500 6359 0.1817088
0 4.2010000000003913 272 0 500 6359 0.18104319999999999
0 4.201500000000391 273 0 500 6360 0.1817088
0 4.2020000000003908 273 0 500 6361 0.1817088
0 4.2025000000003905 273 0 500 6362 0.1817088
0 4.2030000000003902 272 0 500 6362 0.18104319999999999
0 4.2035000000003899 273 0 500 6363 0.1817088
0 4.2040000000003896 273 0 500 6364 0.1817088
0 4.2045000000003894 273 0 500 6365 0.1817088
0 4.2050000000003891 272 0 500 6365 0.18104319999999999
0 4.2055000000003888 273 0 500 6366 0.1817088
0 4.2060000000003885 273 0 500 6367 0.1817088
0 4.2065000000003883 273 0 500 6368 0.1817088
0 4.207000000000388 272 0 500 6368 0.18104319999999999
0 4.2075000000003877 272 0 500 6369 0.18104319999999999
0 4.2080000000003874 273 0 500 6370 0.1817088
0 4.2085000000003872 273 0 500 6371 0.1817088
0 4.2090000000003869 272 0 500 6371 0.18104319999999999
0 4.2095000000003866 272 0 500 6372 0.18104319999999999
0 4.2100000000003863 273 0 500 6373 0.1817088
0 4.210500000000386 273 0 500 6374 0.1817088
0 4.2110000000003858 272 0 500 6374 0.18104319999999999
0 4.2115000000003855 272 0 500 6375 0.18104319999999999
0 4.2120000000003852 273 0 500 6376 0.1817088
0 4.2125000000003849 273 0 500 6377 0.1817088
0 4.2130000000003847 272 0 500 6377 0.18104319999999999
0 4.2135000000003844 272 0 500 6378 0.18104319999999999
0 4.2140000000003841 273 0 500 6379 0.1817088
0 4.2145000000003838 273 0 500 6380 0.1817088
0 4.2150000000003836 272 0 500 6380 0.18104319999999999
0 4.2155000000003833 272 0 500 6381 0.18104319999999999
0 4.216000000000383 273 0 500 6382 0.1817088
0 4.2165000000003827 273 0 500 6383 0.1817088
0 4.2170000000003824 272 0 500 6383 0.18104319999999999
0 4.2175000000003822 272 0 500 6384 0.18104319999999999
0 4.2180000000003819 273 0 500 6385 0.1817088
0 4.2185000000003816 273 0 500 6386 0.1817088
0 4.2190000000003813 272 0 500 6386 0.18104319999999999
0 4.2195000000003811 272 0 500 6387 0.18104319999999999
0 4.2200000000003808 273 0 500 6388 0.1817088
0 4.2205000000003805 273 0 500 6389 0.1817088
0 4.2210000000003802 272 0 500 6389 0.18104319999999999
0 4.2215000000003799 272 0 500 6390 0.18104319999999999
0 4.2220000000003797 273 0 500 6391 0.1817088
0 4.2225000000003794 273 0 500 6392 0.1817088
0 4.2230000000003791 272 0 500 6392 0.18104319999999999
0 4.2235000000003788 272 0 500 6393 0.18104319999999999
0 4.2240000000003786 273 0 500 6394 0.1817088
0 4.2245000000003783 273 0 500 6395 0.1817088
0 4.225000000000378 272 0 500 6395 0.18104319999999999
0 4.2255000000003777 272 0 500 6396 0.18104319999999999
0 4.2260000000003775 273 0 500 6397 0.1817088
0 4.2265000000003772 273 0 500 6398 0.1817088
0 4.2270000000003769 272 0 500 6398 0.18104319999999999
0 4.2275000000003766 272 0 500 6399 0.18104319999999999
0 4.2280000000003763 273 0 500 6400 0.1817088
0 4.2285000000003761 273 0 500 6401 0.1817088
0 4.2290000000003758 272 0 500 6401 0.18104319999999999
0 4.2295000000003755 272 0 500 6402 0.18104319999999999
0 4.2300000000003752 273 0 500 6403 0.1817088
0 4.230500000000375 273 0 500 6404 0.1817088
0 4.2310000000003747 272 0 500 6404 0.18104319999999999
0 4.2315000000003744 272 0 500 6405 0.18104319999999999
0 4.2320000000003741 273 0 500 6406 0.1817088
0 4.2325000000003739 273 0 500 6407 0.1817088
0 4.2330000000003736 272 0 500 6407 0.18104319999999999
0 4.2335000000003733 272 0 500 6408 0.18104319999999999
0 4.234000000000373 273 0 500 6409 0.1817088
0 4.2345000000003727 273 0 500 6410 0.1817088
0 4.2350000000003725 272 0 500 6410 0.18104319999999999
0 4.2355000000003722 272 0 500 6411 0.18104319999999999
0 4.2360000000003719 273 0 500 6412 0.1817088
0 4.2365000000003716 273 0 500 6413 0.1817088
0 4.2370000000003714 273 0 500 6414 0.1817088
0 4.2375000000003711 272 0 500 6414 0.18104319999999999
0 4.2380000000003708 273 0 500 6415 0.1817088
0 4.2385000000003705 273 0 500 6416 0.1817088
0 4.2390000000003702 273 0 500 6417 0.1817088
0 4.23950000000037 272 0 500 6417 0.18104319999999999
0 4.2400000000003697 273 0 500 6418 0.1817088
0 4.2405000000003694 273 0 500 6419 0.1817088
0 4.2410000000003691 273 0 500 6420 0.1817088
0 4.2415000000003689 272 0 500 6420 0.18104319999999999
0 4.2420000000003686 273 0 500 6421 0.1817088
0 4.2425000000003683 273 0 500 6422 0.1817088
0 4.243000000000368 273 0 500 6423 0.1817088
0 4.2435000000003678 272 0 500 6423 0.18104319999999999
0 4.2440000000003675 273 0 500 6424 0.1817088
0 4.2445000000003672 273 0 500 6425 0.1817088
0 4.2450000000003669 273 0 500 6426 0.1817088
0 4.2455000000003666 272 0 500 6426 0.18104319999999999
0 4.2460000000003664 273 0 500 6427 0.1817088
0 4.2465000000003661 273 0 500 6428 0.1817088
0 4.2470000000003658 273 0 500 6429 0.1817088
0 4.2475000000003655 272 0 500 6429 0.18104319999999999
0 4.2480000000003653 273 0 500 6430 0.1817088
0 4.248500000000365 273 0 500 6431 0.1817088
0 4.2490000000003647 273 0 500 6432 0.1817088
0 4.2495000000003644 272 0 500 6432 0.18104319999999999
0 4.2500000000003642 273 0 500 6433 0.1817088
0 4.2505000000003639 273 0 500 6434 0.1817088
0 4.2510000000003636 273 0 500 6435 0.1817088
0 4.2515000000003633 272 0 500 6435 0.18104319999999999
0 4.252000000000363 273 0 500 6436 0.1817088
0 4.2525000000003628 273 0 500 6437 0.1817088
0 4.2530000000003625 273 0 500 6438 0.1817088
0 4.2535000000003622 272 0 500 6438 0.18104319999999999
0 4.2540000000003619 273 0 500 6439 0.1817088
0 4.2545000000003617 273 0 500 6440 0.1817088
0 4.2550000000003614 273 0 500 6441 0.1817088
0 4.2555000000003611 272 0 500 6441 0.18104319999999999
0 4.2560000000003608 273 0 500 6442 0.1817088
0 4.2565000000003606 273 0 500 6443 0.1817088
0 4.2570000000003603 273 0 500 6444 0.1817088
0 4.25750000000036 272 0 500 6444 0.18104319999999999
0 4.2580000000003597 273 0 500 6445 0.1817088
0 4.2585000000003594 273 0 500 6446 0.1817088
0 4.2590000000003592 273 0 500 6447 0.1817088
0 4.2595000000003589 272 0 500 6447 0.18104319999999999
0 4.2600000000003586 273 0 500 6448 0.1817088
0 4.2605000000003583 273 0 500 6449 0.1817088
0 4.2610000000003581 273 0 500 6450 0.1817088
0 4.2615000000003578 272 0 500 6450 0.18104319999999999
0 4.2620000000003575 273 0 500 6451 0.1817088
0 4.2625000000003572 273 0 500 6452 0.1817088
0 4.2630000000003569 273 0 500 6453 0.1817088
0 4.2635000000003567 272 0 500 6453 0.18104319999999999
0 4.2640000000003564 273 0 500 6454 0.1817088
0 4.2645000000003561 273 0 500 6455 0.1817088
0 4.2650000000003558 273 0 500 6456 0.1817088
0 4.2655000000003556 272 0 500 6456 0.18104319999999999
0 4.2660000000003553 273 0 500 6457 0.1817088
0 4.266500000000355 273 0 500 6458 0.1817088
0 4.2670000000003547 273 0 500 6459 0.1817088
0 4.2675000000003545 272 0 500 6459 0.18104319999999999
0 4.2680000000003542 273 0 500 6460 0.1817088
0 4.2685000000003539 273 0 500 6461 0.1817088
0 4.2690000000003536 273 0 500 6462 0.1817088
0 4.2695000000003533 272 0 500 6462 0.18104319999999999
0 4.2700000000003531 273 0 500 6463 0.1817088
0 4.2705000000003528 273 0 500 6464 0.1817088
0 4.2710000000003525 273 0 500 6465 0.1817088
0 4.2715000000003522 272 0 500 6465 0.18104319999999999
0 4.272000000000352 273 0 500 6466 0.1817088
0 4.2725000000003517 273 0 500 6467 0.1817088
0 4.2730000000003514 273 0 500 6468 0.1817088
0 4.2735000000003511 272 0 500 6468 0.18104319999999999
0 4.2740000000003509 273 0 500 6469 0.1817088
0 4.2745000000003506 273 0 500 6470 0.1817088
0 4.2750000000003503 273 0 500 6471 0.1817088
0 4.27550000000035 272 0 500 6471 0.18104319999999999
0 4.2760000000003497 273 0 500 6472 0.1817088
0 4.2765000000003495 273 0 500 6473 0.1817088
0 4.2770000000003492 273 0 500 6474 0.1817088
0 4.2775000000003489 272 0 500 6474 0.18104319999999999
0 4.2780000000003486 273 0 500 6475 0.1817088
0 4.2785000000003484 273 0 500 6476 0.1817088
0 4.2790000000003481 273 0 500 6477 0.1817088
0 4.2795000000003478 272 0 500 6477 0.18104319999999999
0 4.2800000000003475 273 0 500 6478 0.1817088
0 4.2805000000003472 273 0 500 6479 0.1817088
0 4.281000000000347 273 0 500 6480 0.1817088
0 4.2815000000003467 272 0 500 6480 0.18104319999999999
0 4.2820000000003464 273 0 500 6481 0.1817088
0 4.2825000000003461 273 0 500 6482 0.1817088
0 4.2830000000003459 273 0 500 6483 0.1817088
0 4.2835000000003456 272 0 500 6483 0.18104319999999999
0 4.2840000000003453 273 0 500 6484 0.1817088
0 4.284500000000345 273 0 500 6485 0.1817088
0 4.2850000000003448 273 0 500 6486 0.1817088
0 4.2855000000003445 272 0 500 6486 0.18104319999999999
0 4.2860000000003442 273 0 500 6487 0.1817088
0 4.2865000000003439 273 0 500 6488 0.1817088
0 4.2870000000003436 273 0 500 6489 0.1817088
0 4.2875000000003434 272 0 500 6489 0.18104319999999999
0 4.2880000000003431 273 0 500 6490 0.1817088
0 4.2885000000003428 273 0 500 6491 0.1817088
0 4.2890000000003425 273 0 500 6492 0.1817088
0 4.2895000000003423 272 0 500 6492 0.18104319999999999
0 4.290000000000342 273 0 500 6493 0.1817088
0 4.2905000000003417 273 0 500 6494 0.1817088
0 4.2910000000003414 273 0 500 6495 0.1817088
0 4.2915000000003412 272 0 500 6495 0.18104319999999999
0 4.2920000000003409 273 0 500 6496 0.1817088
0 4.2925000000003406 273 0 500 6497 0.1817088
0 4.2930000000003403 273 0 500 6498 0.1817088
0 4.29350000000034 272 0 500 6498 0.18104319999999999
0 4.2940000000003398 273 0 500 6499 0.1817088
0 4.2945000000003395 273 0 500 6500 0.1817088
0 4.2950000000003392 273 0 500 6501 0.1817088
0 4.2955000000003389 272 0 500 6501 0.18104319999999999
0 4.2960000000003387 273 0 500 6502 0.1817088
0 4.2965000000003384 273 0 500 6503 0.1817088
0 4.2970000000003381 273 0 500 6504 0.1817088
0 4.2975000000003378 272 0 500 6504 0.18104319999999999
0 4.2980000000003376 273 0 500 6505 0.1817088
0 4.2985000000003373 273 0 500 6506 0.1817088
0 4.299000000000337 273 0 500 6507 0.1817088
0 4.2995000000003367 272 0 500 6507 0.18104319999999999
0 4.3000000000003364 273 0 500 6508 0.1817088
0 4.3005000000003362 273 0 500 6509 0.1817088
0 4.3010000000003359 273 0 500 6510 0.1817088
0 4.3015000000003356 272 0 500 6510 0.18104319999999999
0 4.3020000000003353 273 0 500 6511 0.1817088
0 4.3025000000003351 273 0 500 6512 0.1817088
0 4.3030000000003348 273 0 500 6513 0.1817088
0 4.3035000000003345 272 0 500 6513 0.18104319999999999
0 4.3040000000003342 273 0 500 6514 0.1817088
0 4.3045000000003339 273 0 500 6515 0.1817088
0 4.3050000000003337 273 0 500 6516 0.1817088
0 4.3055000000003334 272 0 500 6516 0.18104319999999999
0 4.3060000000003331 273 0 500 6517 0.1817088
0 4.3065000000003328 273 0 500 6518 0.1817088
0 4.3070000000003326 273 0 500 6519 0.1817088
0 4.3075000000003323 272 0 500 6519 0.18104319999999999
0 4.308000000000332 273 0 500 6520 0.1817088
0 4.3085000000003317 273 0 500 6521 0.1817088
0 4.3090000000003315 273 0 500 6522 0.1817088
0 4.3095000000003312 272 0 500 6522 0.18104319999999999
0 4.3100000000003309 272 0 500 6523 0.18104319999999999
0 4.3105000000003306 273 0 500 6524 0.1817088
0 4.3110000000003303 273 0 500 6525 0.1817088
0 4.3115000000003301 272 0 500 6525 0.18104319999999999
0 4.3120000000003298 272 0 500 6526 0.18104319999999999
0 4.3125000000003295 273 0 500 6527 0.1817088
0 4.3130000000003292 273 0 500 6528 0.1817088
0 4.313500000000329 272 0 500 6528 0.18104319999999999
0 4.3140000000003287 272 0 500 6529 0.18104319999999999
0 4.3145000000003284 273 0 500 6530 0.1817088
0 4.3150000000003281 273 0 500 6531 0.1817088
0 4.3155000000003279 272 0 500 6531 0.18104319999999999
0 4.3160000000003276 272 0 500 6532 0.18104319999999999
0 4.3165000000003273 273 0 500 6533 0.1817088
0 4.317000000000327 273 0 500 6534 0.1817088
0 4.3175000000003267 272 0 500 6534 0.18104319999999999
0 4.3180000000003265 272 0 500 6535 0.18104319999999999
0 4.3185000000003262 273 0 500 6536 0.1817088
0 4.3190000000003259 273 0 500 6537 0.1817088
0 4.3195000000003256 272 0 500 6537 0.18104319999999999
0 4.3200000000003254 272 0 500 6538 0.18104319999999999
0 4.3205000000003251 273 0 500 6539 0.1817088
0 4.3210000000003248 273 0 500 6540 0.1817088
0 4.3215000000003245 272 0 500 6540 0.18104319999999999
0 4.3220000000003242 272 0 500 6541 0.18104319999999999
0 4.322500000000324 273 0 500 6542 0.1817088
0 4.3230000000003237 273 0 500 6543 0.1817088
0 4.3235000000003234 272 0 500 6543 0.18104319999999999
0 4.3240000000003231 272 0 500 6544 0.18104319999999999
0 4.3245000000003229 273 0 500 6545 0.1817088
0 4.3250000000003226 273 0 500 6546 0.1817088
0 4.3255000000003223 272 0 500 6546 0.18104319999999999
0 4.326000000000322 272 0 500 6547 0.18104319999999999
0 4.3265000000003218 273 0 500 6548 0.1817088
0 4.3270000000003215 273 0 500 6549 0.1817088
0 4.3275000000003212 272 0 500 6549 0.18104319999999999
0 4.3280000000003209 272 0 500 6550 0.18104319999999999
0 4.3285000000003206 273 0 500 6551 0.1817088
0 4.3290000000003204 273 0 500 6552 0.1817088
0 4.3295000000003201 272 0 500 6552 0.18104319999999999
0 4.3300000000003198 272 0 500 6553 0.18104319999999999
0 4.3305000000003195 273 0 500 6554 0.1817088
0 4.3310000000003193 273 0 500 6555 0.1817088
0 4.331500000000319 272 0 500 6555 0.18104319999999999
0 4.3320000000003187 272 0 500 6556 0.18104319999999999
0 4.3325000000003184 273 0 500 6557 0.1817088
0 4.3330000000003182 273 0 500 6558 0.1817088
0 4.3335000000003179 272 0 500 6558 0.18104319999999999
0 4.3340000000003176 272 0 500 6559 0.18104319999999999
0 4.3345000000003173 273 0 500 6560 0.1817088
0 4.335000000000317 273 0 500 6561 0.1817088
0 4.3355000000003168 272 0 500 6561 0.18104319999999999
0 4.3360000000003165 272 0 500 6562 0.18104319999999999
0 4.3365000000003162 273 0 500 6563 0.1817088
0 4.3370000000003159 273 0 500 6564 0.1817088
0 4.3375000000003157 272 0 500 6564 0.18104319999999999
0 4.3380000000003154 272 0 500 6565 0.18104319999999999
0 4.3385000000003151 273 0 500 6566 0.1817088
0 4.3390000000003148 273 0 500 6567 0.1817088
0 4.3395000000003146 272 0 500 6567 0.18104319999999999
0 4.3400000000003143 272 0 500 6568 0.18104319999999999
0 4.340500000000314 273 0 500 6569 0.1817088
0 4.3410000000003137 273 0 500 6570 0.1817088
0 4.3415000000003134 273 0 500 6571 0.1817088
0 4.3420000000003132 272 0 500 6571 0.18104319999999999
0 4.3425000000003129 273 0 500 6572 0.1817088
0 4.3430000000003126 273 0 500 6573 0.1817088
0 4.3435000000003123 273 0 500 6574 0.1817088
0 4.3440000000003121 272 0 500 6574 0.18104319999999999
0 4.3445000000003118 273 0 500 6575 0.1817088
0 4.3450000000003115 273 0 500 6576 0.1817088
0 4.3455000000003112 273 0 500 6577 0.1817088
0 4.3460000000003109 272 0 500 6577 0.18104319999999999
0 4.3465000000003107 273 0 500 6578 0.1817088
0 4.3470000000003104 273 0 500 6579 0.1817088
0 4.3475000000003101 273 0 500 6580 0.1817088
0 4.3480000000003098 272 0 500 6580 0.18104319999999999
0 4.3485000000003096 273 0 500 6581 0.1817088
0 4.3490000000003093 273 0 500 6582 0.1817088
0 4.349500000000309 273 0 500 6583 0.1817088
0 4.3500000000003087 272 0 500 6583 0.18104319999999999
0 4.3505000000003085 273 0 500 6584 0.1817088
0 4.3510000000003082 273 0 500 6585 0.1817088
0 4.3515000000003079 273 0 500 6586 0.1817088
0 4.3520000000003076 272 0 500 6586 0.18104319999999999
0 4.3525000000003073 273 0 500 6587 0.1817088
0 4.3530000000003071 273 0 500 6588 0.1817088
0 4.3535000000003068 273 0 500 6589 0.1817088
0 4.3540000000003065 272 0 500 6589 0.18104319999999999
0 4.3545000000003062 273 0 500 6590 0.1817088
0 4.355000000000306 273 0 500 6591 0.1817088
0 4.3555000000003057 273 0 500 6592 0.1817088
0 4.3560000000003054 272 0 500 6592 0.18104319999999999
0 4.3565000000003051 273 0 500 6593 0.1817088
0 4.3570000000003049 273 0 500 6594 0.1817088
0 4.3575000000003046 273 0 500 6595 0.1817088
0 4.3580000000003043 272 0 500 6595 0.18104319999999999
0 4.358500000000304 273 0 500 6596 0.1817088
0 4.3590000000003037 273 0 500 6597 0.1817088
0 4.3595000000003035 273 0 500 6598 0.1817088
0 4.3600000000003032 272 0 500 6598 0.18104319999999999
0 4.3605000000003029 273 0 500 6599 0.1817088
0 4.3610000000003026 273 0 500 6600 0.1817088
0 4.3615000000003024 273 0 500 6601 0.1817088
0 4.3620000000003021 272 0 500 6601 0.18104319999999999
0 4.3625000000003018 273 0 500 6602 0.1817088
0 4.3630000000003015 273 0 500 6603 0.1817088
0 4.3635000000003012 273 0 500 6604 0.1817088
0 4.364000000000301 272 0 500 6604 0.18104319999999999
0 4.3645000000003007 273 0 500 6605 0.1817088
0 4.3650000000003004 273 0 500 6606 0.1817088
0 4.3655000000003001 273 0 500 6607 0.1817088
0 4.3660000000002999 272 0 500 6607 0.18104319999999999
0 4.3665000000002996 273 0 500 6608 0.1817088
0 4.3670000000002993 273 0 500 6609 0.1817088
0 4.367500000000299 273 0 500 6610 0.1817088
0 4.3680000000002988 272 0 500 6610 0.18104319999999999
0 4.3685000000002985 273 0 500 6611 0.1817088
0 4.3690000000002982 273 0 500 6612 0.1817088
0 4.3695000000002979 273 0 500 6613 0.1817088
0 4.3700000000002976 272 0 500 6613 0.18104319999999999
0 4.3705000000002974 273 0 500 6614 0.1817088
0 4.3710000000002971 273 0 500 6615 0.1817088
0 4.3715000000002968 273 0 500 6616 0.1817088
0 4.3720000000002965 272 0 500 6616 0.18104319999999999
0 4.3725000000002963 273 0 500 6617 0.1817088
0 4.373000000000296 273 0 500 6618 0.1817088
0 4.3735000000002957 273 0 500 6619 0.1817088
0 4.3740000000002954 272 0 500 6619 0.18104319999999999
0 4.3745000000002952 273 0 500 6620 0.1817088
0 4.3750000000002949 273 0 500 6621 0.1817088
0 4.3755000000002946 273 0 500 6622 0.1817088
0 4.3760000000002943 272 0 500 6622 0.18104319999999999
0 4.376500000000294 273 0 500 6623 0.1817088
0 4.3770000000002938 273 0 500 6624 0.1817088
0 4.3775000000002935 273 0 500 6625 0.1817088
0 4.3780000000002932 272 0 500 6625 0.18104319999999999
0 4.3785000000002929 273 0 500 6626 0.1817088
0 4.3790000000002927 273 0 500 6627 0.1817088
0 4.3795000000002924 273 0 500 6628 0.1817088
0 4.3800000000002921 272 0 500 6628 0.18104319999999999
0 4.3805000000002918 273 0 500 6629 0.1817088
0 4.3810000000002915 273 0 500 6630 0.1817088
0 4.3815000000002913 273 0 500 6631 0.1817088
0 4.382000000000291 272 0 500 6631 0.18104319999999999
0 4.3825000000002907 273 0 500 6632 0.1817088
0 4.3830000000002904 273 0 500 6633 0.1817088
0 4.3835000000002902 273 0 500 6634 0.1817088
0 4.3840000000002899 272 0 500 6634 0.18104319999999999
0 4.3845000000002896 273 0 500 6635 0.1817088
0 4.3850000000002893 273 0 500 6636 0.1817088
0 4.3855000000002891 273 0 500 6637 0.1817088
0 4.3860000000002888 272 0 500 6637 0.18104319999999999
0 4.3865000000002885 273 0 500 6638 0.1817088
0 4.3870000000002882 273 0 500 6639 0.1817088
0 4.3875000000002879 273 0 500 6640 0.1817088
0 4.3880000000002877 272 0 500 6640 0.18104319999999999
0 4.3885000000002874 273 0 500 6641 0.1817088
0 4.3890000000002871 273 0 500 6642 0.1817088
0 4.3895000000002868 273 0 500 6643 0.1817088
0 4.3900000000002866 272 0 500 6643 0.18104319999999999
0 4.3905000000002863 273 0 500 6644 0.1817088
0 4.391000000000286 273 0 500 6645 0.1817088
0 4.3915000000002857 273 0 500 6646 0.1817088
0 4.3920000000002855 272 0 500 6646 0.18104319999999999
0 4.3925000000002852 273 0 500 6647 0.1817088
0 4.3930000000002849 273 0 500 6648 0.1817088
0 4.3935000000002846 273 0 500 6649 0.1817088
0 4.3940000000002843 272 0 500 6649 0.18104319999999999
0 4.3945000000002841 273 0 500 6650 0.1817088
0 4.3950000000002838 273 0 500 6651 0.1817088
0 4.3955000000002835 273 0 500 6652 0.1817088
0 4.3960000000002832 272 0 500 6652 0.18104319999999999
0 4.396500000000283 273 0 500 6653 0.1817088
0 4.3970000000002827 273 0 500 6654 0.1817088
0 4.3975000000002824 273 0 500 6655 0.1817088
0 4.3980000000002821 272 0 500 6655 0.18104319999999999
0 4.3985000000002819 273 0 500 6656 0.1817088
0 4.3990000000002816 273 0 500 6657 0.1817088
0 4.3995000000002813 273 0 500 6658 0.1817088
0 4.400000000000281 272 0 500 6658 0.18104319999999999
0 4.4005000000002807 273 0 500 6659 0.1817088
0 4.4010000000002805 273 0 500 6660 0.1817088
0 4.4015000000002802 273 0 500 6661 0.1817088
0 4.4020000000002799 272 0 500 6661 0.18104319999999999
0 4.4025000000002796 273 0 500 6662 0.1817088
0 4.4030000000002794 273 0 500 6663 0.1817088
0 4.4035000000002791 273 0 500 6664 0.1817088
0 4.4040000000002788 272 0 500 6664 0.18104319999999999
0 4.4045000000002785 273 0 500 6665 0.1817088
0 4.4050000000002782 273 0 500 6666 0.1817088
0 4.405500000000278 273 0 500 6667 0.1817088
0 4.4060000000002777 272 0 500 6667 0.18104319999999999
0 4.4065000000002774 273 0 500 6668 0.1817088
0 4.4070000000002771 273 0 500 6669 0.1817088
0 4.4075000000002769 273 0 500 6670 0.1817088
0 4.4080000000002766 272 0 500 6670 0.18104319999999999
0 4.4085000000002763 273 0 500 6671 0.1817088
0 4.409000000000276 273 0 500 6672 0.1817088
0 4.4095000000002758 273 0 500 6673 0.1817088
0 4.4100000000002755 272 0 500 6673 0.18104319999999999
0 4.4105000000002752 273 0 500 6674 0.1817088
0 4.4110000000002749 273 0 500 6675 0.1817088
0 4.4115000000002746 273 0 500 6676 0.1817088
0 4.4120000000002744 272 0 500 6676 0.18104319999999999
0 4.4125000000002741 273 0 500 6677 0.1817088
0 4.4130000000002738 273 0 500 6678 0.1817088
0 4.4135000000002735 273 0 500 6679 0.1817088
0 4.4140000000002733 272 0 500 6679 0.18104319999999999
0 4.414500000000273 272 0 500 6680 0.18104319999999999
0 4.4150000000002727 273 0 500 6681 0.1817088
0 4.4155000000002724 273 0 500 6682 0.1817088
0 4.4160000000002722 272 0 500 6682 0.18104319999999999
0 4.4165000000002719 272 0 500 6683 0.18104319999999999
0 4.4170000000002716 273 0 500 6684 0.1817088
0 4.4175000000002713 273 0 500 6685 0.1817088
0 4.418000000000271 272 0 500 6685 0.18104319999999999
0 4.4185000000002708 272 0 500 6686 0.18104319999999999
0 4.4190000000002705 273 0 500 6687 0.1817088
0 4.4195000000002702 273 0 500 6688 0.1817088
0 4.4200000000002699 272 0 500 6688 0.18104319999999999
0 4.4205000000002697 272 0 500 6689 0.18104319999999999
0 4.4210000000002694 273 0 500 6690 0.1817088
0 4.4215000000002691 273 0 500 6691 0.1817088
0 4.4220000000002688 272 0 500 6691 0.18104319999999999
0 4.4225000000002685 272 0 500 6692 0.18104319999999999
0 4.4230000000002683 273 0 500 6693 0.1817088
0 4.423500000000268 273 0 500 6694 0.1817088
0 4.4240000000002677 272 0 500 6694 0.18104319999999999
0 4.4245000000002674 272 0 500 6695 0.18104319999999999
0 4.4250000000002672 273 0 500 6696 0.1817088
0 4.4255000000002669 273 0 500 6697 0.1817088
0 4.4260000000002666 272 0 500 6697 0.18104319999999999
0 4.4265000000002663 272 0 500 6698 0.18104319999999999
0 4.4270000000002661 273 0 500 6699 0.1817088
0 4.4275000000002658 273 0 500 6700 0.1817088
0 4.4280000000002655 272 0 500 6700 0.18104319999999999
0 4.4285000000002652 272 0 500 6701 0.18104319999999999
0 4.4290000000002649 273 0 500 6702 0.1817088
0 4.4295000000002647 273 0 500 6703 0.1817088
0 4.4300000000002644 272 0 500 6703 0.18104319999999999
0 4.4305000000002641 272 0 500 6704 0.18104319999999999
0 4.4310000000002638 273 0 500 6705 0.1817088
0 4.4315000000002636 273 0 500 6706 0.1817088
0 4.4320000000002633 272 0 500 6706 0.18104319999999999
0 4.432500000000263 272 0 500 6707 0.18104319999999999
0 4.4330000000002627 273 0 500 6708 0.1817088
0 4.4335000000002625 273 0 500 6709 0.1817088
0 4.4340000000002622 272 0 500 6709 0.18104319999999999
0 4.4345000000002619 272 0 500 6710 0.18104319999999999
0 4.4350000000002616 273 0 500 6711 0.1817088
0 4.4355000000002613 273 0 500 6712 0.1817088
0 4.4360000000002611 272 0 500 6712 0.18104319999999999
0 4.4365000000002608 272 0 500 6713 0.18104319999999999
0 4.4370000000002605 273 0 500 6714 0.1817088
0 4.4375000000002602 273 0 500 6715 0.1817088
0 4.43800000000026 272 0 500 6715 0.18104319999999999
0 4.4385000000002597 272 0 500 6716 0.18104319999999999
0 4.4390000000002594 273 0 500 6717 0.1817088
0 4.4395000000002591 273 0 500 6718 0.1817088
0 4.4400000000002589 272 0 500 6718 0.18104319999999999
0 4.4405000000002586 272 0 500 6719 0.18104319999999999
0 4.4410000000002583 273 0 500 6720 0.1817088
0 4.441500000000258 273 0 500 6721 0.1817088
0 4.4420000000002577 272 0 500 6721 0.18104319999999999
0 4.4425000000002575 272 0 500 6722 0.18104319999999999
0 4.4430000000002572 273 0 500 6723 0.1817088
0 4.4435000000002569 273 0 500 6724 0.1817088
0 4.4440000000002566 273 0 500 6725 0.1817088
0 4.4445000000002564 272 0 500 6725 0.18104319999999999
0 4.4450000000002561 273 0 500 6726 0.1817088
0 4.4455000000002558 273 0 500 6727 0.1817088
0 4.4460000000002555 273 0 500 6728 0.1817088
0 4.4465000000002552 272 0 500 6728 0.18104319999999999
0 4.447000000000255 273 0 500 6729 0.1817088
0 4.4475000000002547 273 0 500 6730 0.1817088
0 4.4480000000002544 273 0 500 6731 0.1817088
0 4.4485000000002541 272 0 500 6731 0.18104319999999999
0 4.4490000000002539 273 0 500 6732 0.1817088
0 4.4495000000002536 273 0 500 6733 0.1817088
0 4.4500000000002533 273 0 500 6734 0.1817088
0 4.450500000000253 272 0 500 6734 0.18104319999999999
0 4.4510000000002528 273 0 500 6735 0.1817088
0 4.4515000000002525 273 0 500 6736 0.1817088
0 4.4520000000002522 273 0 500 6737 0.1817088
0 4.4525000000002519 272 0 500 6737 0.18104319999999999
0 4.4530000000002516 273 0 500 6738 0.1817088
0 4.4535000000002514 273 0 500 6739 0.1817088
0 4.4540000000002511 273 0 500 6740 0.1817088
0 4.4545000000002508 272 0 500 6740 0.18104319999999999
0 4.4550000000002505 273 0 500 6741 0.1817088
0 4.4555000000002503 273 0 500 6742 0.1817088
0 4.45600000000025 273 0 500 6743 0.1817088
0 4.4565000000002497 272 0 500 6743 0.18104319999999999
0 4.4570000000002494 273 0 500 6744 0.1817088
0 4.4575000000002492 273 0 500 6745 0.1817088
0 4.4580000000002489 273 0 500 6746 0.1817088
0 4.4585000000002486 272 0 500 6746 0.18104319999999999
0 4.4590000000002483 273 0 500 6747 0.1817088
0 4.459500000000248 273 0 500 6748 0.1817088
0 4.4600000000002478 273 0 500 6749 0.1817088
0 4.4605000000002475 272 0 500 6749 0.18104319999999999
0 4.4610000000002472 273 0 500 6750 0.1817088
0 4.4615000000002469 273 0 500 6751 0.1817088
0 4.4620000000002467 273 0 500 6752 0.1817088
0 4.4625000000002464 272 0 500 6752 0.18104319999999999
0 4.4630000000002461 273 0 500 6753 0.1817088
0 4.4635000000002458 273 0 500 6754 0.1817088
0 4.4640000000002455 273 0 500 6755 0.1817088
0 4.4645000000002453 272 0 500 6755 0.18104319999999999
0 4.465000000000245 273 0 500 6756 0.1817088
0 4.4655000000002447 273 0 500 6757 0.1817088
0 4.4660000000002444 273 0 500 6758 0.1817088
0 4.4665000000002442 272 0 500 6758 0.18104319999999999
0 4.4670000000002439 273 0 500 6759 0.1817088
0 4.4675000000002436 273 0 500 6760 0.1817088
0 4.4680000000002433 273 0 500 6761 0.1817088
0 4.4685000000002431 272 0 500 6761 0.18104319999999999
0 4.4690000000002428 273 0 500 6762 0.1817088
0 4.4695000000002425 273 0 500 6763 0.1817088
0 4.4700000000002422 273 0 500 6764 0.1817088
0 4.4705000000002419 272 0 500 6764 0.18104319999999999
0 4.4710000000002417 273 0 500 6765 0.1817088
0 4.4715000000002414 273 0 500 6766 0.1817088
0 4.4720000000002411 273 0 500 6767 0.1817088
0 4.4725000000002408 272 0 500 6767 0.18104319999999999
0 4.4730000000002406 273 0 500 6768 0.1817088
0 4.4735000000002403 273 0 500 6769 0.1817088
0 4.47400000000024 273 0 500 6770 0.1817088
0 4.4745000000002397 272 0 500 6770 0.18104319999999999
0 4.4750000000002395 273 0 500 6771 0.1817088
0 4.4755000000002392 273 0 500 6772 0.1817088
0 4.4760000000002389 273 0 500 6773 0.1817088
0 4.4765000000002386 272 0 500 6773 0.18104319999999999
0 4.4770000000002383 273 0 500 6774 0.1817088
0 4.4775000000002381 273 0 500 6775 0.1817088
0 4.4780000000002378 273 0 500 6776 0.1817088
0 4.4785000000002375 272 0 500 6776 0.18104319999999999
0 4.4790000000002372 273 0 500 6777 0.1817088
0 4.479500000000237 273 0 500 6778 0.1817088
0 4.4800000000002367 273 0 500 6779 0.1817088
0 4.4805000000002364 272 0 500 6779 0.18104319999999999
0 4.4810000000002361 273 0 500 6780 0.1817088
0 4.4815000000002359 273 0 500 6781 0.1817088
0 4.4820000000002356 273 0 500 6782 0.1817088
0 4.4825000000002353 272 0 500 6782 0.18104319999999999
0 4.483000000000235 273 0 500 6783 0.1817088
0 4.4835000000002347 273 0 500 6784 0.1817088
0 4.4840000000002345 273 0 500 6785 0.1817088
0 4.4845000000002342 272 0 500 6785 0.18104319999999999
0 4.4850000000002339 273 0 500 6786 0.1817088
0 4.4855000000002336 273 0 500 6787 0.1817088
0 4.4860000000002334 273 0 500 6788 0.1817088
0 4.4865000000002331 272 0 500 6788 0.18104319999999999
0 4.4870000000002328 273 0 500 6789 0.1817088
0 4.4875000000002325 273 0 500 6790 0.1817088
0 4.4880000000002322 273 0 500 6791 0.1817088
0 4.488500000000232 272 0 500 6791 0.18104319999999999
0 4.4890000000002317 273 0 500 6792 0.1817088
0 4.4895000000002314 273 0 500 6793 0.1817088
0 4.4900000000002311 273 0 500 6794 0.1817088
0 4.4905000000002309 272 0 500 6794 0.18104319999999999
0 4.4910000000002306 273 0 500 6795 0.1817088
0 4.4915000000002303 273 0 500 6796 0.1817088
0 4.49200000000023 273 0 500 6797 0.1817088
0 4.4925000000002298 272 0 500 6797 0.18104319999999999
0 4.4930000000002295 273 0 500 6798 0.1817088
0 4.4935000000002292 273 0 500 6799 0.1817088
0 4.4940000000002289 273 0 500 6800 0.1817088
0 4.4945000000002286 272 0 500 6800 0.18104319999999999
0 4.4950000000002284 273 0 500 6801 0.1817088
0 4.4955000000002281 273 0 500 6802 0.1817088
0 4.4960000000002278 273 0 500 6803 0.1817088
0 4.4965000000002275 272 0 500 6803 0.18104319999999999
0 4.4970000000002273 273 0 500 6804 0.1817088
0 4.497500000000227 273 0 500 6805 0.1817088
0 4.4980000000002267 273 0 500 6806 0.1817088
0 4.4985000000002264 272 0 500 6806 0.18104319999999999
0 4.4990000000002262 273 0 500 6807 0.1817088
0 4.4995000000002259 273 0 500 6808 0.1817088
0 4.5000000000002256 273 0 500 6809 0.1817088
0 4.5005000000002253 272 0 500 6809 0.18104319999999999
0 4.501000000000225 273 0 500 6810 0.1817088
0 4.5015000000002248 273 0 500 6811 0.1817088
0 4.5020000000002245 273 0 500 6812 0.1817088
0 4.5025000000002242 272 0 500 6812 0.18104319999999999
0 4.5030000000002239 273 0 500 6813 0.1817088
0 4.5035000000002237 273 0 500 6814 0.1817088
0 4.5040000000002234 273 0 500 6815 0.1817088
0 4.5045000000002231 272 0 500 6815 0.18104319999999999
0 4.5050000000002228 273 0 500 6816 0.1817088
0 4.5055000000002225 273 0 500 6817 0.1817088
0 4.5060000000002223 273 0 500 6818 0.1817088
0 4.506500000000222 272 0 500 6818 0.18104319999999999
0 4.5070000000002217 273 0 500 6819 0.1817088
0 4.5075000000002214 273 0 500 6820 0.1817088
0 4.5080000000002212 273 0 500 6821 0.1817088
0 4.5085000000002209 272 0 500 6821 0.18104319999999999
0 4.5090000000002206 273 0 500 6822 0.1817088
0 4.5095000000002203 273 0 500 6823 0.1817088
0 4.5100000000002201 273 0 500 6824 0.1817088
0 4.5105000000002198 272 0 500 6824 0.18104319999999999
0 4.5110000000002195 273 0 500 6825 0.1817088
0 4.5115000000002192 273 0 500 6826 0.1817088
0 4.5120000000002189 273 0 500 6827 0.1817088
0 4.5125000000002187 272 0 500 6827 0.18104319999999999
0 4.5130000000002184 273 0 500 6828 0.1817088
0 4.5135000000002181 273 0 500 6829 0.1817088
0 4.5140000000002178 273 0 500 6830 0.1817088
0 4.5145000000002176 272 0 500 6830 0.18104319999999999
0 4.5150000000002173 273 0 500 6831 0.1817088
0 4.515500000000217 273 0 500 6832 0.1817088
0 4.5160000000002167 273 0 500 6833 0.1817088
0 4.5165000000002165 272 0 500 6833 0.18104319999999999
0 4.5170000000002162 273 0 500 6834 0.1817088
0 4.5175000000002159 273 0 500 6835 0.1817088
0 4.5180000000002156 273 0 500 6836 0.1817088
0 4.5185000000002153 272 0 500 6836 0.18104319999999999
0 4.5190000000002151 272 0 500 6837 0.18104319999999999
0 4.5195000000002148 273 0 500 6838 0.1817088
0 4.5200000000002145 273 0 500 6839 0.1817088
0 4.5205000000002142 272 0 500 6839 0.18104319999999999
0 4.521000000000214 272 0 500 6840 0.18104319999999999
0 4.5215000000002137 273 0 500 6841 0.1817088
0 4.5220000000002134 273 0 500 6842 0.1817088
0 4.5225000000002131 272 0 500 6842 0.18104319999999999
0 4.5230000000002129 272 0 500 6843 0.18104319999999999
0 4.5235000000002126 273 0 500 6844 0.1817088
0 4.5240000000002123 273 0 500 6845 0.1817088
0 4.524500000000212 272 0 500 6845 0.18104319999999999
0 4.5250000000002117 272 0 500 6846 0.18104319999999999
0 4.5255000000002115 273 0 500 6847 0.1817088
0 4.5260000000002112 273 0 500 6848 0.1817088
0 4.5265000000002109 272 0 500 6848 0.18104319999999999
0 4.5270000000002106 272 0 500 6849 0.18104319999999999
0 4.5275000000002104 273 0 500 6850 0.1817088
0 4.5280000000002101 273 0 500 6851 0.1817088
0 4.5285000000002098 272 0 500 6851 0.18104319999999999
0 4.5290000000002095 272 0 500 6852 0.18104319999999999
0 4.5295000000002092 273 0 500 6853 0.1817088
0 4.530000000000209 273 0 500 6854 0.1817088
0 4.5305000000002087 272 0 500 6854 0.18104319999999999
0 4.5310000000002084 272 0 500 6855 0.18104319999999999
0 4.5315000000002081 273 0 500 6856 0.1817088
0 4.5320000000002079 273 0 500 6857 0.1817088
0 4.5325000000002076 272 0 500 6857 0.18104319999999999
0 4.5330000000002073 272 0 500 6858 0.18104319999999999
0 4.533500000000207 273 0 500 6859 0.1817088
0 4.5340000000002068 273 0 500 6860 0.1817088
0 4.5345000000002065 272 0 500 6860 0.18104319999999999
0 4.5350000000002062 272 0 500 6861 0.18104319999999999
0 4.5355000000002059 273 0 500 6862 0.1817088
0 4.5360000000002056 273 0 500 6863 0.1817088
0 4.5365000000002054 272 0 500 6863 0.18104319999999999
0 4.5370000000002051 272 0 500 6864 0.18104319999999999
0 4.5375000000002048 273 0 500 6865 0.1817088
0 4.5380000000002045 273 0 500 6866 0.1817088
0 4.5385000000002043 272 0 500 6866 0.18104319999999999
0 4.539000000000204 272 0 500 6867 0.18104319999999999
0 4.5395000000002037 273 0 500 6868 0.1817088
0 4.5400000000002034 273 0 500 6869 0.1817088
0 4.5405000000002032 272 0 500 6869 0.18104319999999999
0 4.5410000000002029 272 0 500 6870 0.18104319999999999
0 4.5415000000002026 273 0 500 6871 0.1817088
0 4.5420000000002023 273 0 500 6872 0.1817088
0 4.542500000000202 272 0 500 6872 0.18104319999999999
0 4.5430000000002018 272 0 500 6873 0.18104319999999999
0 4.5435000000002015 273 0 500 6874 0.1817088
0 4.5440000000002012 273 0 500 6875 0.1817088
0 4.5445000000002009 272 0 500 6875 0.18104319999999999
0 4.5450000000002007 272 0 500 6876 0.18104319999999999
0 4.5455000000002004 273 0 500 6877 0.1817088
0 4.5460000000002001 273 0 500 6878 0.1817088
0 4.5465000000001998 272 0 500 6878 0.18104319999999999
0 4.5470000000001995 272 0 500 6879 0.18104319999999999
0 4.5475000000001993 273 0 500 6880 0.1817088
0 4.548000000000199 273 0 500 6881 0.1817088
0 4.5485000000001987 273 0 500 6882 0.1817088
0 4.5490000000001984 272 0 500 6882 0.18104319999999999
0 4.5495000000001982 273 0 500 6883 0.1817088
0 4.5500000000001979 273 0 500 6884 0.1817088
0 4.5505000000001976 273 0 500 6885 0.1817088
0 4.5510000000001973 272 0 500 6885 0.18104319999999999
0 4.5515000000001971 273 0 500 6886 0.1817088
0 4.5520000000001968 273 0 500 6887 0.1817088
0 4.5525000000001965 273 0 500 6888 0.1817088
0 4.5530000000001962 272 0 500 6888 0.18104319999999999
0 4.5535000000001959 273 0 500 6889 0.1817088
0 4.5540000000001957 273 0 500 6890 0.1817088
0 4.5545000000001954 273 0 500 6891 0.1817088
0 4.5550000000001951 272 0 500 6891 0.18104319999999999
0 4.5555000000001948 273 0 500 6892 0.1817088
0 4.5560000000001946 273 0 500 6893 0.1817088
0 4.5565000000001943 273 0 500 6894 0.1817088
0 4.557000000000194 272 0 500 6894 0.18104319999999999
0 4.5575000000001937 273 0 500 6895 0.1817088
0 4.5580000000001935 273 0 500 6896 0.1817088
0 4.5585000000001932 273 0 500 6897 0.1817088
0 4.5590000000001929 272 0 500 6897 0.18104319999999999
0 4.5595000000001926 273 0 500 6898 0.1817088
0 4.5600000000001923 273 0 500 6899 0.1817088
0 4.5605000000001921 273 0 500 6900 0.1817088
0 4.5610000000001918 272 0 500 6900 0.18104319999999999
0 4.5615000000001915 273 0 500 6901 0.1817088
0 4.5620000000001912 273 0 500 6902 0.1817088
0 4.562500000000191 273 0 500 6903 0.1817088
0 4.5630000000001907 272 0 500 6903 0.18104319999999999
0 4.5635000000001904 273 0 500 6904 0.1817088
0 4.5640000000001901 273 0 500 6905 0.1817088
0 4.5645000000001898 273 0 500 6906 0.1817088
0 4.5650000000001896 272 0 500 6906 0.18104319999999999
0 4.5655000000001893 273 0 500 6907 0.1817088
0 4.566000000000189 273 0 500 6908 0.1817088
0 4.5665000000001887 273 0 500 6909 0.1817088
0 4.5670000000001885 272 0 500 6909 0.18104319999999999
0 4.5675000000001882 273 0 500 6910 0.1817088
0 4.5680000000001879 273 0 500 6911 0.1817088
0 4.5685000000001876 273 0 500 6912 0.1817088
0 4.5690000000001874 272 0 500 6912 0.18104319999999999
0 4.5695000000001871 273 0 500 6913 0.1817088
0 4.5700000000001868 273 0 500 6914 0.1817088
0 4.5705000000001865 273 0 500 6915 0.1817088
0 4.5710000000001862 272 0 500 6915 0.18104319999999999
0 4.571500000000186 273 0 500 6916 0.1817088
0 4.5720000000001857 273 0 500 6917 0.1817088
0 4.5725000000001854 273 0 500 6918 0.1817088
0 4.5730000000001851 272 0 500 6918 0.18104319999999999
0 4.5735000000001849 273 0 500 6919 0.1817088
0 4.5740000000001846 273 0 500 6920 0.1817088
0 4.5745000000001843 273 0 500 6921 0.1817088
0 4.575000000000184 272 0 500 6921 0.18104319999999999
0 4.5755000000001838 273 0 500 6922 0.1817088
0 4.5760000000001835 273 0 500 6923 0.1817088
0 4.5765000000001832 273 0 500 6924 0.1817088
0 4.5770000000001829 272 0 500 6924 0.18104319999999999
0 4.5775000000001826 273 0 500 6925 0.1817088
0 4.5780000000001824 273 0 500 6926 0.1817088
0 4.5785000000001821 273 0 500 6927 0.1817088
0 4.5790000000001818 272 0 500 6927 0.18104319999999999
0 4.5795000000001815 273 0 500 6928 0.1817088
0 4.5800000000001813 273 0 500 6929 0.1817088
0 4.580500000000181 273 0 500 6930 0.1817088
0 4.5810000000001807 272 0 500 6930 0.18104319999999999
0 4.5815000000001804 273 0 500 6931 0.1817088
0 4.5820000000001802 273 0 500 6932 0.1817088
0 4.5825000000001799 273 0 500 6933 0.1817088
0 4.5830000000001796 272 0 500 6933 0.18104319999999999
0 4.5835000000001793 273 0 500 6934 0.1817088
0 4.584000000000179 273 0 500 6935 0.1817088
0 4.5845000000001788 273 0 500 6936 0.1817088
0 4.5850000000001785 272 0 500 6936 0.18104319999999999
0 4.5855000000001782 273 0 500 6937 0.1817088
0 4.5860000000001779 273 0 500 6938 0.1817088
0 4.5865000000001777 273 0 500 6939 0.1817088
0 4.5870000000001774 272 0 500 6939 0.18104319999999999
0 4.5875000000001771 273 0 500 6940 0.1817088
0 4.5880000000001768 273 0 500 6941 0.1817088
0 4.5885000000001765 273 0 500 6942 0.1817088
0 4.5890000000001763 272 0 500 6942 0.18104319999999999
0 4.589500000000176 273 0 500 6943 0.1817088
0 4.5900000000001757 273 0 500 6944 0.1817088
0 4.5905000000001754 273 0 500 6945 0.1817088
0 4.5910000000001752 272 0 500 6945 0.18104319999999999
0 4.5915000000001749 273 0 500 6946 0.1817088
0 4.5920000000001746 273 0 500 6947 0.1817088
0 4.5925000000001743 273 0 500 6948 0.1817088
0 4.5930000000001741 272 0 500 6948 0.18104319999999999
0 4.5935000000001738 273 0 500 6949 0.1817088
0 4.5940000000001735 273 0 500 6950 0.1817088
0 4.5945000000001732 273 0 500 6951 0.1817088
0 4.5950000000001729 272 0 500 6951 0.18104319999999999
0 4.5955000000001727 273 0 500 6952 0.1817088
0 4.5960000000001724 273 0 500 6953 0.1817088
0 4.5965000000001721 273 0 500 6954 0.1817088
0 4.5970000000001718 272 0 500 6954 0.18104319999999999
0 4.5975000000001716 273 0 500 6955 0.1817088
0 4.5980000000001713 273 0 500 6956 0.1817088
0 4.598500000000171 273 0 500 6957 0.1817088
0 4.5990000000001707 272 0 500 6957 0.18104319999999999
0 4.5995000000001705 273 0 500 6958 0.1817088
0 4.6000000000001702 273 0 500 6959 0.1817088
0 4.6005000000001699 273 0 500 6960 0.1817088
0 4.6010000000001696 272 0 500 6960 0.18104319999999999
0 4.6015000000001693 273 0 500 6961 0.1817088
0 4.6020000000001691 273 0 500 6962 0.1817088
0 4.6025000000001688 273 0 500 6963 0.1817088
0 4.6030000000001685 272 0 500 6963 0.18104319999999999
0 4.6035000000001682 273 0 500 6964 0.1817088
0 4.604000000000168 273 0 500 6965 0.1817088
0 4.6045000000001677 273 0 500 6966 0.1817088
0 4.6050000000001674 272 0 500 6966 0.18104319999999999
0 4.6055000000001671 273 0 500 6967 0.1817088
0 4.6060000000001668 273 0 500 6968 0.1817088
0 4.6065000000001666 273 0 500 6969 0.1817088
0 4.6070000000001663 272 0 500 6969 0.18104319999999999
0 4.607500000000166 273 0 500 6970 0.1817088
0 4.6080000000001657 273 0 500 6971 0.1817088
0 4.6085000000001655 273 0 500 6972 0.1817088
0 4.6090000000001652 272 0 500 6972 0.18104319999999999
0 4.6095000000001649 273 0 500 6973 0.1817088
0 4.6100000000001646 273 0 500 6974 0.1817088
0 4.6105000000001644 273 0 500 6975 0.1817088
0 4.6110000000001641 272 0 500 6975 0.18104319999999999
0 4.6115000000001638 273 0 500 6976 0.1817088
0 4.6120000000001635 273 0 500 6977 0.1817088
0 4.6125000000001632 273 0 500 6978 0.1817088
0 4.613000000000163 272 0 500 6978 0.18104319999999999
0 4.6135000000001627 273 0 500 6979 0.1817088
0 4.6140000000001624 273 0 500 6980 0.1817088
0 4.6145000000001621 273 0 500 6981 0.1817088
0 4.6150000000001619 272 0 500 6981 0.18104319999999999
0 4.6155000000001616 273 0 500 6982 0.1817088
0 4.6160000000001613 273 0 500 6983 0.1817088
0 4.616500000000161 273 0 500 6984 0.1817088
0 4.6170000000001608 272 0 500 6984 0.18104319999999999
0 4.6175000000001605 273 0 500 6985 0.1817088
0 4.6180000000001602 273 0 500 6986 0.1817088
0 4.6185000000001599 273 0 500 6987 0.1817088
0 4.6190000000001596 272 0 500 6987 0.18104319999999999
0 4.6195000000001594 273 0 500 6988 0.1817088
0 4.6200000000001591 273 0 500 6989 0.1817088
0 4.6205000000001588 273 0 500 6990 0.1817088
0 4.6210000000001585 272 0 500 6990 0.18104319999999999
0 4.6215000000001583 273 0 500 6991 0.1817088
0 4.622000000000158 273 0 500 6992 0.1817088
0 4.6225000000001577 273 0 500 6993 0.1817088
0 4.6230000000001574 272 0 500 6993 0.18104319999999999
0 4.6235000000001572 272 0 500 6994 0.18104319999999999
0 4.6240000000001569 273 0 500 6995 0.1817088
0 4.6245000000001566 273 0 500 6996 0.1817088
0 4.6250000000001563 272 0 500 6996 0.18104319999999999
0 4.625500000000156 272 0 500 6997 0.18104319999999999
0 4.6260000000001558 273 0 500 6998 0.1817088
0 4.6265000000001555 273 0 500 6999 0.1817088
0 4.6270000000001552 272 0 500 6999 0.18104319999999999
0 4.6275000000001549 272 0 500 7000 0.18104319999999999
0 4.6280000000001547 273 0 500 7001 0.1817088
0 4.6285000000001544 273 0 500 7002 0.1817088
0 4.6290000000001541 272 0 500 7002 0.18104319999999999
0 4.6295000000001538 272 0 500 7003 0.18104319999999999
0 4.6300000000001535 273 0 500 7004 0.1817088
0 4.6305000000001533 273 0 500 7005 0.1817088
0 4.631000000000153 272 0 500 7005 0.18104319999999999
0 4.6315000000001527 272 0 500 7006 0.18104319999999999
0 4.6320000000001524 273 0 500 7007 0.1817088
0 4.6325000000001522 273 0 500 7008 0.1817088
0 4.6330000000001519 272 0 500 7008 0.18104319999999999
0 4.6335000000001516 272 0 500 7009 0.18104319999999999
0 4.6340000000001513 273 0 500 7010 0.1817088
0 4.6345000000001511 273 0 500 7011 0.1817088
0 4.6350000000001508 272 0 500 7011 0.18104319999999999
0 4.6355000000001505 272 0 500 7012 0.18104319999999999
0 4.6360000000001502 273 0 500 7013 0.1817088
0 4.6365000000001499 273 0 500 7014 0.1817088
0 4.6370000000001497 272 0 500 7014 0.18104319999999999
0 4.6375000000001494 272 0 500 7015 0.18104319999999999
0 4.6380000000001491 273 0 500 7016 0.1817088
0 4.6385000000001488 273 0 500 7017 0.1817088
0 4.6390000000001486 272 0 500 7017 0.18104319999999999
0 4.6395000000001483 272 0 500 7018 0.18104319999999999
0 4.640000000000148 273 0 500 7019 0.1817088
0 4.6405000000001477 273 0 500 7020 0.1817088
0 4.6410000000001475 272 0 500 7020 0.18104319999999999
0 4.6415000000001472 272 0 500 7021 0.18104319999999999
0 4.6420000000001469 273 0 500 7022 0.1817088
0 4.6425000000001466 273 0 500 7023 0.1817088
0 4.6430000000001463 272 0 500 7023 0.18104319999999999
0 4.6435000000001461 272 0 500 7024 0.18104319999999999
0 4.6440000000001458 273 0 500 7025 0.1817088
0 4.6445000000001455 273 0 500 7026 0.1817088
0 4.6450000000001452 272 0 500 7026 0.18104319999999999
0 4.645500000000145 272 0 500 7027 0.18104319999999999
0 4.6460000000001447 273 0 500 7028 0.1817088
0 4.6465000000001444 273 0 500 7029 0.1817088
0 4.6470000000001441 272 0 500 7029 0.18104319999999999
0 4.6475000000001438 272 0 500 7030 0.18104319999999999
0 4.6480000000001436 273 0 500 7031 0.1817088
0 4.6485000000001433 273 0 500 7032 0.1817088
0 4.649000000000143 272 0 500 7032 0.18104319999999999
0 4.6495000000001427 272 0 500 7033 0.18104319999999999
0 4.6500000000001425 273 0 500 7034 0.1817088
0 4.6505000000001422 273 0 500 7035 0.1817088
0 4.6510000000001419 272 0 500 7035 0.18104319999999999
0 4.6515000000001416 272 0 500 7036 0.18104319999999999
0 4.6520000000001414 273 0 500 7037 0.1817088
0 4.6525000000001411 273 0 500 7038 0.1817088
0 4.6530000000001408 273 0 500 7039 0.1817088
0 4.6535000000001405 272 0 500 7039 0.18104319999999999
0 4.6540000000001402 273 0 500 7040 0.1817088
0 4.65450000000014 273 0 500 7041 0.1817088
0 4.6550000000001397 273 0 500 7042 0.1817088
0 4.6555000000001394 272 0 500 7042 0.18104319999999999
0 4.6560000000001391 273 0 500 7043 0.1817088
0 4.6565000000001389 273 0 500 7044 0.1817088
0 4.6570000000001386 273 0 500 7045 0.1817088
0 4.6575000000001383 272 0 500 7045 0.18104319999999999
0 4.658000000000138 273 0 500 7046 0.1817088
0 4.6585000000001378 273 0 500 7047 0.1817088
0 4.6590000000001375 273 0 500 7048 0.1817088
0 4.6595000000001372 272 0 500 7048 0.18104319999999999
0 4.6600000000001369 273 0 500 7049 0.1817088
0 4.6605000000001366 273 0 500 7050 0.1817088
0 4.6610000000001364 273 0 500 7051 0.1817088
0 4.6615000000001361 272 0 500 7051 0.18104319999999999
0 4.6620000000001358 273 0 500 7052 0.1817088
0 4.6625000000001355 273 0 500 7053 0.1817088
0 4.6630000000001353 273 0 500 7054 0.1817088
0 4.663500000000135 272 0 500 7054 0.18104319999999999
0 4.6640000000001347 273 0 500 7055 0.1817088
0 4.6645000000001344 273 0 500 7056 0.1817088
0 4.6650000000001342 273 0 500 7057 0.1817088
0 4.6655000000001339 272 0 500 7057 0.18104319999999999
0 4.6660000000001336 273 0 500 7058 0.1817088
0 4.6665000000001333 273 0 500 7059 0.1817088
0 4.667000000000133 273 0 500 7060 0.1817088
0 4.6675000000001328 272 0 500 7060 0.18104319999999999
0 4.6680000000001325 273 0 500 7061 0.1817088
0 4.6685000000001322 273 0 500 7062 0.1817088
0 4.6690000000001319 273 0 500 7063 0.1817088
0 4.6695000000001317 272 0 500 7063 0.18104319999999999
0 4.6700000000001314 273 0 500 7064 0.1817088
0 4.6705000000001311 273 0 500 7065 0.1817088
0 4.6710000000001308 273 0 500 7066 0.1817088
0 4.6715000000001305 272 0 500 7066 0.18104319999999999
0 4.6720000000001303 273 0 500 7067 0.1817088
0 4.67250000000013 273 0 500 7068 0.1817088
0 4.6730000000001297 273 0 500 7069 0.1817088
0 4.6735000000001294 272 0 500 7069 0.18104319999999999
0 4.6740000000001292 273 0 500 7070 0.1817088
0 4.6745000000001289 273 0 500 7071 0.1817088
0 4.6750000000001286 273 0 500 7072 0.1817088
0 4.6755000000001283 272 0 500 7072 0.18104319999999999
0 4.6760000000001281 273 0 500 7073 0.1817088
0 4.6765000000001278 273 0 500 7074 0.1817088
0 4.6770000000001275 273 0 500 7075 0.1817088
0 4.6775000000001272 272 0 500 7075 0.18104319999999999
0 4.6780000000001269 273 0 500 7076 0.1817088
0 4.6785000000001267 273 0 500 7077 0.1817088
0 4.6790000000001264 273 0 500 7078 0.1817088
0 4.6795000000001261 272 0 500 7078 0.18104319999999999
0 4.6800000000001258 273 0 500 7079 0.1817088
0 4.6805000000001256 273 0 500 7080 0.1817088
0 4.6810000000001253 273 0 500 7081 0.1817088
0 4.681500000000125 272 0 500 7081 0.18104319999999999
0 4.6820000000001247 273 0 500 7082 0.1817088
0 4.6825000000001245 273 0 500 7083 0.1817088
0 4.6830000000001242 273 0 500 7084 0.1817088
0 4.6835000000001239 272 0 500 7084 0.18104319999999999
0 4.6840000000001236 273 0 500 7085 0.1817088
0 4.6845000000001233 273 0 500 7086 0.1817088
0 4.6850000000001231 273 0 500 7087 0.1817088
0 4.6855000000001228 272 0 500 7087 0.18104319999999999
0 4.6860000000001225 273 0 500 7088 0.1817088
0 4.6865000000001222 273 0 500 7089 0.1817088
0 4.687000000000122 273 0 500 7090 0.1817088
0 4.6875000000001217 272 0 500 7090 0.18104319999999999
0 4.6880000000001214 273 0 500 7091 0.1817088
0 4.6885000000001211 273 0 500 7092 0.1817088
0 4.6890000000001208 273 0 500 7093 0.1817088
0 4.6895000000001206 272 0 500 7093 0.18104319999999999
0 4.6900000000001203 273 0 500 7094 0.1817088
0 4.69050000000012 273 0 500 7095 0.1817088
0 4.6910000000001197 273 0 500 7096 0.1817088
0 4.6915000000001195 272 0 500 7096 0.18104319999999999
0 4.6920000000001192 273 0 500 7097 0.1817088
0 4.6925000000001189 273 0 500 7098 0.1817088
0 4.6930000000001186 273 0 500 7099 0.1817088
0 4.6935000000001184 272 0 500 7099 0.18104319999999999
0 4.6940000000001181 273 0 500 7100 0.1817088
0 4.6945000000001178 273 0 500 7101 0.1817088
0 4.6950000000001175 273 0 500 7102 0.1817088
0 4.6955000000001172 272 0 500 7102 0.18104319999999999
0 4.696000000000117 273 0 500 7103 0.1817088
0 4.6965000000001167 273 0 500 7104 0.1817088
0 4.6970000000001164 273 0 500 7105 0.1817088
0 4.6975000000001161 272 0 500 7105 0.18104319999999999
0 4.6980000000001159 273 0 500 7106 0.1817088
0 4.6985000000001156 273 0 500 7107 0.1817088
0 4.6990000000001153 273 0 500 7108 0.1817088
0 4.699500000000115 272 0 500 7108 0.18104319999999999
0 4.7000000000001148 273 0 500 7109 0.1817088
0 4.7005000000001145 273 0 500 7110 0.1817088
0 4.7010000000001142 273 0 500 7111 0.1817088
0 4.7015000000001139 272 0 500 7111 0.18104319999999999
0 4.7020000000001136 273 0 500 7112 0.1817088
0 4.7025000000001134 273 0 500 7113 0.1817088
0 4.7030000000001131 273 0 500 7114 0.1817088
0 4.7035000000001128 272 0 500 7114 0.18104319999999999
0 4.7040000000001125 273 0 500 7115 0.1817088
0 4.7045000000001123 273 0 500 7116 0.1817088
0 4.705000000000112 273 0 500 7117 0.1817088
0 4.7055000000001117 272 0 500 7117 0.18104319999999999
0 4.7060000000001114 273 0 500 7118 0.1817088
0 4.7065000000001112 273 0 500 7119 0.1817088
0 4.7070000000001109 273 0 500 7120 0.1817088
0 4.7075000000001106 272 0 500 7120 0.18104319999999999
0 4.7080000000001103 273 0 500 7121 0.1817088
0 4.70850000000011 273 0 500 7122 0.1817088
0 4.7090000000001098 273 0 500 7123 0.1817088
0 4.7095000000001095 272 0 500 7123 0.18104319999999999
0 4.7100000000001092 273 0 500 7124 0.1817088
0 4.7105000000001089 273 0 500 7125 0.1817088
0 4.7110000000001087 273 0 500 7126 0.1817088
0 4.7115000000001084 272 0 500 7126 0.18104319999999999
0 4.7120000000001081 273 0 500 7127 0.1817088
0 4.7125000000001078 273 0 500 7128 0.1817088
0 4.7130000000001075 273 0 500 7129 0.1817088
0 4.7135000000001073 272 0 500 7129 0.18104319999999999
0 4.714000000000107 273 0 500 7130 0.1817088
0 4.7145000000001067 273 0 500 7131 0.1817088
0 4.7150000000001064 273 0 500 7132 0.1817088
0 4.7155000000001062 272 0 500 7132 0.18104319999999999
0 4.7160000000001059 273 0 500 7133 0.1817088
0 4.7165000000001056 273 0 500 7134 0.1817088
0 4.7170000000001053 273 0 500 7135 0.1817088
0 4.7175000000001051 272 0 500 7135 0.18104319999999999
0 4.7180000000001048 273 0 500 7136 0.1817088
0 4.7185000000001045 273 0 500 7137 0.1817088
0 4.7190000000001042 273 0 500 7138 0.1817088
0 4.7195000000001039 272 0 500 7138 0.18104319999999999
0 4.7200000000001037 273 0 500 7139 0.1817088
0 4.7205000000001034 273 0 500 7140 0.1817088
0 4.7210000000001031 273 0 500 7141 0.1817088
0 4.7215000000001028 272 0 500 7141 0.18104319999999999
0 4.7220000000001026 273 0 500 7142 0.1817088
0 4.7225000000001023 273 0 500 7143 0.1817088
0 4.723000000000102 273 0 500 7144 0.1817088
0 4.7235000000001017 272 0 500 7144 0.18104319999999999
0 4.7240000000001015 273 0 500 7145 0.1817088
0 4.7245000000001012 273 0 500 7146 0.1817088
0 4.7250000000001009 273 0 500 7147 0.1817088
0 4.7255000000001006 272 0 500 7147 0.18104319999999999
0 4.7260000000001003 272 0 500 7148 0.18104319999999999
0 4.7265000000001001 273 0 500 7149 0.1817088
0 4.7270000000000998 273 0 500 7150 0.1817088
0 4.7275000000000995 272 0 500 7150 0.18104319999999999
0 4.7280000000000992 272 0 500 7151 0.18104319999999999
0 4.728500000000099 273 0 500 7152 0.1817088
0 4.7290000000000987 273 0 500 7153 0.1817088
0 4.7295000000000984 272 0 500 7153 0.18104319999999999
0 4.7300000000000981 272 0 500 7154 0.18104319999999999
0 4.7305000000000978 273 0 500 7155 0.1817088
0 4.7310000000000976 273 0 500 7156 0.1817088
0 4.7315000000000973 272 0 500 7156 0.18104319999999999
0 4.732000000000097 272 0 500 7157 0.18104319999999999
0 4.7325000000000967 273 0 500 7158 0.1817088
0 4.7330000000000965 273 0 500 7159 0.1817088
0 4.7335000000000962 272 0 500 7159 0.18104319999999999
0 4.7340000000000959 272 0 500 7160 0.18104319999999999
0 4.7345000000000956 273 0 500 7161 0.1817088
0 4.7350000000000954 273 0 500 7162 0.1817088
0 4.7355000000000951 272 0 500 7162 0.18104319999999999
0 4.7360000000000948 272 0 500 7163 0.18104319999999999
0 4.7365000000000945 273 0 500 7164 0.1817088
0 4.7370000000000942 273 0 500 7165 0.1817088
0 4.737500000000094 272 0 500 7165 0.18104319999999999
0 4.7380000000000937 272 0 500 7166 0.18104319999999999
0 4.7385000000000934 273 0 500 7167 0.1817088
0 4.7390000000000931 273 0 500 7168 0.1817088
0 4.7395000000000929 272 0 500 7168 0.18104319999999999
0 4.7400000000000926 272 0 500 7169 0.18104319999999999
0 4.7405000000000923 273 0 500 7170 0.1817088
0 4.741000000000092 273 0 500 7171 0.1817088
0 4.7415000000000918 272 0 500 7171 0.18104319999999999
0 4.7420000000000915 272 0 500 7172 0.18104319999999999
0 4.7425000000000912 273 0 500 7173 0.1817088
0 4.7430000000000909 273 0 500 7174 0.1817088
0 4.7435000000000906 272 0 500 7174 0.18104319999999999
0 4.7440000000000904 272 0 500 7175 0.18104319999999999
0 4.7445000000000901 273 0 500 7176 0.1817088
0 4.7450000000000898 273 0 500 7177 0.1817088
0 4.7455000000000895 272 0 500 7177 0.18104319999999999
0 4.7460000000000893 272 0 500 7178 0.18104319999999999
0 4.746500000000089 273 0 500 7179 0.1817088
0 4.7470000000000887 273 0 500 7180 0.1817088
0 4.7475000000000884 272 0 500 7180 0.18104319999999999
0 4.7480000000000881 272 0 500 7181 0.18104319999999999
0 4.7485000000000879 273 0 500 7182 0.1817088
0 4.7490000000000876 273 0 500 7183 0.1817088
0 4.7495000000000873 272 0 500 7183 0.18104319999999999
0 4.750000000000087 272 0 500 7184 0.18104319999999999
0 4.7505000000000868 273 0 500 7185 0.1817088
0 4.7510000000000865 273 0 500 7186 0.1817088
0 4.7515000000000862 272 0 500 7186 0.18104319999999999
0 4.7520000000000859 272 0 500 7187 0.18104319999999999
0 4.7525000000000857 273 0 500 7188 0.1817088
0 4.7530000000000854 273 0 500 7189 0.1817088
0 4.7535000000000851 272 0 500 7189 0.18104319999999999
0 4.7540000000000848 272 0 500 7190 0.18104319999999999
0 4.7545000000000845 273 0 500 7191 0.1817088
0 4.7550000000000843 273 0 500 7192 0.1817088
0 4.755500000000084 272 0 500 7192 0.18104319999999999
0 4.7560000000000837 272 0 500 7193 0.18104319999999999
0 4.7565000000000834 273 0 500 7194 0.1817088
0 4.7570000000000832 273 0 500 7195 0.1817088
0 4.7575000000000829 273 0 500 7196 0.1817088
0 4.7580000000000826 272 0 500 7196 0.18104319999999999
0 4.7585000000000823 273 0 500 7197 0.1817088
0 4.7590000000000821 273 0 500 7198 0.1817088
0 4.7595000000000818 273 0 500 7199 0.1817088
0 4.7600000000000815 272 0 500 7199 0.18104319999999999
0 4.7605000000000812 273 0 500 7200 0.1817088
0 4.7610000000000809 273 0 500 7201 0.1817088
0 4.7615000000000807 273 0 500 7202 0.1817088
0 4.7620000000000804 272 0 500 7202 0.18104319999999999
0 4.7625000000000801 273 0 500 7203 0.1817088
0 4.7630000000000798 273 0 500 7204 0.1817088
0 4.7635000000000796 273 0 500 7205 0.1817088
0 4.7640000000000793 272 0 500 7205 0.18104319999999999
0 4.764500000000079 273 0 500 7206 0.1817088
0 4.7650000000000787 273 0 500 7207 0.1817088
0 4.7655000000000785 273 0 500 7208 0.1817088
0 4.7660000000000782 272 0 500 7208 0.18104319999999999
0 4.7665000000000779 273 0 500 7209 0.1817088
0 4.7670000000000776 273 0 500 7210 0.1817088
0 4.7675000000000773 273 0 500 7211 0.1817088
0 4.7680000000000771 272 0 500 7211 0.18104319999999999
0 4.7685000000000768 273 0 500 7212 0.1817088
0 4.7690000000000765 273 0 500 7213 0.1817088
0 4.7695000000000762 273 0 500 7214 0.1817088
0 4.770000000000076 272 0 500 7214 0.18104319999999999
0 4.7705000000000757 273 0 500 7215 0.1817088
0 4.7710000000000754 273 0 500 7216 0.1817088
0 4.7715000000000751 273 0 500 7217 0.1817088
0 4.7720000000000748 272 0 500 7217 0.18104319999999999
0 4.7725000000000746 273 0 500 7218 0.1817088
0 4.7730000000000743 273 0 500 7219 0.1817088
0 4.773500000000074 273 0 500 7220 0.1817088
0 4.7740000000000737 272 0 500 7220 0.18104319999999999
0 4.7745000000000735 273 0 500 7221 0.1817088
0 4.7750000000000732 273 0 500 7222 0.1817088
0 4.7755000000000729 273 0 500 7223 0.1817088
0 4.7760000000000726 272 0 500 7223 0.18104319999999999
0 4.7765000000000724 273 0 500 7224 0.1817088
0 4.7770000000000721 273 0 500 7225 0.1817088
0 4.7775000000000718 273 0 500 7226 0.1817088
0 4.7780000000000715 272 0 500 7226 0.18104319999999999
0 4.7785000000000712 273 0 500 7227 0.1817088
0 4.779000000000071 273 0 500 7228 0.1817088
0 4.7795000000000707 273 0 500 7229 0.1817088
0 4.7800000000000704 272 0 500 7229 0.18104319999999999
0 4.7805000000000701 273 0 500 7230 0.1817088
0 4.7810000000000699 273 0 500 7231 0.1817088
0 4.7815000000000696 273 0 500 7232 0.1817088
0 4.7820000000000693 272 0 500 7232 0.18104319999999999
0 4.782500000000069 273 0 500 7233 0.1817088
0 4.7830000000000688 273 0 500 7234 0.1817088
0 4.7835000000000685 273 0 500 7235 0.1817088
0 4.7840000000000682 272 0 500 7235 0.18104319999999999
0 4.7845000000000679 273 0 500 7236 0.1817088
0 4.7850000000000676 273 0 500 7237 0.1817088
0 4.7855000000000674 273 0 500 7238 0.1817088
0 4.7860000000000671 272 0 500 7238 0.18104319999999999
0 4.7865000000000668 273 0 500 7239 0.1817088
0 4.7870000000000665 273 0 500 7240 0.1817088
0 4.7875000000000663 273 0 500 7241 0.1817088
0 4.788000000000066 272 0 500 7241 0.18104319999999999
0 4.7885000000000657 273 0 500 7242 0.1817088
0 4.7890000000000654 273 0 500 7243 0.1817088
0 4.7895000000000651 273 0 500 7244 0.1817088
0 4.7900000000000649 272 0 500 7244 0.18104319999999999
0 4.7905000000000646 273 0 500 7245 0.1817088
0 4.7910000000000643 273 0 500 7246 0.1817088
0 4.791500000000064 273 0 500 7247 0.1817088
0 4.7920000000000638 272 0 500 7247 0.18104319999999999
0 4.7925000000000635 273 0 500 7248 0.1817088
0 4.7930000000000632 273 0 500 7249 0.1817088
0 4.7935000000000629 273 0 500 7250 0.1817088
0 4.7940000000000627 272 0 500 7250 0.18104319999999999
0 4.7945000000000624 273 0 500 7251 0.1817088
0 4.7950000000000621 273 0 500 7252 0.1817088
0 4.7955000000000618 273 0 500 7253 0.1817088
0 4.7960000000000615 272 0 500 7253 0.18104319999999999
0 4.7965000000000613 273 0 500 7254 0.1817088
0 4.797000000000061 273 0 500 7255 0.1817088
0 4.7975000000000607 273 0 500 7256 0.1817088
0 4.7980000000000604 272 0 500 7256 0.18104319999999999
0 4.7985000000000602 273 0 500 7257 0.1817088
0 4.7990000000000599 273 0 500 7258 0.1817088
0 4.7995000000000596 273 0 500 7259 0.1817088
0 4.8000000000000593 272 0 500 7259 0.18104319999999999
0 4.8005000000000591 273 0 500 7260 0.1817088
0 4.8010000000000588 273 0 500 7261 0.1817088
0 4.8015000000000585 273 0 500 7262 0.1817088
0 4.8020000000000582 272 0 500 7262 0.18104319999999999
0 4.8025000000000579 273 0 500 7263 0.1817088
0 4.8030000000000577 273 0 500 7264 0.1817088
0 4.8035000000000574 273 0 500 7265 0.1817088
0 4.8040000000000571 272 0 500 7265 0.18104319999999999
0 4.8045000000000568 273 0 500 7266 0.1817088
0 4.8050000000000566 273 0 500 7267 0.1817088
0 4.8055000000000563 273 0 500 7268 0.1817088
0 4.806000000000056 272 0 500 7268 0.18104319999999999
0 4.8065000000000557 273 0 500 7269 0.1817088
0 4.8070000000000555 273 0 500 7270 0.1817088
0 4.8075000000000552 273 0 500 7271 0.1817088
0 4.8080000000000549 272 0 500 7271 0.18104319999999999
0 4.8085000000000546 273 0 500 7272 0.1817088
0 4.8090000000000543 273 0 500 7273 0.1817088
0 4.8095000000000541 273 0 500 7274 0.1817088
0 4.8100000000000538 272 0 500 7274 0.18104319999999999
0 4.8105000000000535 273 0 500 7275 0.1817088
0 4.8110000000000532 273 0 500 7276 0.1817088
0 4.811500000000053 273 0 500 7277 0.1817088
0 4.8120000000000527 272 0 500 7277 0.18104319999999999
0 4.8125000000000524 273 0 500 7278 0.1817088
0 4.8130000000000521 273 0 500 7279 0.1817088
0 4.8135000000000518 273 0 500 7280 0.1817088
0 4.8140000000000516 272 0 500 7280 0.18104319999999999
0 4.8145000000000513 273 0 500 7281 0.1817088
0 4.815000000000051 273 0 500 7282 0.1817088
0 4.8155000000000507 273 0 500 7283 0.1817088
0 4.8160000000000505 272 0 500 7283 0.18104319999999999
0 4.8165000000000502 273 0 500 7284 0.1817088
0 4.8170000000000499 273 0 500 7285 0.1817088
0 4.8175000000000496 273 0 500 7286 0.1817088
0 4.8180000000000494 272 0 500 7286 0.18104319999999999
0 4.8185000000000491 273 0 500 7287 0.1817088
0 4.8190000000000488 273 0 500 7288 0.1817088
0 4.8195000000000485 273 0 500 7289 0.1817088
0 4.8200000000000482 272 0 500 7289 0.18104319999999999
0 4.820500000000048 273 0 500 7290 0.1817088
0 4.8210000000000477 273 0 500 7291 0.1817088
0 4.8215000000000474 273 0 500 7292 0.1817088
0 4.8220000000000471 272 0 500 7292 0.18104319999999999
0 4.8225000000000469 273 0 500 7293 0.1817088
0 4.8230000000000466 273 0 500 7294 0.1817088
0 4.8235000000000463 273 0 500 7295 0.1817088
0 4.824000000000046 272 0 500 7295 0.18104319999999999
0 4.8245000000000458 273 0 500 7296 0.1817088
0 4.8250000000000455 273 0 500 7297 0.1817088
0 4.8255000000000452 273 0 500 7298 0.1817088
0 4.8260000000000449 272 0 500 7298 0.18104319999999999
0 4.8265000000000446 273 0 500 7299 0.1817088
0 4.8270000000000444 273 0 500 7300 0.1817088
0 4.8275000000000441 273 0 500 7301 0.1817088
0 4.8280000000000438 272 0 500 7301 0.18104319999999999
0 4.8285000000000435 273 0 500 7302 0.1817088
0 4.8290000000000433 273 0 500 7303 0.1817088
0 4.829500000000043 273 0 500 7304 0.1817088
0 4.8300000000000427 272 0 500 7304 0.18104319999999999
0 4.8305000000000424 272 0 500 7305 0.18104319999999999
0 4.8310000000000421 273 0 500 7306 0.1817088
0 4.8315000000000419 273 0 500 7307 0.1817088
0 4.8320000000000416 272 0 500 7307 0.18104319999999999
0 4.8325000000000413 272 0 500 7308 0.18104319999999999
0 4.833000000000041 273 0 500 7309 0.1817088
0 4.8335000000000408 273 0 500 7310 0.1817088
0 4.8340000000000405 272 0 500 7310 0.18104319999999999
0 4.8345000000000402 272 0 500 7311 0.18104319999999999
0 4.8350000000000399 273 0 500 7312 0.1817088
0 4.8355000000000397 273 0 500 7313 0.1817088
0 4.8360000000000394 272 0 500 7313 0.18104319999999999
0 4.8365000000000391 272 0 500 7314 0.18104319999999999
0 4.8370000000000388 273 0 500 7315 0.1817088
0 4.8375000000000385 273 0 500 7316 0.1817088
0 4.8380000000000383 272 0 500 7316 0.18104319999999999
0 4.838500000000038 272 0 500 7317 0.18104319999999999
0 4.8390000000000377 273 0 500 7318 0.1817088
0 4.8395000000000374 273 0 500 7319 0.1817088
0 4.8400000000000372 272 0 500 7319 0.18104319999999999
0 4.8405000000000369 272 0 500 7320 0.18104319999999999
0 4.8410000000000366 273 0 500 7321 0.1817088
0 4.8415000000000363 273 0 500 7322 0.1817088
0 4.8420000000000361 272 0 500 7322 0.18104319999999999
0 4.8425000000000358 272 0 500 7323 0.18104319999999999
0 4.8430000000000355 273 0 500 7324 0.1817088
0 4.8435000000000352 273 0 500 7325 0.1817088
0 4.8440000000000349 272 0 500 7325 0.18104319999999999
0 4.8445000000000347 272 0 500 7326 0.18104319999999999
0 4.8450000000000344 273 0 500 7327 0.1817088
0 4.8455000000000341 273 0 500 7328 0.1817088
0 4.8460000000000338 272 0 500 7328 0.18104319999999999
0 4.8465000000000336 272 0 500 7329 0.18104319999999999
0 4.8470000000000333 273 0 500 7330 0.1817088
0 4.847500000000033 273 0 500 7331 0.1817088
0 4.8480000000000327 272 0 500 7331 0.18104319999999999
0 4.8485000000000325 272 0 500 7332 0.18104319999999999
0 4.8490000000000322 273 0 500 7333 0.1817088
0 4.8495000000000319 273 0 500 7334 0.1817088
0 4.8500000000000316 272 0 500 7334 0.18104319999999999
0 4.8505000000000313 272 0 500 7335 0.18104319999999999
0 4.8510000000000311 273 0 500 7336 0.1817088
0 4.8515000000000308 273 0 500 7337 0.1817088
0 4.8520000000000305 272 0 500 7337 0.18104319999999999
0 4.8525000000000302 272 0 500 7338 0.18104319999999999
0 4.85300000000003 273 0 500 7339 0.1817088
0 4.8535000000000297 273 0 500 7340 0.1817088
0 4.8540000000000294 272 0 500 7340 0.18104319999999999
0 4.8545000000000291 272 0 500 7341 0.18104319999999999
0 4.8550000000000288 273 0 500 7342 0.1817088
0 4.8555000000000286 273 0 500 7343 0.1817088
0 4.8560000000000283 272 0 500 7343 0.18104319999999999
0 4.856500000000028 272 0 500 7344 0.18104319999999999
0 4.8570000000000277 273 0 500 7345 0.1817088
0 4.8575000000000275 273 0 500 7346 0.1817088
0 4.8580000000000272 272 0 500 7346 0.18104319999999999
0 4.8585000000000269 272 0 500 7347 0.18104319999999999
0 4.8590000000000266 273 0 500 7348 0.1817088
0 4.8595000000000264 273 0 500 7349 0.1817088
0 4.8600000000000261 273 0 500 7350 0.1817088
0 4.8605000000000258 272 0 500 7350 0.18104319999999999
0 4.8610000000000255 273 0 500 7351 0.1817088
0 4.8615000000000252 273 0 500 7352 0.1817088
0 4.862000000000025 273 0 500 7353 0.1817088
0 4.8625000000000247 272 0 500 7353 0.18104319999999999
0 4.8630000000000244 273 0 500 7354 0.1817088
0 4.8635000000000241 273 0 500 7355 0.1817088
0 4.8640000000000239 273 0 500 7356 0.1817088
0 4.8645000000000236 272 0 500 7356 0.18104319999999999
0 4.8650000000000233 273 0 500 7357 0.1817088
0 4.865500000000023 273 0 500 7358 0.1817088
0 4.8660000000000228 273 0 500 7359 0.1817088
0 4.8665000000000225 272 0 500 7359 0.18104319999999999
0 4.8670000000000222 273 0 500 7360 0.1817088
0 4.8675000000000219 273 0 500 7361 0.1817088
0 4.8680000000000216 273 0 500 7362 0.1817088
0 4.8685000000000214 272 0 500 7362 0.18104319999999999
0 4.8690000000000211 273 0 500 7363 0.1817088
0 4.8695000000000208 273 0 500 7364 0.1817088
0 4.8700000000000205 273 0 500 7365 0.1817088
0 4.8705000000000203 272 0 500 7365 0.18104319999999999
0 4.87100000000002 273 0 500 7366 0.1817088
0 4.8715000000000197 273 0 500 7367 0.1817088
0 4.8720000000000194 273 0 500 7368 0.1817088
0 4.8725000000000191 272 0 500 7368 0.18104319999999999
0 4.8730000000000189 273 0 500 7369 0.1817088
0 4.8735000000000186 273 0 500 7370 0.1817088
0 4.8740000000000183 273 0 500 7371 0.1817088
0 4.874500000000018 272 0 500 7371 0.18104319999999999
0 4.8750000000000178 273 0 500 7372 0.1817088
0 4.8755000000000175 273 0 500 7373 0.1817088
0 4.8760000000000172 273 0 500 7374 0.1817088
0 4.8765000000000169 272 0 500 7374 0.18104319999999999
0 4.8770000000000167 273 0 500 7375 0.1817088
0 4.8775000000000164 273 0 500 7376 0.1817088
0 4.8780000000000161 273 0 500 7377 0.1817088
0 4.8785000000000158 272 0 500 7377 0.18104319999999999
0 4.8790000000000155 273 0 500 7378 0.1817088
0 4.8795000000000153 273 0 500 7379 0.1817088
0 4.880000000000015 273 0 500 7380 0.1817088
0 4.8805000000000147 272 0 500 7380 0.18104319999999999
0 4.8810000000000144 273 0 500 7381 0.1817088
0 4.8815000000000142 273 0 500 7382 0.1817088
0 4.8820000000000139 273 0 500 7383 0.1817088
0 4.8825000000000136 272 0 500 7383 0.18104319999999999
0 4.8830000000000133 273 0 500 7384 0.1817088
0 4.8835000000000131 273 0 500 7385 0.1817088
0 4.8840000000000128 273 0 500 7386 0.1817088
0 4.8845000000000125 272 0 500 7386 0.18104319999999999
0 4.8850000000000122 273 0 500 7387 0.1817088
0 4.8855000000000119 273 0 500 7388 0.1817088
0 4.8860000000000117 273 0 500 7389 0.1817088
0 4.8865000000000114 272 0 500 7389 0.18104319999999999
0 4.8870000000000111 273 0 500 7390 0.1817088
0 4.8875000000000108 273 0 500 7391 0.1817088
0 4.8880000000000106 273 0 500 7392 0.1817088
0 4.8885000000000103 272 0 500 7392 0.18104319999999999
0 4.88900000000001 273 0 500 7393 0.1817088
0 4.8895000000000097 273 0 500 7394 0.1817088
0 4.8900000000000095 273 0 500 7395 0.1817088
0 4.8905000000000092 272 0 500 7395 0.18104319999999999
0 4.8910000000000089 273 0 500 7396 0.1817088
0 4.8915000000000086 273 0 500 7397 0.1817088
0 4.8920000000000083 273 0 500 7398 0.1817088
0 4.8925000000000081 272 0 500 7398 0.18104319999999999
0 4.8930000000000078 273 0 500 7399 0.1817088
0 4.8935000000000075 273 0 500 7400 0.1817088
0 4.8940000000000072 273 0 500 7401 0.1817088
0 4.894500000000007 272 0 500 7401 0.18104319999999999
0 4.8950000000000067 273 0 500 7402 0.1817088
0 4.8955000000000064 273 0 500 7403 0.1817088
0 4.8960000000000061 273 0 500 7404 0.1817088
0 4.8965000000000058 272 0 500 7404 0.18104319999999999
0 4.8970000000000056 273 0 500 7405 0.1817088
0 4.8975000000000053 273 0 500 7406 0.1817088
0 4.898000000000005 273 0 500 7407 0.1817088
0 4.8985000000000047 272 0 500 7407 0.18104319999999999
0 4.8990000000000045 273 0 500 7408 0.1817088
0 4.8995000000000042 273 0 500 7409 0.1817088
0 4.9000000000000039 273 0 500 7410 0.1817088
0 4.9005000000000036 272 0 500 7410 0.18104319999999999
0 4.9010000000000034 273 0 500 7411 0.1817088
0 4.9015000000000031 273 0 500 7412 0.1817088
0 4.9020000000000028 273 0 500 7413 0.1817088
0 4.9025000000000025 272 0 500 7413 0.18104319999999999
0 4.9030000000000022 273 0 500 7414 0.1817088
0 4.903500000000002 273 0 500 7415 0.1817088
0 4.9040000000000017 273 0 500 7416 0.1817088
0 4.9045000000000014 272 0 500 7416 0.18104319999999999
0 4.9050000000000011 273 0 500 7417 0.1817088
0 4.9055000000000009 273 0 500 7418 0.1817088
0 4.9060000000000006 273 0 500 7419 0.1817088
0 4.9065000000000003 272 0 500 7419 0.18104319999999999
0 4.907 273 0 500 7420 0.1817088
0 4.9074999999999998 273 0 500 7421 0.1817088
0 4.9079999999999995 273 0 500 7422 0.1817088
0 4.9084999999999992 272 0 500 7422 0.18104319999999999
0 4.9089999999999989 273 0 500 7423 0.1817088
0 4.9094999999999986 273 0 500 7424 0.1817088
0 4.9099999999999984 273 0 500 7425 0.1817088
0 4.9104999999999981 272 0 500 7425 0.18104319999999999
0 4.9109999999999978 273 0 500 7426 0.1817088
0 4.9114999999999975 273 0 500 7427 0.1817088
0 4.9119999999999973 273 0 500 7428 0.1817088
0 4.912499999999997 272 0 500 7428 0.18104319999999999
0 4.9129999999999967 273 0 500 7429 0.1817088
0 4.9134999999999964 273 0 500 7430 0.1817088
0 4.9139999999999961 273 0 500 7431 0.1817088
0 4.9144999999999959 272 0 500 7431 0.18104319999999999
0 4.9149999999999956 273 0 500 7432 0.1817088
0 4.9154999999999953 273 0 500 7433 0.1817088
0 4.915999999999995 273 0 500 7434 0.1817088
0 4.9164999999999948 272 0 500 7434 0.18104319999999999
0 4.9169999999999945 273 0 500 7435 0.1817088
0 4.9174999999999942 273 0 500 7436 0.1817088
0 4.9179999999999939 273 0 500 7437 0.1817088
0 4.9184999999999937 272 0 500 7437 0.18104319999999999
0 4.9189999999999934 273 0 500 7438 0.1817088
0 4.9194999999999931 273 0 500 7439 0.1817088
0 4.9199999999999928 273 0 500 7440 0.1817088
0 4.9204999999999925 272 0 500 7440 0.18104319999999999
0 4.9209999999999923 273 0 500 7441 0.1817088
0 4.921499999999992 273 0 500 7442 0.1817088
0 4.9219999999999917 273 0 500 7443 0.1817088
0 4.9224999999999914 272 0 500 7443 0.18104319999999999
0 4.9229999999999912 273 0 500 7444 0.1817088
0 4.9234999999999909 273 0 500 7445 0.1817088
0 4.9239999999999906 273 0 500 7446 0.1817088
0 4.9244999999999903 272 0 500 7446 0.18104319999999999
0 4.9249999999999901 273 0 500 7447 0.1817088
0 4.9254999999999898 273 0 500 7448 0.1817088
0 4.9259999999999895 273 0 500 7449 0.1817088
0 4.9264999999999892 272 0 500 7449 0.18104319999999999
0 4.9269999999999889 273 0 500 7450 0.1817088
0 4.9274999999999887 273 0 500 7451 0.1817088
0 4.9279999999999884 273 0 500 7452 0.1817088
0 4.9284999999999881 272 0 500 7452 0.18104319999999999
0 4.9289999999999878 273 0 500 7453 0.1817088
0 4.9294999999999876 273 0 500 7454 0.1817088
0 4.9299999999999873 273 0 500 7455 0.1817088
0 4.930499999999987 272 0 500 7455 0.18104319999999999
0 4.9309999999999867 273 0 500 7456 0.1817088
0 4.9314999999999864 273 0 500 7457 0.1817088
0 4.9319999999999862 273 0 500 7458 0.1817088
0 4.9324999999999859 272 0 500 7458 0.18104319999999999
0 4.9329999999999856 273 0 500 7459 0.1817088
0 4.9334999999999853 273 0 500 7460 0.1817088
0 4.9339999999999851 273 0 500 7461 0.1817088
0 4.9344999999999848 272 0 500 7461 0.18104319999999999
0 4.9349999999999845 272 0 500 7462 0.18104319999999999
0 4.9354999999999842 273 0 500 7463 0.1817088
0 4.935999999999984 273 0 500 7464 0.1817088
0 4.9364999999999837 272 0 500 7464 0.18104319999999999
0 4.9369999999999834 272 0 500 7465 0.18104319999999999
0 4.9374999999999831 273 0 500 7466 0.1817088
0 4.9379999999999828 273 0 500 7467 0.1817088
0 4.9384999999999826 272 0 500 7467 0.18104319999999999
0 4.9389999999999823 272 0 500 7468 0.18104319999999999
0 4.939499999999982 273 0 500 7469 0.1817088
0 4.9399999999999817 273 0 500 7470 0.1817088
0 4.9404999999999815 272 0 500 7470 0.18104319999999999
0 4.9409999999999812 272 0 500 7471 0.18104319999999999
0 4.9414999999999809 273 0 500 7472 0.1817088
0 4.9419999999999806 273 0 500 7473 0.1817088
0 4.9424999999999804 272 0 500 7473 0.18104319999999999
0 4.9429999999999801 272 0 500 7474 0.18104319999999999
0 4.9434999999999798 273 0 500 7475 0.1817088
0 4.9439999999999795 273 0 500 7476 0.1817088
0 4.9444999999999792 272 0 500 7476 0.18104319999999999
0 4.944999999999979 272 0 500 7477 0.18104319999999999
0 4.9454999999999787 273 0 500 7478 0.1817088
0 4.9459999999999784 273 0 500 7479 0.1817088
0 4.9464999999999781 272 0 500 7479 0.18104319999999999
0 4.9469999999999779 272 0 500 7480 0.18104319999999999
0 4.9474999999999776 273 0 500 7481 0.1817088
0 4.9479999999999773 273 0 500 7482 0.1817088
0 4.948499999999977 272 0 500 7482 0.18104319999999999
0 4.9489999999999768 272 0 500 7483 0.18104319999999999
0 4.9494999999999765 273 0 500 7484 0.1817088
0 4.9499999999999762 273 0 500 7485 0.1817088
0 4.9504999999999759 272 0 500 7485 0.18104319999999999
0 4.9509999999999756 272 0 500 7486 0.18104319999999999
0 4.9514999999999754 273 0 500 7487 0.1817088
0 4.9519999999999751 273 0 500 7488 0.1817088
0 4.9524999999999748 272 0 500 7488 0.18104319999999999
0 4.9529999999999745 272 0 500 7489 0.18104319999999999
0 4.9534999999999743 273 0 500 7490 0.1817088
0 4.953999999999974 273 0 500 7491 0.1817088
0 4.9544999999999737 272 0 500 7491 0.18104319999999999
0 4.9549999999999734 272 0 500 7492 0.18104319999999999
0 4.9554999999999731 273 0 500 7493 0.1817088
0 4.9559999999999729 273 0 500 7494 0.1817088
0 4.9564999999999726 272 0 500 7494 0.18104319999999999
0 4.9569999999999723 272 0 500 7495 0.18104319999999999
0 4.957499999999972 273 0 500 7496 0.1817088
0 4.9579999999999718 273 0 500 7497 0.1817088
0 4.9584999999999715 272 0 500 7497 0.18104319999999999
0 4.9589999999999712 272 0 500 7498 0.18104319999999999
0 4.9594999999999709 273 0 500 7499 0.1817088
0 4.9599999999999707 273 0 500 7500 0.1817088
0 4.9604999999999704 272 0 500 7500 0.18104319999999999
0 4.9609999999999701 272 0 500 7501 0.18104319999999999
0 4.9614999999999698 273 0 500 7502 0.1817088
0 4.9619999999999695 273 0 500 7503 0.1817088
0 4.9624999999999693 272 0 500 7503 0.18104319999999999
0 4.962999999999969 272 0 500 7504 0.18104319999999999
0 4.9634999999999687 273 0 500 7505 0.1817088
0 4.9639999999999684 273 0 500 7506 0.1817088
0 4.9644999999999682 273 0 500 7507 0.1817088
0 4.9649999999999679 272 0 500 7507 0.18104319999999999
0 4.9654999999999676 273 0 500 7508 0.1817088
0 4.9659999999999673 273 0 500 7509 0.1817088
0 4.9664999999999671 273 0 500 7510 0.1817088
0 4.9669999999999668 272 0 500 7510 0.18104319999999999
0 4.9674999999999665 273 0 500 7511 0.1817088
0 4.9679999999999662 273 0 500 7512 0.1817088
0 4.9684999999999659 273 0 500 7513 0.1817088
0 4.9689999999999657 272 0 500 7513 0.18104319999999999
0 4.9694999999999654 273 0 500 7514 0.1817088
0 4.9699999999999651 273 0 500 7515 0.1817088
0 4.9704999999999648 273 0 500 7516 0.1817088
0 4.9709999999999646 272 0 500 7516 0.18104319999999999
0 4.9714999999999643 273 0 500 7517 0.1817088
0 4.971999999999964 273 0 500 7518 0.1817088
0 4.9724999999999637 273 0 500 7519 0.1817088
0 4.9729999999999634 272 0 500 7519 0.18104319999999999
0 4.9734999999999632 273 0 500 7520 0.1817088
0 4.9739999999999629 273 0 500 7521 0.1817088
0 4.9744999999999626 273 0 500 7522 0.1817088
0 4.9749999999999623 272 0 500 7522 0.18104319999999999
0 4.9754999999999621 273 0 500 7523 0.1817088
0 4.9759999999999618 273 0 500 7524 0.1817088
0 4.9764999999999615 273 0 500 7525 0.1817088
0 4.9769999999999612 272 0 500 7525 0.18104319999999999
0 4.977499999999961 273 0 500 7526 0.1817088
0 4.9779999999999607 273 0 500 7527 0.1817088
0 4.9784999999999604 273 0 500 7528 0.1817088
0 4.9789999999999601 272 0 500 7528 0.18104319999999999
0 4.9794999999999598 273 0 500 7529 0.1817088
0 4.9799999999999596 273 0 500 7530 0.1817088
0 4.9804999999999593 273 0 500 7531 0.1817088
0 4.980999999999959 272 0 500 7531 0.18104319999999999
0 4.9814999999999587 273 0 500 7532 0.1817088
0 4.9819999999999585 273 0 500 7533 0.1817088
0 4.9824999999999582 273 0 500 7534 0.1817088
0 4.9829999999999579 272 0 500 7534 0.18104319999999999
0 4.9834999999999576 273 0 500 7535 0.1817088
0 4.9839999999999574 273 0 500 7536 0.1817088
0 4.9844999999999571 273 0 500 7537 0.1817088
0 4.9849999999999568 272 0 500 7537 0.18104319999999999
0 4.9854999999999565 273 0 500 7538 0.1817088
0 4.9859999999999562 273 0 500 7539 0.1817088
0 4.986499999999956 273 0 500 7540 0.1817088
0 4.9869999999999557 272 0 500 7540 0.18104319999999999
0 4.9874999999999554 273 0 500 7541 0.1817088
0 4.9879999999999551 273 0 500 7542 0.1817088
0 4.9884999999999549 273 0 500 7543 0.1817088
0 4.9889999999999546 272 0 500 7543 0.18104319999999999
0 4.9894999999999543 273 0 500 7544 0.1817088
0 4.989999999999954 273 0 500 7545 0.1817088
0 4.9904999999999538 273 0 500 7546 0.1817088
0 4.9909999999999535 272 0 500 7546 0.18104319999999999
0 4.9914999999999532 273 0 500 7547 0.1817088
0 4.9919999999999529 273 0 500 7548 0.1817088
0 4.9924999999999526 273 0 500 7549 0.1817088
0 4.9929999999999524 272 0 500 7549 0.18104319999999999
0 4.9934999999999521 273 0 500 7550 0.1817088
0 4.9939999999999518 273 0 500 7551 0.1817088
0 4.9944999999999515 273 0 500 7552 0.1817088
0 4.9949999999999513 272 0 500 7552 0.18104319999999999
0 4.995499999999951 273 0 500 7553 0.1817088
0 4.9959999999999507 273 0 500 7554 0.1817088
0 4.9964999999999504 273 0 500 7555 0.1817088
0 4.9969999999999501 272 0 500 7555 0.18104319999999999
0 4.9974999999999499 273 0 500 7556 0.1817088
0 4.9979999999999496 273 0 500 7557 0.1817088
0 4.9984999999999493 273 0 500 7558 0.1817088
0 4.998999999999949 272 0 500 7558 0.18104319999999999
0 4.9994999999999488 273 0 500 7559 0.1817088
0 4.9999999999999485 273 0 500 7560 0.1817088
0 5.0004999999999482 273 0 250 7561 0.1817088
0 5.0009999999999479 272 0 250 7561 0.18104319999999999
0 5.0014999999999477 272 0 250 7561 0.18104319999999999
0 5.0019999999999474 271 0 250 7561 0.1803776
0 5.0024999999999471 270 0 250 7561 0.17971200000000001
0 5.0029999999999468 269 0 250 7561 0.17904639999999999
0 5.0034999999999465 269 0 250 7561 0.17904639999999999
0 5.0039999999999463 268 0 250 7561 0.17838080000000001
0 5.004499999999946 267 0 250 7561 0.17771519999999999
0 5.0049999999999457 266 0 250 7561 0.1770496
0 5.0054999999999454 266 0 250 7561 0.1770496
0 5.0059999999999452 265 0 250 7561 0.17638400000000001
0 5.0064999999999449 264 0 250 7561 0.1757184
0 5.0069999999999446 263 0 250 7561 0.17505280000000001
0 5.0074999999999443 263 0 250 7561 0.17505280000000001
0 5.0079999999999441 262 0 250 7561 0.17438719999999999
0 5.0084999999999438 261 0 250 7561 0.1737216
0 5.0089999999999435 260 0 250 7561 0.17305599999999999
0 5.0094999999999432 260 0 250 7561 0.17305599999999999
0 5.0099999999999429 259 0 250 7561 0.1723904
0 5.0104999999999427 258 0 250 7561 0.17172480000000001
0 5.0109999999999424 257 0 250 7561 0.17105919999999999
0 5.0114999999999421 257 0 250 7561 0.17105919999999999
0 5.0119999999999418 256 0 250 7561 0.17039360000000001
0 5.0124999999999416 255 0 250 7561 0.16972799999999999
0 5.0129999999999413 254 0 250 7561 0.1690624
0 5.013499999999941 254 0 250 7561 0.1690624
0 5.0139999999999407 253 0 250 7561 0.16839680000000001
0 5.0144999999999404 252 0 250 7561 0.1677312
0 5.0149999999999402 251 0 250 7561 0.16706560000000001
0 5.0154999999999399 251 0 250 7561 0.16706560000000001
0 5.0159999999999396 250 0 250 7561 0.16639999999999999
0 5.0164999999999393 249 0 250 7561 0.1657344
0 5.0169999999999391 248 0 250 7561 0.16506879999999999
0 5.0174999999999388 248 0 250 7561 0.16506879999999999
0 5.0179999999999385 247 0 250 7561 0.1644032
0 5.0184999999999382 246 0 250 7561 0.16373760000000001
0 5.018999999999938 245 0 250 7561 0.16307199999999999
0 5.0194999999999377 245 0 250 7561 0.16307199999999999
0 5.0199999999999374 244 0 250 7561 0.16240640000000001
0 5.0204999999999371 243 0 250 7561 0.16174079999999999
0 5.0209999999999368 242 0 250 7561 0.1610752
0 5.0214999999999366 242 0 250 7561 0.1610752
0 5.0219999999999363 241 0 250 7561 0.16040960000000001
0 5.022499999999936 240 0 250 7561 0.159744
0 5.0229999999999357 239 0 250 7561 0.15907840000000001
0 5.0234999999999355 239 0 250 7561 0.15907840000000001
0 5.0239999999999352 238 0 250 7561 0.15841279999999999
0 5.0244999999999349 237 0 250 7561 0.1577472
0 5.0249999999999346 236 0 250 7561 0.15708159999999999
0 5.0254999999999344 236 0 250 7561 0.15708159999999999
0 5.0259999999999341 235 0 250 7561 0.156416
0 5.0264999999999338 234 0 250 7561 0.15575040000000001
0 5.0269999999999335 233 0 250 7561 0.15508479999999999
0 5.0274999999999332 233 0 250 7561 0.15508479999999999
0 5.027999999999933 232 0 250 7561 0.15441920000000001
0 5.0284999999999327 231 0 250 7561 0.15375359999999999
0 5.0289999999999324 230 0 250 7561 0.153088
0 5.0294999999999321 230 0 250 7561 0.153088
0 5.0299999999999319 229 0 250 7561 0.15242240000000001
0 5.0304999999999316 228 0 250 7561 0.1517568
0 5.0309999999999313 227 0 250 7561 0.15109120000000001
0 5.031499999999931 227 0 250 7561 0.15109120000000001
0 5.0319999999999308 226 0 250 7561 0.15042559999999999
0 5.0324999999999305 225 0 250 7561 0.14976
0 5.0329999999999302 224 0 250 7561 0.14909439999999999
0 5.0334999999999299 224 0 250 7561 0.14909439999999999
0 5.0339999999999296 223 0 250 7561 0.1484288
0 5.0344999999999294 222 0 250 7561 0.14776320000000001
0 5.0349999999999291 221 0 250 7561 0.1470976
0 5.0354999999999288 221 0 250 7561 0.1470976
0 5.0359999999999285 220 0 250 7561 0.14643200000000001
0 5.0364999999999283 219 0 250 7561 0.14576639999999999
0 5.036999999999928 218 0 250 7561 0.1451008
0 5.0374999999999277 218 0 250 7561 0.1451008
0 5.0379999999999274 217 0 250 7561 0.14443520000000001
0 5.0384999999999271 216 0 250 7561 0.1437696
0 5.0389999999999269 215 0 250 7561 0.14310400000000001
0 5.0394999999999266 214 0 250 7561 0.14243839999999999
0 5.0399999999999263 214 0 250 7561 0.14243839999999999
0 5.040499999999926 213 0 250 7561 0.1417728
0 5.0409999999999258 212 0 250 7561 0.14110719999999999
0 5.0414999999999255 211 0 250 7561 0.1404416
0 5.0419999999999252 211 0 250 7561 0.1404416
0 5.0424999999999249 210 0 250 7561 0.13977600000000001
0 5.0429999999999247 209 0 250 7561 0.1391104
0 5.0434999999999244 208 0 250 7561 0.13844480000000001
0 5.0439999999999241 208 0 250 7561 0.13844480000000001
0 5.0444999999999238 207 0 250 7561 0.13777919999999999
0 5.0449999999999235 206 0 250 7561 0.1371136
0 5.0454999999999233 205 0 250 7561 0.13644800000000001
0 5.045999999999923 205 0 250 7561 0.13644800000000001
0 5.0464999999999227 204 0 250 7561 0.1357824
0 5.0469999999999224 203 0 250 7561 0.13511680000000001
0 5.0474999999999222 202 0 250 7561 0.13445119999999999
0 5.0479999999999219 202 0 250 7561 0.13445119999999999
0 5.0484999999999216 201 0 250 7561 0.1337856
0 5.0489999999999213 200 0 250 7561 0.13311999999999999
0 5.0494999999999211 199 0 250 7561 0.1324544
0 5.0499999999999208 199 0 250 7561 0.1324544
0 5.0504999999999205 198 0 250 7561 0.13178880000000001
0 5.0509999999999202 197 0 250 7561 0.1311232
0 5.0514999999999199 196 0 250 7561 0.13045760000000001
0 5.0519999999999197 196 0 250 7561 0.13045760000000001
0 5.0524999999999194 195 0 250 7561 0.12979199999999999
0 5.0529999999999191 194 0 250 7561 0.1291264
0 5.0534999999999188 193 0 250 7561 0.12846080000000001
0 5.0539999999999186 193 0 250 7561 0.12846080000000001
0 5.0544999999999183 192 0 250 7561 0.1277952
0 5.054999999999918 191 0 250 7561 0.12712960000000001
0 5.0554999999999177 190 0 250 7561 0.12646399999999999
0 5.0559999999999174 190 0 250 7561 0.12646399999999999
0 5.0564999999999172 189 0 250 7561 0.1257984
0 5.0569999999999169 188 0 250 7561 0.12513279999999999
0 5.0574999999999166 187 0 250 7561 0.1244672
0 5.0579999999999163 187 0 250 7561 0.1244672
0 5.0584999999999161 186 0 250 7561 0.1238016
0 5.0589999999999158 185 0 250 7561 0.123136
0 5.0594999999999155 184 0 250 7561 0.12247039999999999
0 5.0599999999999152 184 0 250 7561 0.12247039999999999
0 5.060499999999915 183 0 250 7561 0.1218048
0 5.0609999999999147 182 0 250 7561 0.1211392
0 5.0614999999999144 181 0 250 7561 0.1204736
0 5.0619999999999141 181 0 250 7561 0.1204736
0 5.0624999999999138 180 0 250 7561 0.119808
0 5.0629999999999136 179 0 250 7561 0.1191424
0 5.0634999999999133 178 0 250 7561 0.11847679999999999
0 5.063999999999913 178 0 250 7561 0.11847679999999999
0 5.0644999999999127 177 0 250 7561 0.1178112
0 5.0649999999999125 176 0 250 7561 0.1171456
0 5.0654999999999122 175 0 250 7561 0.11648
0 5.0659999999999119 175 0 250 7561 0.11648
0 5.0664999999999116 174 0 250 7561 0.1158144
0 5.0669999999999114 173 0 250 7561 0.1151488
0 5.0674999999999111 172 0 250 7561 0.11448319999999999
0 5.0679999999999108 172 0 250 7561 0.11448319999999999
0 5.0684999999999105 171 0 250 7561 0.1138176
0 5.0689999999999102 170 0 250 7561 0.113152
0 5.06949999999991 169 0 250 7561 0.1124864
0 5.0699999999999097 169 0 250 7561 0.1124864
0 5.0704999999999094 168 0 250 7561 0.1118208
0 5.0709999999999091 167 0 250 7561 0.1111552
0 5.0714999999999089 166 0 250 7561 0.11048959999999999
0 5.0719999999999086 166 0 250 7561 0.11048959999999999
0 5.0724999999999083 165 0 250 7561 0.109824
0 5.072999999999908 164 0 250 7561 0.1091584
0 5.0734999999999078 163 0 250 7561 0.1084928
0 5.0739999999999075 163 0 250 7561 0.1084928
0 5.0744999999999072 162 0 250 7561 0.1078272
0 5.0749999999999069 161 0 250 7561 0.1071616
0 5.0754999999999066 160 0 250 7561 0.10649599999999999
0 5.0759999999999064 160 0 250 7561 0.10649599999999999
0 5.0764999999999061 159 0 250 7561 0.10583040000000001
0 5.0769999999999058 158 0 250 7561 0.1051648
0 5.0774999999999055 157 0 250 7561 0.1044992
0 5.0779999999999053 157 0 250 7561 0.1044992
0 5.078499999999905 156 0 250 7561 0.1038336
0 5.0789999999999047 155 0 250 7561 0.103168
0 5.0794999999999044 154 0 250 7561 0.10250239999999999
0 5.0799999999999041 154 0 250 7561 0.10250239999999999
0 5.0804999999999039 153 0 250 7561 0.10183680000000001
0 5.0809999999999036 152 0 250 7561 0.1011712
0 5.0814999999999033 151 0 250 7561 0.1005056
0 5.081999999999903 151 0 250 7561 0.1005056
0 5.0824999999999028 150 0 250 7561 0.099839999999999998
0 5.0829999999999025 149 0 250 7561 0.099174399999999996
0 5.0834999999999022 148 0 250 7561 0.098508799999999994
0 5.0839999999999019 148 0 250 7561 0.098508799999999994
0 5.0844999999999017 147 0 250 7561 0.097843200000000005
0 5.0849999999999014 146 0 250 7561 0.097177600000000003
0 5.0854999999999011 145 0 250 7561 0.096512000000000001
0 5.0859999999999008 145 0 250 7561 0.096512000000000001
0 5.0864999999999005 144 0 250 7561 0.095846399999999998
0 5.0869999999999003 143 0 250 7561 0.095180799999999996
0 5.0874999999999 142 0 250 7561 0.094515199999999994
0 5.0879999999998997 142 0 250 7561 0.094515199999999994
0 5.0884999999998994 141 0 250 7561 0.093849600000000005
0 5.0889999999998992 140 0 250 7561 0.093184000000000003
0 5.0894999999998989 139 0 250 7561 0.092518400000000001
0 5.0899999999998986 139 0 250 7561 0.092518400000000001
0 5.0904999999998983 138 0 250 7561 0.091852799999999998
0 5.0909999999998981 137 0 250 7561 0.091187199999999996
0 5.0914999999998978 136 0 250 7561 0.090521599999999994
0 5.0919999999998975 136 0 250 7561 0.090521599999999994
0 5.0924999999998972 135 0 250 7561 0.089856000000000005
0 5.0929999999998969 134 0 250 7561 0.089190400000000003
0 5.0934999999998967 133 0 250 7561 0.088524800000000001
0 5.0939999999998964 133 0 250 7561 0.088524800000000001
0 5.0944999999998961 132 0 250 7561 0.087859199999999998
0 5.0949999999998958 131 0 250 7561 0.087193599999999996
0 5.0954999999998956 130 0 250 7561 0.086527999999999994
0 5.0959999999998953 130 0 250 7561 0.086527999999999994
0 5.096499999999895 129 0 250 7561 0.085862400000000005
0 5.0969999999998947 128 0 250 7561 0.085196800000000003
0 5.0974999999998944 127 0 250 7561 0.084531200000000001
0 5.0979999999998942 127 0 250 7561 0.084531200000000001
0 5.0984999999998939 126 0 250 7561 0.083865599999999998
0 5.0989999999998936 125 0 250 7561 0.083199999999999996
0 5.0994999999998933 124 0 250 7561 0.082534399999999994
0 5.0999999999998931 124 0 250 7561 0.082534399999999994
0 5.1004999999998928 123 0 250 7561 0.081868800000000005
0 5.1009999999998925 122 0 250 7561 0.081203200000000003
0 5.1014999999998922 121 0 250 7561 0.080537600000000001
0 5.101999999999892 121 0 250 7561 0.080537600000000001
0 5.1024999999998917 120 0 250 7561 0.079871999999999999
0 5.1029999999998914 119 0 250 7561 0.079206399999999996
0 5.1034999999998911 118 0 250 7561 0.078540799999999994
0 5.1039999999998908 118 0 250 7561 0.078540799999999994
0 5.1044999999998906 117 0 250 7561 0.077875200000000006
0 5.1049999999998903 116 0 250 7561 0.077209600000000003
0 5.10549999999989 115 0 250 7561 0.076544000000000001
0 5.1059999999998897 115 0 250 7561 0.076544000000000001
0 5.1064999999998895 114 0 250 7561 0.075878399999999999
0 5.1069999999998892 113 0 250 7561 0.075212799999999996
0 5.1074999999998889 112 0 250 7561 0.074547199999999994
0 5.1079999999998886 112 0 250 7561 0.074547199999999994
0 5.1084999999998884 111 0 250 7561 0.073881600000000006
0 5.1089999999998881 110 0 250 7561 0.073216000000000003
0 5.1094999999998878 109 0 250 7561 0.072550400000000001
0 5.1099999999998875 109 0 250 7561 0.072550400000000001
0 5.1104999999998872 108 0 250 7561 0.071884799999999999
0 5.110999999999887 107 0 250 7561 0.071219199999999996
0 5.1114999999998867 106 0 250 7561 0.070553599999999994
0 5.1119999999998864 106 0 250 7561 0.070553599999999994
0 5.1124999999998861 105 0 250 7561 0.069888000000000006
0 5.1129999999998859 104 0 250 7561 0.069222400000000003
0 5.1134999999998856 103 0 250 7561 0.068556800000000001
0 5.1139999999998853 103 0 250 7561 0.068556800000000001
0 5.114499999999885 102 0 250 7561 0.067891199999999999
0 5.1149999999998847 101 0 250 7561 0.067225599999999996
0 5.1154999999998845 100 0 250 7561 0.066559999999999994
0 5.1159999999998842 100 0 250 7561 0.066559999999999994
0 5.1164999999998839 99 0 250 7561 0.065894400000000006
0 5.1169999999998836 98 0 250 7561 0.065228800000000003
0 5.1174999999998834 97 0 250 7561 0.064563200000000001
0 5.1179999999998831 97 0 250 7561 0.064563200000000001
0 5.1184999999998828 96 0 250 7561 0.063897599999999999
0 5.1189999999998825 95 0 250 7561 0.063231999999999997
0 5.1194999999998823 94 0 250 7561 0.062566399999999994
0 5.119999999999882 94 0 250 7561 0.062566399999999994
0 5.1204999999998817 93 0 250 7561 0.061900799999999999
0 5.1209999999998814 92 0 250 7561 0.061235199999999997
0 5.1214999999998811 91 0 250 7561 0.060569600000000001
0 5.1219999999998809 91 0 250 7561 0.060569600000000001
0 5.1224999999998806 90 0 250 7561 0.059903999999999999
0 5.1229999999998803 89 0 250 7561 0.059238399999999997
0 5.12349999999988 88 0 250 7561 0.058572800000000001
0 5.1239999999998798 88 0 250 7561 0.058572800000000001
0 5.1244999999998795 87 0 250 7561 0.057907199999999999
0 5.1249999999998792 86 0 250 7561 0.057241599999999997
0 5.1254999999998789 85 0 250 7561 0.056576000000000001
0 5.1259999999998787 85 0 250 7561 0.056576000000000001
0 5.1264999999998784 84 0 250 7561 0.055910399999999999
0 5.1269999999998781 83 0 250 7561 0.055244799999999997
0 5.1274999999998778 82 0 250 7561 0.054579200000000001
0 5.1279999999998775 82 0 250 7561 0.054579200000000001
0 5.1284999999998773 81 0 250 7561 0.053913599999999999
0 5.128999999999877 80 0 250 7561 0.053247999999999997
0 5.1294999999998767 79 0 250 7561 0.052582400000000001
0 5.1299999999998764 79 0 250 7561 0.052582400000000001
0 5.1304999999998762 78 0 250 7561 0.051916799999999999
0 5.1309999999998759 77 0 250 7561 0.051251199999999997
0 5.1314999999998756 76 0 250 7561 0.050585600000000001
0 5.1319999999998753 76 0 250 7561 0.050585600000000001
0 5.1324999999998751 75 0 250 7561 0.049919999999999999
0 5.1329999999998748 74 0 250 7561 0.049254399999999997
0 5.1334999999998745 73 0 250 7561 0.048588800000000001
0 5.1339999999998742 73 0 250 7561 0.048588800000000001
0 5.1344999999998739 72 0 250 7561 0.047923199999999999
0 5.1349999999998737 71 0 250 7561 0.047257599999999997
0 5.1354999999998734 70 0 250 7561 0.046592000000000001
0 5.1359999999998731 70 0 250 7561 0.046592000000000001
0 5.1364999999998728 69 0 250 7561 0.045926399999999999
0 5.1369999999998726 68 0 250 7561 0.045260799999999997
0 5.1374999999998723 67 0 250 7561 0.044595200000000002
0 5.137999999999872 67 0 250 7561 0.044595200000000002
0 5.1384999999998717 66 0 250 7561 0.043929599999999999
0 5.1389999999998714 65 0 250 7561 0.043263999999999997
0 5.1394999999998712 64 0 250 7561 0.042598400000000002
0 5.1399999999998709 64 0 250 7561 0.042598400000000002
0 5.1404999999998706 63 0 250 7561 0.041932799999999999
0 5.1409999999998703 62 0 250 7561 0.041267199999999997
0 5.1414999999998701 61 0 250 7561 0.040601600000000002
0 5.1419999999998698 60 0 250 7561 0.039935999999999999
0 5.1424999999998695 60 0 250 7561 0.039935999999999999
0 5.1429999999998692 59 0 250 7561 0.039270399999999997
0 5.143499999999869 58 0 250 7561 0.038604800000000002
0 5.1439999999998687 57 0 250 7561 0.037939199999999999
0 5.1444999999998684 57 0 250 7561 0.037939199999999999
0 5.1449999999998681 56 0 250 7561 0.037273599999999997
0 5.1454999999998678 55 0 250 7561 0.036608000000000002
0 5.1459999999998676 54 0 250 7561 0.035942399999999999
0 5.1464999999998673 54 0 250 7561 0.035942399999999999
0 5.146999999999867 53 0 250 7561 0.035276799999999997
0 5.1474999999998667 52 0 250 7561 0.034611200000000002
0 5.1479999999998665 51 0 250 7561 0.033945599999999999
0 5.1484999999998662 51 0 250 7561 0.033945599999999999
0 5.1489999999998659 50 0 250 7561 0.033279999999999997
0 5.1494999999998656 49 0 250 7561 0.032614400000000002
0 5.1499999999998654 48 0 250 7561 0.031948799999999999
0 5.1504999999998651 48 0 250 7561 0.031948799999999999
0 5.1509999999998648 47 0 250 7561 0.031283199999999997
0 5.1514999999998645 46 0 250 7561 0.030617599999999998
0 5.1519999999998642 45 0 250 7561 0.029951999999999999
0 5.152499999999864 45 0 250 7561 0.029951999999999999
0 5.1529999999998637 44 0 250 7561 0.029286400000000001
0 5.1534999999998634 43 0 250 7561 0.028620799999999998
0 5.1539999999998631 42 0 250 7561 0.027955199999999999
0 5.1544999999998629 42 0 250 7561 0.027955199999999999
0 5.1549999999998626 41 0 250 7561 0.027289600000000001
0 5.1554999999998623 40 0 250 7561 0.026623999999999998
0 5.155999999999862 39 0 250 7561 0.0259584
0 5.1564999999998617 39 0 250 7561 0.0259584
0 5.1569999999998615 38 0 250 7561 0.025292800000000001
0 5.1574999999998612 37 0 250 7561 0.024627199999999998
0 5.1579999999998609 36 0 250 7561 0.0239616
0 5.1584999999998606 36 0 250 7561 0.0239616
0 5.1589999999998604 35 0 250 7561 0.023296000000000001
0 5.1594999999998601 34 0 250 7561 0.022630399999999998
0 5.1599999999998598 33 0 250 7561 0.0219648
0 5.1604999999998595 33 0 250 7561 0.0219648
0 5.1609999999998593 32 0 250 7561 0.021299200000000001
0 5.161499999999859 31 0 250 7561 0.020633599999999998
0 5.1619999999998587 30 0 250 7561 0.019968
0 5.1624999999998584 30 0 250 7561 0.019968
0 5.1629999999998581 29 0 250 7561 0.019302400000000001
0 5.1634999999998579 28 0 250 7561 0.018636799999999999
0 5.1639999999998576 27 0 250 7561 0.0179712
0 5.1644999999998573 27 0 250 7561 0.0179712
0 5.164999999999857 26 0 250 7561 0.017305600000000001
0 5.1654999999998568 25 0 250 7561 0.016639999999999999
0 5.1659999999998565 24 0 250 7561 0.0159744
0 5.1664999999998562 24 0 250 7561 0.0159744
0 5.1669999999998559 23 0 250 7561 0.015308799999999999
0 5.1674999999998557 22 0 250 7561 0.0146432
0 5.1679999999998554 22 0 250 7562 0.0146432
0 5.1684999999998551 23 0 250 7563 0.015308799999999999
0 5.1689999999998548 23 0 250 7564 0.015308799999999999
0 5.1694999999998545 22 0 250 7564 0.0146432
0 5.1699999999998543 22 0 250 7565 0.0146432
0 5.170499999999854 23 0 250 7566 0.015308799999999999
0 5.1709999999998537 23 0 250 7567 0.015308799999999999
0 5.1714999999998534 22 0 250 7567 0.0146432
0 5.1719999999998532 22 0 250 7568 0.0146432
0 5.1724999999998529 23 0 250 7569 0.015308799999999999
0 5.1729999999998526 23 0 250 7570 0.015308799999999999
0 5.1734999999998523 23 0 250 7571 0.015308799999999999
0 5.1739999999998521 22 0 250 7571 0.0146432
0 5.1744999999998518 23 0 250 7572 0.015308799999999999
0 5.1749999999998515 23 0 250 7573 0.015308799999999999
0 5.1754999999998512 23 0 250 7574 0.015308799999999999
0 5.1759999999998509 22 0 250 7574 0.0146432
0 5.1764999999998507 23 0 250 7575 0.015308799999999999
0 5.1769999999998504 23 0 250 7576 0.015308799999999999
0 5.1774999999998501 23 0 250 7577 0.015308799999999999
0 5.1779999999998498 22 0 250 7577 0.0146432
0 5.1784999999998496 23 0 250 7578 0.015308799999999999
0 5.1789999999998493 23 0 250 7579 0.015308799999999999
0 5.179499999999849 23 0 250 7580 0.015308799999999999
0 5.1799999999998487 22 0 250 7580 0.0146432
0 5.1804999999998484 23 0 250 7581 0.015308799999999999
0 5.1809999999998482 23 0 250 7582 0.015308799999999999
0 5.1814999999998479 23 0 250 7583 0.015308799999999999
0 5.1819999999998476 22 0 250 7583 0.0146432
0 5.1824999999998473 23 0 250 7584 0.015308799999999999
0 5.1829999999998471 23 0 250 7585 0.015308799999999999
0 5.1834999999998468 23 0 250 7586 0.015308799999999999
0 5.1839999999998465 22 0 250 7586 0.0146432
0 5.1844999999998462 23 0 250 7587 0.015308799999999999
0 5.184999999999846 23 0 250 7588 0.015308799999999999
0 5.1854999999998457 23 0 250 7589 0.015308799999999999
0 5.1859999999998454 22 0 250 7589 0.0146432
0 5.1864999999998451 23 0 250 7590 0.015308799999999999
0 5.1869999999998448 23 0 250 7591 0.015308799999999999
0 5.1874999999998446 23 0 250 7592 0.015308799999999999
0 5.1879999999998443 22 0 250 7592 0.0146432
0 5.188499999999844 23 0 250 7593 0.015308799999999999
0 5.1889999999998437 23 0 250 7594 0.015308799999999999
0 5.1894999999998435 23 0 250 7595 0.015308799999999999
0 5.1899999999998432 22 0 250 7595 0.0146432
0 5.1904999999998429 23 0 250 7596 0.015308799999999999
0 5.1909999999998426 23 0 250 7597 0.015308799999999999
0 5.1914999999998424 23 0 250 7598 0.015308799999999999
0 5.1919999999998421 22 0 250 7598 0.0146432
0 5.1924999999998418 23 0 250 7599 0.015308799999999999
0 5.1929999999998415 23 0 250 7600 0.015308799999999999
0 5.1934999999998412 23 0 250 7601 0.015308799999999999
0 5.193999999999841 22 0 250 7601 0.0146432
0 5.1944999999998407 23 0 250 7602 0.015308799999999999
0 5.1949999999998404 23 0 250 7603 0.015308799999999999
0 5.1954999999998401 23 0 250 7604 0.015308799999999999
0 5.1959999999998399 22 0 250 7604 0.0146432
0 5.1964999999998396 23 0 250 7605 0.015308799999999999
0 5.1969999999998393 23 0 250 7606 0.015308799999999999
0 5.197499999999839 23 0 250 7607 0.015308799999999999
0 5.1979999999998387 22 0 250 7607 0.0146432
0 5.1984999999998385 23 0 250 7608 0.015308799999999999
0 5.1989999999998382 23 0 250 7609 0.015308799999999999
0 5.1994999999998379 23 0 250 7610 0.015308799999999999
0 5.1999999999998376 22 0 250 7610 0.0146432
0 5.2004999999998374 23 0 250 7611 0.015308799999999999
0 5.2009999999998371 23 0 250 7612 0.015308799999999999
0 5.2014999999998368 23 0 250 7613 0.015308799999999999
0 5.2019999999998365 22 0 250 7613 0.0146432
0 5.2024999999998363 23 0 250 7614 0.015308799999999999
0 5.202999999999836 23 0 250 7615 0.015308799999999999
0 5.2034999999998357 23 0 250 7616 0.015308799999999999
0 5.2039999999998354 22 0 250 7616 0.0146432
0 5.2044999999998351 23 0 250 7617 0.015308799999999999
0 5.2049999999998349 23 0 250 7618 0.015308799999999999
0 5.2054999999998346 23 0 250 7619 0.015308799999999999
0 5.2059999999998343 22 0 250 7619 0.0146432
0 5.206499999999834 23 0 250 7620 0.015308799999999999
0 5.2069999999998338 23 0 250 7621 0.015308799999999999
0 5.2074999999998335 23 0 250 7622 0.015308799999999999
0 5.2079999999998332 22 0 250 7622 0.0146432
0 5.2084999999998329 23 0 250 7623 0.015308799999999999
0 5.2089999999998327 23 0 250 7624 0.015308799999999999
0 5.2094999999998324 23 0 250 7625 0.015308799999999999
0 5.2099999999998321 22 0 250 7625 0.0146432
0 5.2104999999998318 23 0 250 7626 0.015308799999999999
0 5.2109999999998315 23 0 250 7627 0.015308799999999999
0 5.2114999999998313 23 0 250 7628 0.015308799999999999
0 5.211999999999831 22 0 250 7628 0.0146432
0 5.2124999999998307 23 0 250 7629 0.015308799999999999
0 5.2129999999998304 23 0 250 7630 0.015308799999999999
0 5.2134999999998302 23 0 250 7631 0.015308799999999999
0 5.2139999999998299 22 0 250 7631 0.0146432
0 5.2144999999998296 23 0 250 7632 0.015308799999999999
0 5.2149999999998293 23 0 250 7633 0.015308799999999999
0 5.2154999999998291 23 0 250 7634 0.015308799999999999
0 5.2159999999998288 22 0 250 7634 0.0146432
0 5.2164999999998285 23 0 250 7635 0.015308799999999999
0 5.2169999999998282 23 0 250 7636 0.015308799999999999
0 5.2174999999998279 23 0 250 7637 0.015308799999999999
0 5.2179999999998277 22 0 250 7637 0.0146432
0 5.2184999999998274 23 0 250 7638 0.015308799999999999
0 5.2189999999998271 23 0 250 7639 0.015308799999999999
0 5.2194999999998268 23 0 250 7640 0.015308799999999999
0 5.2199999999998266 22 0 250 7640 0.0146432
0 5.2204999999998263 23 0 250 7641 0.015308799999999999
0 5.220999999999826 23 0 250 7642 0.015308799999999999
0 5.2214999999998257 23 0 250 7643 0.015308799999999999
0 5.2219999999998254 22 0 250 7643 0.0146432
0 5.2224999999998252 23 0 250 7644 0.015308799999999999
0 5.2229999999998249 23 0 250 7645 0.015308799999999999
0 5.2234999999998246 23 0 250 7646 0.015308799999999999
0 5.2239999999998243 22 0 250 7646 0.0146432
0 5.2244999999998241 23 0 250 7647 0.015308799999999999
0 5.2249999999998238 23 0 250 7648 0.015308799999999999
0 5.2254999999998235 23 0 250 7649 0.015308799999999999
0 5.2259999999998232 22 0 250 7649 0.0146432
0 5.226499999999823 23 0 250 7650 0.015308799999999999
0 5.2269999999998227 23 0 250 7651 0.015308799999999999
0 5.2274999999998224 23 0 250 7652 0.015308799999999999
0 5.2279999999998221 22 0 250 7652 0.0146432
0 5.2284999999998218 23 0 250 7653 0.015308799999999999
0 5.2289999999998216 23 0 250 7654 0.015308799999999999
0 5.2294999999998213 23 0 250 7655 0.015308799999999999
0 5.229999999999821 22 0 250 7655 0.0146432
0 5.2304999999998207 23 0 250 7656 0.015308799999999999
0 5.2309999999998205 23 0 250 7657 0.015308799999999999
0 5.2314999999998202 23 0 250 7658 0.015308799999999999
0 5.2319999999998199 22 0 250 7658 0.0146432
0 5.2324999999998196 23 0 250 7659 0.015308799999999999
0 5.2329999999998194 23 0 250 7660 0.015308799999999999
0 5.2334999999998191 23 0 250 7661 0.015308799999999999
0 5.2339999999998188 22 0 250 7661 0.0146432
0 5.2344999999998185 23 0 250 7662 0.015308799999999999
0 5.2349999999998182 23 0 250 7663 0.015308799999999999
0 5.235499999999818 23 0 250 7664 0.015308799999999999
0 5.2359999999998177 22 0 250 7664 0.0146432
0 5.2364999999998174 23 0 250 7665 0.015308799999999999
0 5.2369999999998171 23 0 250 7666 0.015308799999999999
0 5.2374999999998169 23 0 250 7667 0.015308799999999999
0 5.2379999999998166 22 0 250 7667 0.0146432
0 5.2384999999998163 23 0 250 7668 0.015308799999999999
0 5.238999999999816 23 0 250 7669 0.015308799999999999
0 5.2394999999998157 23 0 250 7670 0.015308799999999999
0 5.2399999999998155 22 0 250 7670 0.0146432
0 5.2404999999998152 23 0 250 7671 0.015308799999999999
0 5.2409999999998149 23 0 250 7672 0.015308799999999999
0 5.2414999999998146 23 0 250 7673 0.015308799999999999
0 5.2419999999998144 22 0 250 7673 0.0146432
0 5.2424999999998141 23 0 250 7674 0.015308799999999999
0 5.2429999999998138 23 0 250 7675 0.015308799999999999
0 5.2434999999998135 23 0 250 7676 0.015308799999999999
0 5.2439999999998133 22 0 250 7676 0.0146432
0 5.244499999999813 23 0 250 7677 0.015308799999999999
0 5.2449999999998127 23 0 250 7678 0.015308799999999999
0 5.2454999999998124 23 0 250 7679 0.015308799999999999
0 5.2459999999998121 22 0 250 7679 0.0146432
0 5.2464999999998119 22 0 250 7680 0.0146432
0 5.2469999999998116 23 0 250 7681 0.015308799999999999
0 5.2474999999998113 23 0 250 7682 0.015308799999999999
0 5.247999999999811 22 0 250 7682 0.0146432
0 5.2484999999998108 22 0 250 7683 0.0146432
0 5.2489999999998105 23 0 250 7684 0.015308799999999999
0 5.2494999999998102 23 0 250 7685 0.015308799999999999
0 5.2499999999998099 22 0 250 7685 0.0146432
0 5.2504999999998097 22 0 250 7686 0.0146432
0 5.2509999999998094 23 0 250 7687 0.015308799999999999
0 5.2514999999998091 23 0 250 7688 0.015308799999999999
0 5.2519999999998088 22 0 250 7688 0.0146432
0 5.2524999999998085 22 0 250 7689 0.0146432
0 5.2529999999998083 23 0 250 7690 0.015308799999999999
0 5.253499999999808 23 0 250 7691 0.015308799999999999
0 5.2539999999998077 22 0 250 7691 0.0146432
0 5.2544999999998074 22 0 250 7692 0.0146432
0 5.2549999999998072 23 0 250 7693 0.015308799999999999
0 5.2554999999998069 23 0 250 7694 0.015308799999999999
0 5.2559999999998066 22 0 250 7694 0.0146432
0 5.2564999999998063 22 0 250 7695 0.0146432
0 5.2569999999998061 23 0 250 7696 0.015308799999999999
0 5.2574999999998058 23 0 250 7697 0.015308799999999999
0 5.2579999999998055 22 0 250 7697 0.0146432
0 5.2584999999998052 22 0 250 7698 0.0146432
0 5.2589999999998049 23 0 250 7699 0.015308799999999999
0 5.2594999999998047 23 0 250 7700 0.015308799999999999
0 5.2599999999998044 22 0 250 7700 0.0146432
0 5.2604999999998041 22 0 250 7701 0.0146432
0 5.2609999999998038 23 0 250 7702 0.015308799999999999
0 5.2614999999998036 23 0 250 7703 0.015308799999999999
0 5.2619999999998033 22 0 250 7703 0.0146432
0 5.262499999999803 22 0 250 7704 0.0146432
0 5.2629999999998027 23 0 250 7705 0.015308799999999999
0 5.2634999999998024 23 0 250 7706 0.015308799999999999
0 5.2639999999998022 22 0 250 7706 0.0146432
0 5.2644999999998019 22 0 250 7707 0.0146432
0 5.2649999999998016 23 0 250 7708 0.015308799999999999
0 5.2654999999998013 23 0 250 7709 0.015308799999999999
0 5.2659999999998011 22 0 250 7709 0.0146432
0 5.2664999999998008 22 0 250 7710 0.0146432
0 5.2669999999998005 23 0 250 7711 0.015308799999999999
0 5.2674999999998002 23 0 250 7712 0.015308799999999999
0 5.2679999999998 22 0 250 7712 0.0146432
0 5.2684999999997997 22 0 250 7713 0.0146432
0 5.2689999999997994 23 0 250 7714 0.015308799999999999
0 5.2694999999997991 23 0 250 7715 0.015308799999999999
0 5.2699999999997988 22 0 250 7715 0.0146432
0 5.2704999999997986 22 0 250 7716 0.0146432
0 5.2709999999997983 23 0 250 7717 0.015308799999999999
0 5.271499999999798 23 0 250 7718 0.015308799999999999
0 5.2719999999997977 22 0 250 7718 0.0146432
0 5.2724999999997975 22 0 250 7719 0.0146432
0 5.2729999999997972 23 0 250 7720 0.015308799999999999
0 5.2734999999997969 23 0 250 7721 0.015308799999999999
0 5.2739999999997966 22 0 250 7721 0.0146432
0 5.2744999999997964 22 0 250 7722 0.0146432
0 5.2749999999997961 23 0 250 7723 0.015308799999999999
0 5.2754999999997958 23 0 250 7724 0.015308799999999999
0 5.2759999999997955 23 0 250 7725 0.015308799999999999
0 5.2764999999997952 22 0 250 7725 0.0146432
0 5.276999999999795 23 0 250 7726 0.015308799999999999
0 5.2774999999997947 23 0 250 7727 0.015308799999999999
0 5.2779999999997944 23 0 250 7728 0.015308799999999999
0 5.2784999999997941 22 0 250 7728 0.0146432
0 5.2789999999997939 23 0 250 7729 0.015308799999999999
0 5.2794999999997936 23 0 250 7730 0.015308799999999999
0 5.2799999999997933 23 0 250 7731 0.015308799999999999
0 5.280499999999793 22 0 250 7731 0.0146432
0 5.2809999999997927 23 0 250 7732 0.015308799999999999
0 5.2814999999997925 23 0 250 7733 0.015308799999999999
0 5.2819999999997922 23 0 250 7734 0.015308799999999999
0 5.2824999999997919 22 0 250 7734 0.0146432
0 5.2829999999997916 23 0 250 7735 0.015308799999999999
0 5.2834999999997914 23 0 250 7736 0.015308799999999999
0 5.2839999999997911 23 0 250 7737 0.015308799999999999
0 5.2844999999997908 22 0 250 7737 0.0146432
0 5.2849999999997905 23 0 250 7738 0.015308799999999999
0 5.2854999999997903 23 0 250 7739 0.015308799999999999
0 5.28599999999979 23 0 250 7740 0.015308799999999999
0 5.2864999999997897 22 0 250 7740 0.0146432
0 5.2869999999997894 23 0 250 7741 0.015308799999999999
0 5.2874999999997891 23 0 250 7742 0.015308799999999999
0 5.2879999999997889 23 0 250 7743 0.015308799999999999
0 5.2884999999997886 22 0 250 7743 0.0146432
0 5.2889999999997883 23 0 250 7744 0.015308799999999999
0 5.289499999999788 23 0 250 7745 0.015308799999999999
0 5.2899999999997878 23 0 250 7746 0.015308799999999999
0 5.2904999999997875 22 0 250 7746 0.0146432
0 5.2909999999997872 23 0 250 7747 0.015308799999999999
0 5.2914999999997869 23 0 250 7748 0.015308799999999999
0 5.2919999999997867 23 0 250 7749 0.015308799999999999
0 5.2924999999997864 22 0 250 7749 0.0146432
0 5.2929999999997861 23 0 250 7750 0.015308799999999999
0 5.2934999999997858 23 0 250 7751 0.015308799999999999
0 5.2939999999997855 23 0 250 7752 0.015308799999999999
0 5.2944999999997853 22 0 250 7752 0.0146432
0 5.294999999999785 23 0 250 7753 0.015308799999999999
0 5.2954999999997847 23 0 250 7754 0.015308799999999999
0 5.2959999999997844 23 0 250 7755 0.015308799999999999
0 5.2964999999997842 22 0 250 7755 0.0146432
0 5.2969999999997839 23 0 250 7756 0.015308799999999999
0 5.2974999999997836 23 0 250 7757 0.015308799999999999
0 5.2979999999997833 23 0 250 7758 0.015308799999999999
0 5.298499999999783 22 0 250 7758 0.0146432
0 5.2989999999997828 23 0 250 7759 0.015308799999999999
0 5.2994999999997825 23 0 250 7760 0.015308799999999999
0 5.2999999999997822 23 0 250 7761 0.015308799999999999
0 5.3004999999997819 22 0 250 7761 0.0146432
0 5.3009999999997817 23 0 250 7762 0.015308799999999999
0 5.3014999999997814 23 0 250 7763 0.015308799999999999
0 5.3019999999997811 23 0 250 7764 0.015308799999999999
0 5.3024999999997808 22 0 250 7764 0.0146432
0 5.3029999999997806 23 0 250 7765 0.015308799999999999
0 5.3034999999997803 23 0 250 7766 0.015308799999999999
0 5.30399999999978 23 0 250 7767 0.015308799999999999
0 5.3044999999997797 22 0 250 7767 0.0146432
0 5.3049999999997794 23 0 250 7768 0.015308799999999999
0 5.3054999999997792 23 0 250 7769 0.015308799999999999
0 5.3059999999997789 23 0 250 7770 0.015308799999999999
0 5.3064999999997786 22 0 250 7770 0.0146432
0 5.3069999999997783 23 0 250 7771 0.015308799999999999
0 5.3074999999997781 23 0 250 7772 0.015308799999999999
0 5.3079999999997778 23 0 250 7773 0.015308799999999999
0 5.3084999999997775 22 0 250 7773 0.0146432
0 5.3089999999997772 23 0 250 7774 0.015308799999999999
0 5.309499999999777 23 0 250 7775 0.015308799999999999
0 5.3099999999997767 23 0 250 7776 0.015308799999999999
0 5.3104999999997764 22 0 250 7776 0.0146432
0 5.3109999999997761 23 0 250 7777 0.015308799999999999
0 5.3114999999997758 23 0 250 7778 0.015308799999999999
0 5.3119999999997756 23 0 250 7779 0.015308799999999999
0 5.3124999999997753 22 0 250 7779 0.0146432
0 5.312999999999775 23 0 250 7780 0.015308799999999999
0 5.3134999999997747 23 0 250 7781 0.015308799999999999
0 5.3139999999997745 23 0 250 7782 0.015308799999999999
0 5.3144999999997742 22 0 250 7782 0.0146432
0 5.3149999999997739 23 0 250 7783 0.015308799999999999
0 5.3154999999997736 23 0 250 7784 0.015308799999999999
0 5.3159999999997734 23 0 250 7785 0.015308799999999999
0 5.3164999999997731 22 0 250 7785 0.0146432
0 5.3169999999997728 23 0 250 7786 0.015308799999999999
0 5.3174999999997725 23 0 250 7787 0.015308799999999999
0 5.3179999999997722 23 0 250 7788 0.015308799999999999
0 5.318499999999772 22 0 250 7788 0.0146432
0 5.3189999999997717 23 0 250 7789 0.015308799999999999
0 5.3194999999997714 23 0 250 7790 0.015308799999999999
0 5.3199999999997711 23 0 250 7791 0.015308799999999999
0 5.3204999999997709 22 0 250 7791 0.0146432
0 5.3209999999997706 23 0 250 7792 0.015308799999999999
0 5.3214999999997703 23 0 250 7793 0.015308799999999999
0 5.32199999999977 23 0 250 7794 0.015308799999999999
0 5.3224999999997697 22 0 250 7794 0.0146432
0 5.3229999999997695 23 0 250 7795 0.015308799999999999
0 5.3234999999997692 23 0 250 7796 0.015308799999999999
0 5.3239999999997689 23 0 250 7797 0.015308799999999999
0 5.3244999999997686 22 0 250 7797 0.0146432
0 5.3249999999997684 23 0 250 7798 0.015308799999999999
0 5.3254999999997681 23 0 250 7799 0.015308799999999999
0 5.3259999999997678 23 0 250 7800 0.015308799999999999
0 5.3264999999997675 22 0 250 7800 0.0146432
0 5.3269999999997673 23 0 250 7801 0.015308799999999999
0 5.327499999999767 23 0 250 7802 0.015308799999999999
0 5.3279999999997667 23 0 250 7803 0.015308799999999999
0 5.3284999999997664 22 0 250 7803 0.0146432
0 5.3289999999997661 23 0 250 7804 0.015308799999999999
0 5.3294999999997659 23 0 250 7805 0.015308799999999999
0 5.3299999999997656 23 0 250 7806 0.015308799999999999
0 5.3304999999997653 22 0 250 7806 0.0146432
0 5.330999999999765 23 0 250 7807 0.015308799999999999
0 5.3314999999997648 23 0 250 7808 0.015308799999999999
0 5.3319999999997645 23 0 250 7809 0.015308799999999999
0 5.3324999999997642 22 0 250 7809 0.0146432
0 5.3329999999997639 23 0 250 7810 0.015308799999999999
0 5.3334999999997637 23 0 250 7811 0.015308799999999999
0 5.3339999999997634 23 0 250 7812 0.015308799999999999
0 5.3344999999997631 22 0 250 7812 0.0146432
0 5.3349999999997628 23 0 250 7813 0.015308799999999999
0 5.3354999999997625 23 0 250 7814 0.015308799999999999
0 5.3359999999997623 23 0 250 7815 0.015308799999999999
0 5.336499999999762 22 0 250 7815 0.0146432
0 5.3369999999997617 23 0 250 7816 0.015308799999999999
0 5.3374999999997614 23 0 250 7817 0.015308799999999999
0 5.3379999999997612 23 0 250 7818 0.015308799999999999
0 5.3384999999997609 22 0 250 7818 0.0146432
0 5.3389999999997606 23 0 250 7819 0.015308799999999999
0 5.3394999999997603 23 0 250 7820 0.015308799999999999
0 5.33999999999976 23 0 250 7821 0.015308799999999999
0 5.3404999999997598 22 0 250 7821 0.0146432
0 5.3409999999997595 23 0 250 7822 0.015308799999999999
0 5.3414999999997592 23 0 250 7823 0.015308799999999999
0 5.3419999999997589 23 0 250 7824 0.015308799999999999
0 5.3424999999997587 22 0 250 7824 0.0146432
0 5.3429999999997584 23 0 250 7825 0.015308799999999999
0 5.3434999999997581 23 0 250 7826 0.015308799999999999
0 5.3439999999997578 23 0 250 7827 0.015308799999999999
0 5.3444999999997576 22 0 250 7827 0.0146432
0 5.3449999999997573 23 0 250 7828 0.015308799999999999
0 5.345499999999757 23 0 250 7829 0.015308799999999999
0 5.3459999999997567 23 0 250 7830 0.015308799999999999
0 5.3464999999997564 22 0 250 7830 0.0146432
0 5.3469999999997562 23 0 250 7831 0.015308799999999999
0 5.3474999999997559 23 0 250 7832 0.015308799999999999
0 5.3479999999997556 23 0 250 7833 0.015308799999999999
0 5.3484999999997553 22 0 250 7833 0.0146432
0 5.3489999999997551 23 0 250 7834 0.015308799999999999
0 5.3494999999997548 23 0 250 7835 0.015308799999999999
0 5.3499999999997545 23 0 250 7836 0.015308799999999999
0 5.3504999999997542 22 0 250 7836 0.0146432
0 5.350999999999754 22 0 250 7837 0.0146432
0 5.3514999999997537 23 0 250 7838 0.015308799999999999
0 5.3519999999997534 23 0 250 7839 0.015308799999999999
0 5.3524999999997531 22 0 250 7839 0.0146432
0 5.3529999999997528 22 0 250 7840 0.0146432
0 5.3534999999997526 23 0 250 7841 0.015308799999999999
0 5.3539999999997523 23 0 250 7842 0.015308799999999999
0 5.354499999999752 22 0 250 7842 0.0146432
0 5.3549999999997517 22 0 250 7843 0.0146432
0 5.3554999999997515 23 0 250 7844 0.015308799999999999
0 5.3559999999997512 23 0 250 7845 0.015308799999999999
0 5.3564999999997509 22 0 250 7845 0.0146432
0 5.3569999999997506 22 0 250 7846 0.0146432
0 5.3574999999997504 23 0 250 7847 0.015308799999999999
0 5.3579999999997501 23 0 250 7848 0.015308799999999999
0 5.3584999999997498 22 0 250 7848 0.0146432
0 5.3589999999997495 22 0 250 7849 0.0146432
0 5.3594999999997492 23 0 250 7850 0.015308799999999999
0 5.359999999999749 23 0 250 7851 0.015308799999999999
0 5.3604999999997487 22 0 250 7851 0.0146432
0 5.3609999999997484 22 0 250 7852 0.0146432
0 5.3614999999997481 23 0 250 7853 0.015308799999999999
0 5.3619999999997479 23 0 250 7854 0.015308799999999999
0 5.3624999999997476 22 0 250 7854 0.0146432
0 5.3629999999997473 22 0 250 7855 0.0146432
0 5.363499999999747 23 0 250 7856 0.015308799999999999
0 5.3639999999997467 23 0 250 7857 0.015308799999999999
0 5.3644999999997465 22 0 250 7857 0.0146432
0 5.3649999999997462 22 0 250 7858 0.0146432
0 5.3654999999997459 23 0 250 7859 0.015308799999999999
0 5.3659999999997456 23 0 250 7860 0.015308799999999999
0 5.3664999999997454 22 0 250 7860 0.0146432
0 5.3669999999997451 22 0 250 7861 0.0146432
0 5.3674999999997448 23 0 250 7862 0.015308799999999999
0 5.3679999999997445 23 0 250 7863 0.015308799999999999
0 5.3684999999997443 22 0 250 7863 0.0146432
0 5.368999999999744 22 0 250 7864 0.0146432
0 5.3694999999997437 23 0 250 7865 0.015308799999999999
0 5.3699999999997434 23 0 250 7866 0.015308799999999999
0 5.3704999999997431 22 0 250 7866 0.0146432
0 5.3709999999997429 22 0 250 7867 0.0146432
0 5.3714999999997426 23 0 250 7868 0.015308799999999999
0 5.3719999999997423 23 0 250 7869 0.015308799999999999
0 5.372499999999742 22 0 250 7869 0.0146432
0 5.3729999999997418 22 0 250 7870 0.0146432
0 5.3734999999997415 23 0 250 7871 0.015308799999999999
0 5.3739999999997412 23 0 250 7872 0.015308799999999999
0 5.3744999999997409 22 0 250 7872 0.0146432
0 5.3749999999997407 22 0 250 7873 0.0146432
0 5.3754999999997404 23 0 250 7874 0.015308799999999999
0 5.3759999999997401 23 0 250 7875 0.015308799999999999
0 5.3764999999997398 22 0 250 7875 0.0146432
0 5.3769999999997395 22 0 250 7876 0.0146432
0 5.3774999999997393 23 0 250 7877 0.015308799999999999
0 5.377999999999739 23 0 250 7878 0.015308799999999999
0 5.3784999999997387 22 0 250 7878 0.0146432
0 5.3789999999997384 22 0 250 7879 0.0146432
0 5.3794999999997382 23 0 250 7880 0.015308799999999999
0 5.3799999999997379 23 0 250 7881 0.015308799999999999
0 5.3804999999997376 23 0 250 7882 0.015308799999999999
0 5.3809999999997373 22 0 250 7882 0.0146432
0 5.381499999999737 23 0 250 7883 0.015308799999999999
0 5.3819999999997368 23 0 250 7884 0.015308799999999999
0 5.3824999999997365 23 0 250 7885 0.015308799999999999
0 5.3829999999997362 22 0 250 7885 0.0146432
0 5.3834999999997359 23 0 250 7886 0.015308799999999999
0 5.3839999999997357 23 0 250 7887 0.015308799999999999
0 5.3844999999997354 23 0 250 7888 0.015308799999999999
0 5.3849999999997351 22 0 250 7888 0.0146432
0 5.3854999999997348 23 0 250 7889 0.015308799999999999
0 5.3859999999997346 23 0 250 7890 0.015308799999999999
0 5.3864999999997343 23 0 250 7891 0.015308799999999999
0 5.386999999999734 22 0 250 7891 0.0146432
0 5.3874999999997337 23 0 250 7892 0.015308799999999999
0 5.3879999999997334 23 0 250 7893 0.015308799999999999
0 5.3884999999997332 23 0 250 7894 0.015308799999999999
0 5.3889999999997329 22 0 250 7894 0.0146432
0 5.3894999999997326 23 0 250 7895 0.015308799999999999
0 5.3899999999997323 23 0 250 7896 0.015308799999999999
0 5.3904999999997321 23 0 250 7897 0.015308799999999999
0 5.3909999999997318 22 0 250 7897 0.0146432
0 5.3914999999997315 23 0 250 7898 0.015308799999999999
0 5.3919999999997312 23 0 250 7899 0.015308799999999999
0 5.392499999999731 23 0 250 7900 0.015308799999999999
0 5.3929999999997307 22 0 250 7900 0.0146432
0 5.3934999999997304 23 0 250 7901 0.015308799999999999
0 5.3939999999997301 23 0 250 7902 0.015308799999999999
0 5.3944999999997298 23 0 250 7903 0.015308799999999999
0 5.3949999999997296 22 0 250 7903 0.0146432
0 5.3954999999997293 23 0 250 7904 0.015308799999999999
0 5.395999999999729 23 0 250 7905 0.015308799999999999
0 5.3964999999997287 23 0 250 7906 0.015308799999999999
0 5.3969999999997285 22 0 250 7906 0.0146432
0 5.3974999999997282 23 0 250 7907 0.015308799999999999
0 5.3979999999997279 23 0 250 7908 0.015308799999999999
0 5.3984999999997276 23 0 250 7909 0.015308799999999999
0 5.3989999999997274 22 0 250 7909 0.0146432
0 5.3994999999997271 23 0 250 7910 0.015308799999999999
0 5.3999999999997268 23 0 250 7911 0.015308799999999999
0 5.4004999999997265 23 0 250 7912 0.015308799999999999
0 5.4009999999997262 22 0 250 7912 0.0146432
0 5.401499999999726 23 0 250 7913 0.015308799999999999
0 5.4019999999997257 23 0 250 7914 0.015308799999999999
0 5.4024999999997254 23 0 250 7915 0.015308799999999999
0 5.4029999999997251 22 0 250 7915 0.0146432
0 5.4034999999997249 23 0 250 7916 0.015308799999999999
0 5.4039999999997246 23 0 250 7917 0.015308799999999999
0 5.4044999999997243 23 0 250 7918 0.015308799999999999
0 5.404999999999724 22 0 250 7918 0.0146432
0 5.4054999999997237 23 0 250 7919 0.015308799999999999
0 5.4059999999997235 23 0 250 7920 0.015308799999999999
0 5.4064999999997232 23 0 250 7921 0.015308799999999999
0 5.4069999999997229 22 0 250 7921 0.0146432
0 5.4074999999997226 23 0 250 7922 0.015308799999999999
0 5.4079999999997224 23 0 250 7923 0.015308799999999999
0 5.4084999999997221 23 0 250 7924 0.015308799999999999
0 5.4089999999997218 22 0 250 7924 0.0146432
0 5.4094999999997215 23 0 250 7925 0.015308799999999999
0 5.4099999999997213 23 0 250 7926 0.015308799999999999
0 5.410499999999721 23 0 250 7927 0.015308799999999999
0 5.4109999999997207 22 0 250 7927 0.0146432
0 5.4114999999997204 23 0 250 7928 0.015308799999999999
0 5.4119999999997201 23 0 250 7929 0.015308799999999999
0 5.4124999999997199 23 0 250 7930 0.015308799999999999
0 5.4129999999997196 22 0 250 7930 0.0146432
0 5.4134999999997193 23 0 250 7931 0.015308799999999999
0 5.413999999999719 23 0 250 7932 0.015308799999999999
0 5.4144999999997188 23 0 250 7933 0.015308799999999999
0 5.4149999999997185 22 0 250 7933 0.0146432
0 5.4154999999997182 23 0 250 7934 0.015308799999999999
0 5.4159999999997179 23 0 250 7935 0.015308799999999999
0 5.4164999999997177 23 0 250 7936 0.015308799999999999
0 5.4169999999997174 22 0 250 7936 0.0146432
0 5.4174999999997171 23 0 250 7937 0.015308799999999999
0 5.4179999999997168 23 0 250 7938 0.015308799999999999
0 5.4184999999997165 23 0 250 7939 0.015308799999999999
0 5.4189999999997163 22 0 250 7939 0.0146432
0 5.419499999999716 23 0 250 7940 0.015308799999999999
0 5.4199999999997157 23 0 250 7941 0.015308799999999999
0 5.4204999999997154 23 0 250 7942 0.015308799999999999
0 5.4209999999997152 22 0 250 7942 0.0146432
0 5.4214999999997149 23 0 250 7943 0.015308799999999999
0 5.4219999999997146 23 0 250 7944 0.015308799999999999
0 5.4224999999997143 23 0 250 7945 0.015308799999999999
0 5.422999999999714 22 0 250 7945 0.0146432
0 5.4234999999997138 23 0 250 7946 0.015308799999999999
0 5.4239999999997135 23 0 250 7947 0.015308799999999999
0 5.4244999999997132 23 0 250 7948 0.015308799999999999
0 5.4249999999997129 22 0 250 7948 0.0146432
0 5.4254999999997127 23 0 250 7949 0.015308799999999999
0 5.4259999999997124 23 0 250 7950 0.015308799999999999
0 5.4264999999997121 23 0 250 7951 0.015308799999999999
0 5.4269999999997118 22 0 250 7951 0.0146432
0 5.4274999999997116 23 0 250 7952 0.015308799999999999
0 5.4279999999997113 23 0 250 7953 0.015308799999999999
0 5.428499999999711 23 0 250 7954 0.015308799999999999
0 5.4289999999997107 22 0 250 7954 0.0146432
0 5.4294999999997104 23 0 250 7955 0.015308799999999999
0 5.4299999999997102 23 0 250 7956 0.015308799999999999
0 5.4304999999997099 23 0 250 7957 0.015308799999999999
0 5.4309999999997096 22 0 250 7957 0.0146432
0 5.4314999999997093 23 0 250 7958 0.015308799999999999
0 5.4319999999997091 23 0 250 7959 0.015308799999999999
0 5.4324999999997088 23 0 250 7960 0.015308799999999999
0 5.4329999999997085 22 0 250 7960 0.0146432
0 5.4334999999997082 23 0 250 7961 0.015308799999999999
0 5.433999999999708 23 0 250 7962 0.015308799999999999
0 5.4344999999997077 23 0 250 7963 0.015308799999999999
0 5.4349999999997074 22 0 250 7963 0.0146432
0 5.4354999999997071 23 0 250 7964 0.015308799999999999
0 5.4359999999997068 23 0 250 7965 0.015308799999999999
0 5.4364999999997066 23 0 250 7966 0.015308799999999999
0 5.4369999999997063 22 0 250 7966 0.0146432
0 5.437499999999706 23 0 250 7967 0.015308799999999999
0 5.4379999999997057 23 0 250 7968 0.015308799999999999
0 5.4384999999997055 23 0 250 7969 0.015308799999999999
0 5.4389999999997052 22 0 250 7969 0.0146432
0 5.4394999999997049 23 0 250 7970 0.015308799999999999
0 5.4399999999997046 23 0 250 7971 0.015308799999999999
0 5.4404999999997044 23 0 250 7972 0.015308799999999999
0 5.4409999999997041 22 0 250 7972 0.0146432
0 5.4414999999997038 23 0 250 7973 0.015308799999999999
0 5.4419999999997035 23 0 250 7974 0.015308799999999999
0 5.4424999999997032 23 0 250 7975 0.015308799999999999
0 5.442999999999703 22 0 250 7975 0.0146432
0 5.4434999999997027 23 0 250 7976 0.015308799999999999
0 5.4439999999997024 23 0 250 7977 0.015308799999999999
0 5.4444999999997021 23 0 250 7978 0.015308799999999999
0 5.4449999999997019 22 0 250 7978 0.0146432
0 5.4454999999997016 23 0 250 7979 0.015308799999999999
0 5.4459999999997013 23 0 250 7980 0.015308799999999999
0 5.446499999999701 23 0 250 7981 0.015308799999999999
0 5.4469999999997007 22 0 250 7981 0.0146432
0 5.4474999999997005 23 0 250 7982 0.015308799999999999
0 5.4479999999997002 23 0 250 7983 0.015308799999999999
0 5.4484999999996999 23 0 250 7984 0.015308799999999999
0 5.4489999999996996 22 0 250 7984 0.0146432
0 5.4494999999996994 23 0 250 7985 0.015308799999999999
0 5.4499999999996991 23 0 250 7986 0.015308799999999999
0 5.4504999999996988 23 0 250 7987 0.015308799999999999
0 5.4509999999996985 22 0 250 7987 0.0146432
0 5.4514999999996983 23 0 250 7988 0.015308799999999999
0 5.451999999999698 23 0 250 7989 0.015308799999999999
0 5.4524999999996977 23 0 250 7990 0.015308799999999999
0 5.4529999999996974 22 0 250 7990 0.0146432
0 5.4534999999996971 23 0 250 7991 0.015308799999999999
0 5.4539999999996969 23 0 250 7992 0.015308799999999999
0 5.4544999999996966 23 0 250 7993 0.015308799999999999
0 5.4549999999996963 22 0 250 7993 0.0146432
0 5.455499999999696 22 0 250 7994 0.0146432
0 5.4559999999996958 23 0 250 7995 0.015308799999999999
0 5.4564999999996955 23 0 250 7996 0.015308799999999999
0 5.4569999999996952 22 0 250 7996 0.0146432
0 5.4574999999996949 22 0 250 7997 0.0146432
0 5.4579999999996947 23 0 250 7998 0.015308799999999999
0 5.4584999999996944 23 0 250 7999 0.015308799999999999
0 5.4589999999996941 22 0 250 7999 0.0146432
0 5.4594999999996938 22 0 250 8000 0.0146432
0 5.4599999999996935 23 0 250 8001 0.015308799999999999
0 5.4604999999996933 23 0 250 8002 0.015308799999999999
0 5.460999999999693 22 0 250 8002 0.0146432
0 5.4614999999996927 22 0 250 8003 0.0146432
0 5.4619999999996924 23 0 250 8004 0.015308799999999999
0 5.4624999999996922 23 0 250 8005 0.015308799999999999
0 5.4629999999996919 22 0 250 8005 0.0146432
0 5.4634999999996916 22 0 250 8006 0.0146432
0 5.4639999999996913 23 0 250 8007 0.015308799999999999
0 5.464499999999691 23 0 250 8008 0.015308799999999999
0 5.4649999999996908 22 0 250 8008 0.0146432
0 5.4654999999996905 22 0 250 8009 0.0146432
0 5.4659999999996902 23 0 250 8010 0.015308799999999999
0 5.4664999999996899 23 0 250 8011 0.015308799999999999
0 5.4669999999996897 22 0 250 8011 0.0146432
0 5.4674999999996894 22 0 250 8012 0.0146432
0 5.4679999999996891 23 0 250 8013 0.015308799999999999
0 5.4684999999996888 23 0 250 8014 0.015308799999999999
0 5.4689999999996886 22 0 250 8014 0.0146432
0 5.4694999999996883 22 0 250 8015 0.0146432
0 5.469999999999688 23 0 250 8016 0.015308799999999999
0 5.4704999999996877 23 0 250 8017 0.015308799999999999
0 5.4709999999996874 22 0 250 8017 0.0146432
0 5.4714999999996872 22 0 250 8018 0.0146432
0 5.4719999999996869 23 0 250 8019 0.015308799999999999
0 5.4724999999996866 23 0 250 8020 0.015308799999999999
0 5.4729999999996863 22 0 250 8020 0.0146432
0 5.4734999999996861 22 0 250 8021 0.0146432
0 5.4739999999996858 23 0 250 8022 0.015308799999999999
0 5.4744999999996855 23 0 250 8023 0.015308799999999999
0 5.4749999999996852 22 0 250 8023 0.0146432
0 5.475499999999685 22 0 250 8024 0.0146432
0 5.4759999999996847 23 0 250 8025 0.015308799999999999
0 5.4764999999996844 23 0 250 8026 0.015308799999999999
0 5.4769999999996841 22 0 250 8026 0.0146432
0 5.4774999999996838 22 0 250 8027 0.0146432
0 5.4779999999996836 23 0 250 8028 0.015308799999999999
0 5.4784999999996833 23 0 250 8029 0.015308799999999999
0 5.478999999999683 22 0 250 8029 0.0146432
0 5.4794999999996827 22 0 250 8030 0.0146432
0 5.4799999999996825 23 0 250 8031 0.015308799999999999
0 5.4804999999996822 23 0 250 8032 0.015308799999999999
0 5.4809999999996819 22 0 250 8032 0.0146432
0 5.4814999999996816 22 0 250 8033 0.0146432
0 5.4819999999996814 23 0 250 8034 0.015308799999999999
0 5.4824999999996811 23 0 250 8035 0.015308799999999999
0 5.4829999999996808 22 0 250 8035 0.0146432
0 5.4834999999996805 22 0 250 8036 0.0146432
0 5.4839999999996802 23 0 250 8037 0.015308799999999999
0 5.48449999999968 23 0 250 8038 0.015308799999999999
0 5.4849999999996797 23 0 250 8039 0.015308799999999999
0 5.4854999999996794 22 0 250 8039 0.0146432
0 5.4859999999996791 23 0 250 8040 0.015308799999999999
0 5.4864999999996789 23 0 250 8041 0.015308799999999999
0 5.4869999999996786 23 0 250 8042 0.015308799999999999
0 5.4874999999996783 22 0 250 8042 0.0146432
0 5.487999999999678 23 0 250 8043 0.015308799999999999
0 5.4884999999996777 23 0 250 8044 0.015308799999999999
0 5.4889999999996775 23 0 250 8045 0.015308799999999999
0 5.4894999999996772 22 0 250 8045 0.0146432
0 5.4899999999996769 23 0 250 8046 0.015308799999999999
0 5.4904999999996766 23 0 250 8047 0.015308799999999999
0 5.4909999999996764 23 0 250 8048 0.015308799999999999
0 5.4914999999996761 22 0 250 8048 0.0146432
0 5.4919999999996758 23 0 250 8049 0.015308799999999999
0 5.4924999999996755 23 0 250 8050 0.015308799999999999
0 5.4929999999996753 23 0 250 8051 0.015308799999999999
0 5.493499999999675 22 0 250 8051 0.0146432
0 5.4939999999996747 23 0 250 8052 0.015308799999999999
0 5.4944999999996744 23 0 250 8053 0.015308799999999999
0 5.4949999999996741 23 0 250 8054 0.015308799999999999
0 5.4954999999996739 22 0 250 8054 0.0146432
0 5.4959999999996736 23 0 250 8055 0.015308799999999999
0 5.4964999999996733 23 0 250 8056 0.015308799999999999
0 5.496999999999673 23 0 250 8057 0.015308799999999999
0 5.4974999999996728 22 0 250 8057 0.0146432
0 5.4979999999996725 23 0 250 8058 0.015308799999999999
0 5.4984999999996722 23 0 250 8059 0.015308799999999999
0 5.4989999999996719 23 0 250 8060 0.015308799999999999
0 5.4994999999996717 22 0 250 8060 0.0146432
0 5.4999999999996714 23 0 250 8061 0.015308799999999999
0 5.5004999999996711 23 0 250 8062 0.015308799999999999
0 5.5009999999996708 23 0 250 8063 0.015308799999999999
0 5.5014999999996705 22 0 250 8063 0.0146432
0 5.5019999999996703 23 0 250 8064 0.015308799999999999
0 5.50249999999967 23 0 250 8065 0.015308799999999999
0 5.5029999999996697 23 0 250 8066 0.015308799999999999
0 5.5034999999996694 22 0 250 8066 0.0146432
0 5.5039999999996692 23 0 250 8067 0.015308799999999999
0 5.5044999999996689 23 0 250 8068 0.015308799999999999
0 5.5049999999996686 23 0 250 8069 0.015308799999999999
0 5.5054999999996683 22 0 250 8069 0.0146432
0 5.505999999999668 23 0 250 8070 0.015308799999999999
0 5.5064999999996678 23 0 250 8071 0.015308799999999999
0 5.5069999999996675 23 0 250 8072 0.015308799999999999
0 5.5074999999996672 22 0 250 8072 0.0146432
0 5.5079999999996669 23 0 250 8073 0.015308799999999999
0 5.5084999999996667 23 0 250 8074 0.015308799999999999
0 5.5089999999996664 23 0 250 8075 0.015308799999999999
0 5.5094999999996661 22 0 250 8075 0.0146432
0 5.5099999999996658 23 0 250 8076 0.015308799999999999
0 5.5104999999996656 23 0 250 8077 0.015308799999999999
0 5.5109999999996653 23 0 250 8078 0.015308799999999999
0 5.511499999999665 22 0 250 8078 0.0146432
0 5.5119999999996647 23 0 250 8079 0.015308799999999999
0 5.5124999999996644 23 0 250 8080 0.015308799999999999
0 5.5129999999996642 23 0 250 8081 0.015308799999999999
0 5.5134999999996639 22 0 250 8081 0.0146432
0 5.5139999999996636 23 0 250 8082 0.015308799999999999
0 5.5144999999996633 23 0 250 8083 0.015308799999999999
0 5.5149999999996631 23 0 250 8084 0.015308799999999999
0 5.5154999999996628 22 0 250 8084 0.0146432
0 5.5159999999996625 23 0 250 8085 0.015308799999999999
0 5.5164999999996622 23 0 250 8086 0.015308799999999999
0 5.516999999999662 23 0 250 8087 0.015308799999999999
0 5.5174999999996617 22 0 250 8087 0.0146432
0 5.5179999999996614 23 0 250 8088 0.015308799999999999
0 5.5184999999996611 23 0 250 8089 0.015308799999999999
0 5.5189999999996608 23 0 250 8090 0.015308799999999999
0 5.5194999999996606 22 0 250 8090 0.0146432
0 5.5199999999996603 23 0 250 8091 0.015308799999999999
0 5.52049999999966 23 0 250 8092 0.015308799999999999
0 5.5209999999996597 23 0 250 8093 0.015308799999999999
0 5.5214999999996595 22 0 250 8093 0.0146432
0 5.5219999999996592 23 0 250 8094 0.015308799999999999
0 5.5224999999996589 23 0 250 8095 0.015308799999999999
0 5.5229999999996586 23 0 250 8096 0.015308799999999999
0 5.5234999999996583 22 0 250 8096 0.0146432
0 5.5239999999996581 23 0 250 8097 0.015308799999999999
0 5.5244999999996578 23 0 250 8098 0.015308799999999999
0 5.5249999999996575 23 0 250 8099 0.015308799999999999
0 5.5254999999996572 22 0 250 8099 0.0146432
0 5.525999999999657 23 0 250 8100 0.015308799999999999
0 5.5264999999996567 23 0 250 8101 0.015308799999999999
0 5.5269999999996564 23 0 250 8102 0.015308799999999999
0 5.5274999999996561 22 0 250 8102 0.0146432
0 5.5279999999996559 23 0 250 8103 0.015308799999999999
0 5.5284999999996556 23 0 250 8104 0.015308799999999999
0 5.5289999999996553 23 0 250 8105 0.015308799999999999
0 5.529499999999655 22 0 250 8105 0.0146432
0 5.5299999999996547 23 0 250 8106 0.015308799999999999
0 5.5304999999996545 23 0 250 8107 0.015308799999999999
0 5.5309999999996542 23 0 250 8108 0.015308799999999999
0 5.5314999999996539 22 0 250 8108 0.0146432
0 5.5319999999996536 23 0 250 8109 0.015308799999999999
0 5.5324999999996534 23 0 250 8110 0.015308799999999999
0 5.5329999999996531 23 0 250 8111 0.015308799999999999
0 5.5334999999996528 22 0 250 8111 0.0146432
0 5.5339999999996525 23 0 250 8112 0.015308799999999999
0 5.5344999999996523 23 0 250 8113 0.015308799999999999
0 5.534999999999652 23 0 250 8114 0.015308799999999999
0 5.5354999999996517 22 0 250 8114 0.0146432
0 5.5359999999996514 23 0 250 8115 0.015308799999999999
0 5.5364999999996511 23 0 250 8116 0.015308799999999999
0 5.5369999999996509 23 0 250 8117 0.015308799999999999
0 5.5374999999996506 22 0 250 8117 0.0146432
0 5.5379999999996503 23 0 250 8118 0.015308799999999999
0 5.53849999999965 23 0 250 8119 0.015308799999999999
0 5.5389999999996498 23 0 250 8120 0.015308799999999999
0 5.5394999999996495 22 0 250 8120 0.0146432
0 5.5399999999996492 23 0 250 8121 0.015308799999999999
0 5.5404999999996489 23 0 250 8122 0.015308799999999999
0 5.5409999999996487 23 0 250 8123 0.015308799999999999
0 5.5414999999996484 22 0 250 8123 0.0146432
0 5.5419999999996481 23 0 250 8124 0.015308799999999999
0 5.5424999999996478 23 0 250 8125 0.015308799999999999
0 5.5429999999996475 23 0 250 8126 0.015308799999999999
0 5.5434999999996473 22 0 250 8126 0.0146432
0 5.543999999999647 23 0 250 8127 0.015308799999999999
0 5.5444999999996467 23 0 250 8128 0.015308799999999999
0 5.5449999999996464 23 0 250 8129 0.015308799999999999
0 5.5454999999996462 22 0 250 8129 0.0146432
0 5.5459999999996459 23 0 250 8130 0.015308799999999999
0 5.5464999999996456 23 0 250 8131 0.015308799999999999
0 5.5469999999996453 23 0 250 8132 0.015308799999999999
0 5.547499999999645 22 0 250 8132 0.0146432
0 5.5479999999996448 23 0 250 8133 0.015308799999999999
0 5.5484999999996445 23 0 250 8134 0.015308799999999999
0 5.5489999999996442 23 0 250 8135 0.015308799999999999
0 5.5494999999996439 22 0 250 8135 0.0146432
0 5.5499999999996437 23 0 250 8136 0.015308799999999999
0 5.5504999999996434 23 0 250 8137 0.015308799999999999
0 5.5509999999996431 23 0 250 8138 0.015308799999999999
0 5.5514999999996428 22 0 250 8138 0.0146432
0 5.5519999999996426 23 0 250 8139 0.015308799999999999
0 5.5524999999996423 23 0 250 8140 0.015308799999999999
0 5.552999999999642 23 0 250 8141 0.015308799999999999
0 5.5534999999996417 22 0 250 8141 0.0146432
0 5.5539999999996414 23 0 250 8142 0.015308799999999999
0 5.5544999999996412 23 0 250 8143 0.015308799999999999
0 5.5549999999996409 23 0 250 8144 0.015308799999999999
0 5.5554999999996406 22 0 250 8144 0.0146432
0 5.5559999999996403 23 0 250 8145 0.015308799999999999
0 5.5564999999996401 23 0 250 8146 0.015308799999999999
0 5.5569999999996398 23 0 250 8147 0.015308799999999999
0 5.5574999999996395 22 0 250 8147 0.0146432
0 5.5579999999996392 22 0 250 8148 0.0146432
0 5.558499999999639 23 0 250 8149 0.015308799999999999
0 5.5589999999996387 23 0 250 8150 0.015308799999999999
0 5.5594999999996384 22 0 250 8150 0.0146432
0 5.5599999999996381 22 0 250 8151 0.0146432
0 5.5604999999996378 23 0 250 8152 0.015308799999999999
0 5.5609999999996376 23 0 250 8153 0.015308799999999999
0 5.5614999999996373 22 0 250 8153 0.0146432
0 5.561999999999637 22 0 250 8154 0.0146432
0 5.5624999999996367 23 0 250 8155 0.015308799999999999
0 5.5629999999996365 23 0 250 8156 0.015308799999999999
0 5.5634999999996362 22 0 250 8156 0.0146432
0 5.5639999999996359 22 0 250 8157 0.0146432
0 5.5644999999996356 23 0 250 8158 0.015308799999999999
0 5.5649999999996353 23 0 250 8159 0.015308799999999999
0 5.5654999999996351 22 0 250 8159 0.0146432
0 5.5659999999996348 22 0 250 8160 0.0146432
0 5.5664999999996345 23 0 250 8161 0.015308799999999999
0 5.5669999999996342 23 0 250 8162 0.015308799999999999
0 5.567499999999634 22 0 250 8162 0.0146432
0 5.5679999999996337 22 0 250 8163 0.0146432
0 5.5684999999996334 23 0 250 8164 0.015308799999999999
0 5.5689999999996331 23 0 250 8165 0.015308799999999999
0 5.5694999999996329 22 0 250 8165 0.0146432
0 5.5699999999996326 22 0 250 8166 0.0146432
0 5.5704999999996323 23 0 250 8167 0.015308799999999999
0 5.570999999999632 23 0 250 8168 0.015308799999999999
0 5.5714999999996317 22 0 250 8168 0.0146432
0 5.5719999999996315 22 0 250 8169 0.0146432
0 5.5724999999996312 23 0 250 8170 0.015308799999999999
0 5.5729999999996309 23 0 250 8171 0.015308799999999999
0 5.5734999999996306 22 0 250 8171 0.0146432
0 5.5739999999996304 22 0 250 8172 0.0146432
0 5.5744999999996301 23 0 250 8173 0.015308799999999999
0 5.5749999999996298 23 0 250 8174 0.015308799999999999
0 5.5754999999996295 22 0 250 8174 0.0146432
0 5.5759999999996293 22 0 250 8175 0.0146432
0 5.576499999999629 23 0 250 8176 0.015308799999999999
0 5.5769999999996287 23 0 250 8177 0.015308799999999999
0 5.5774999999996284 22 0 250 8177 0.0146432
0 5.5779999999996281 22 0 250 8178 0.0146432
0 5.5784999999996279 23 0 250 8179 0.015308799999999999
0 5.5789999999996276 23 0 250 8180 0.015308799999999999
0 5.5794999999996273 22 0 250 8180 0.0146432
0 5.579999999999627 22 0 250 8181 0.0146432
0 5.5804999999996268 23 0 250 8182 0.015308799999999999
0 5.5809999999996265 23 0 250 8183 0.015308799999999999
0 5.5814999999996262 22 0 250 8183 0.0146432
0 5.5819999999996259 22 0 250 8184 0.0146432
0 5.5824999999996257 23 0 250 8185 0.015308799999999999
0 5.5829999999996254 23 0 250 8186 0.015308799999999999
0 5.5834999999996251 22 0 250 8186 0.0146432
0 5.5839999999996248 22 0 250 8187 0.0146432
0 5.5844999999996245 23 0 250 8188 0.015308799999999999
0 5.5849999999996243 23 0 250 8189 0.015308799999999999
0 5.585499999999624 22 0 250 8189 0.0146432
0 5.5859999999996237 22 0 250 8190 0.0146432
0 5.5864999999996234 23 0 250 8191 0.015308799999999999
0 5.5869999999996232 23 0 250 8192 0.015308799999999999
0 5.5874999999996229 22 0 250 8192 0.0146432
0 5.5879999999996226 22 0 250 8193 0.0146432
0 5.5884999999996223 23 0 250 8194 0.015308799999999999
0 5.588999999999622 23 0 250 8195 0.015308799999999999
0 5.5894999999996218 23 0 250 8196 0.015308799999999999
0 5.5899999999996215 22 0 250 8196 0.0146432
0 5.5904999999996212 23 0 250 8197 0.015308799999999999
0 5.5909999999996209 23 0 250 8198 0.015308799999999999
0 5.5914999999996207 23 0 250 8199 0.015308799999999999
0 5.5919999999996204 22 0 250 8199 0.0146432
0 5.5924999999996201 23 0 250 8200 0.015308799999999999
0 5.5929999999996198 23 0 250 8201 0.015308799999999999
0 5.5934999999996196 23 0 250 8202 0.015308799999999999
0 5.5939999999996193 22 0 250 8202 0.0146432
0 5.594499999999619 23 0 250 8203 0.015308799999999999
0 5.5949999999996187 23 0 250 8204 0.015308799999999999
0 5.5954999999996184 23 0 250 8205 0.015308799999999999
0 5.5959999999996182 22 0 250 8205 0.0146432
0 5.5964999999996179 23 0 250 8206 0.015308799999999999
0 5.5969999999996176 23 0 250 8207 0.015308799999999999
0 5.5974999999996173 23 0 250 8208 0.015308799999999999
0 5.5979999999996171 22 0 250 8208 0.0146432
0 5.5984999999996168 23 0 250 8209 0.015308799999999999
0 5.5989999999996165 23 0 250 8210 0.015308799999999999
0 5.5994999999996162 23 0 250 8211 0.015308799999999999
0 5.599999999999616 22 0 250 8211 0.0146432
0 5.6004999999996157 23 0 250 8212 0.015308799999999999
0 5.6009999999996154 23 0 250 8213 0.015308799999999999
0 5.6014999999996151 23 0 250 8214 0.015308799999999999
0 5.6019999999996148 22 0 250 8214 0.0146432
0 5.6024999999996146 23 0 250 8215 0.015308799999999999
0 5.6029999999996143 23 0 250 8216 0.015308799999999999
0 5.603499999999614 23 0 250 8217 0.015308799999999999
0 5.6039999999996137 22 0 250 8217 0.0146432
0 5.6044999999996135 23 0 250 8218 0.015308799999999999
0 5.6049999999996132 23 0 250 8219 0.015308799999999999
0 5.6054999999996129 23 0 250 8220 0.015308799999999999
0 5.6059999999996126 22 0 250 8220 0.0146432
0 5.6064999999996123 23 0 250 8221 0.015308799999999999
0 5.6069999999996121 23 0 250 8222 0.015308799999999999
0 5.6074999999996118 23 0 250 8223 0.015308799999999999
0 5.6079999999996115 22 0 250 8223 0.0146432
0 5.6084999999996112 23 0 250 8224 0.015308799999999999
0 5.608999999999611 23 0 250 8225 0.015308799999999999
0 5.6094999999996107 23 0 250 8226 0.015308799999999999
0 5.6099999999996104 22 0 250 8226 0.0146432
0 5.6104999999996101 23 0 250 8227 0.015308799999999999
0 5.6109999999996099 23 0 250 8228 0.015308799999999999
0 5.6114999999996096 23 0 250 8229 0.015308799999999999
0 5.6119999999996093 22 0 250 8229 0.0146432
0 5.612499999999609 23 0 250 8230 0.015308799999999999
0 5.6129999999996087 23 0 250 8231 0.015308799999999999
0 5.6134999999996085 23 0 250 8232 0.015308799999999999
0 5.6139999999996082 22 0 250 8232 0.0146432
0 5.6144999999996079 23 0 250 8233 0.015308799999999999
0 5.6149999999996076 23 0 250 8234 0.015308799999999999
0 5.6154999999996074 23 0 250 8235 0.015308799999999999
0 5.6159999999996071 22 0 250 8235 0.0146432
0 5.6164999999996068 23 0 250 8236 0.015308799999999999
0 5.6169999999996065 23 0 250 8237 0.015308799999999999
0 5.6174999999996063 23 0 250 8238 0.015308799999999999
0 5.617999999999606 22 0 250 8238 0.0146432
0 5.6184999999996057 23 0 250 8239 0.015308799999999999
0 5.6189999999996054 23 0 250 8240 0.015308799999999999
0 5.6194999999996051 23 0 250 8241 0.015308799999999999
0 5.6199999999996049 22 0 250 8241 0.0146432
0 5.6204999999996046 23 0 250 8242 0.015308799999999999
0 5.6209999999996043 23 0 250 8243 0.015308799999999999
0 5.621499999999604 23 0 250 8244 0.015308799999999999
0 5.6219999999996038 22 0 250 8244 0.0146432
0 5.6224999999996035 23 0 250 8245 0.015308799999999999
0 5.6229999999996032 23 0 250 8246 0.015308799999999999
0 5.6234999999996029 23 0 250 8247 0.015308799999999999
0 5.6239999999996027 22 0 250 8247 0.0146432
0 5.6244999999996024 23 0 250 8248 0.015308799999999999
0 5.6249999999996021 23 0 250 8249 0.015308799999999999
0 5.6254999999996018 23 0 250 8250 0.015308799999999999
0 5.6259999999996015 22 0 250 8250 0.0146432
0 5.6264999999996013 23 0 250 8251 0.015308799999999999
0 5.626999999999601 23 0 250 8252 0.015308799999999999
0 5.6274999999996007 23 0 250 8253 0.015308799999999999
0 5.6279999999996004 22 0 250 8253 0.0146432
0 5.6284999999996002 23 0 250 8254 0.015308799999999999
0 5.6289999999995999 23 0 250 8255 0.015308799999999999
0 5.6294999999995996 23 0 250 8256 0.015308799999999999
0 5.6299999999995993 22 0 250 8256 0.0146432
0 5.630499999999599 23 0 250 8257 0.015308799999999999
0 5.6309999999995988 23 0 250 8258 0.015308799999999999
0 5.6314999999995985 23 0 250 8259 0.015308799999999999
0 5.6319999999995982 22 0 250 8259 0.0146432
0 5.6324999999995979 23 0 250 8260 0.015308799999999999
0 5.6329999999995977 23 0 250 8261 0.015308799999999999
0 5.6334999999995974 23 0 250 8262 0.015308799999999999
0 5.6339999999995971 22 0 250 8262 0.0146432
0 5.6344999999995968 23 0 250 8263 0.015308799999999999
0 5.6349999999995966 23 0 250 8264 0.015308799999999999
0 5.6354999999995963 23 0 250 8265 0.015308799999999999
0 5.635999999999596 22 0 250 8265 0.0146432
0 5.6364999999995957 23 0 250 8266 0.015308799999999999
0 5.6369999999995954 23 0 250 8267 0.015308799999999999
0 5.6374999999995952 23 0 250 8268 0.015308799999999999
0 5.6379999999995949 22 0 250 8268 0.0146432
0 5.6384999999995946 23 0 250 8269 0.015308799999999999
0 5.6389999999995943 23 0 250 8270 0.015308799999999999
0 5.6394999999995941 23 0 250 8271 0.015308799999999999
0 5.6399999999995938 22 0 250 8271 0.0146432
0 5.6404999999995935 23 0 250 8272 0.015308799999999999
0 5.6409999999995932 23 0 250 8273 0.015308799999999999
0 5.641499999999593 23 0 250 8274 0.015308799999999999
0 5.6419999999995927 22 0 250 8274 0.0146432
0 5.6424999999995924 23 0 250 8275 0.015308799999999999
0 5.6429999999995921 23 0 250 8276 0.015308799999999999
0 5.6434999999995918 23 0 250 8277 0.015308799999999999
0 5.6439999999995916 22 0 250 8277 0.0146432
0 5.6444999999995913 23 0 250 8278 0.015308799999999999
0 5.644999999999591 23 0 250 8279 0.015308799999999999
0 5.6454999999995907 23 0 250 8280 0.015308799999999999
0 5.6459999999995905 22 0 250 8280 0.0146432
0 5.6464999999995902 23 0 250 8281 0.015308799999999999
0 5.6469999999995899 23 0 250 8282 0.015308799999999999
0 5.6474999999995896 23 0 250 8283 0.015308799999999999
0 5.6479999999995893 22 0 250 8283 0.0146432
0 5.6484999999995891 23 0 250 8284 0.015308799999999999
0 5.6489999999995888 23 0 250 8285 0.015308799999999999
0 5.6494999999995885 23 0 250 8286 0.015308799999999999
0 5.6499999999995882 22 0 250 8286 0.0146432
0 5.650499999999588 23 0 250 8287 0.015308799999999999
0 5.6509999999995877 23 0 250 8288 0.015308799999999999
0 5.6514999999995874 23 0 250 8289 0.015308799999999999
0 5.6519999999995871 22 0 250 8289 0.0146432
0 5.6524999999995869 23 0 250 8290 0.015308799999999999
0 5.6529999999995866 23 0 250 8291 0.015308799999999999
0 5.6534999999995863 23 0 250 8292 0.015308799999999999
0 5.653999999999586 22 0 250 8292 0.0146432
0 5.6544999999995857 23 0 250 8293 0.015308799999999999
0 5.6549999999995855 23 0 250 8294 0.015308799999999999
0 5.6554999999995852 23 0 250 8295 0.015308799999999999
0 5.6559999999995849 22 0 250 8295 0.0146432
0 5.6564999999995846 23 0 250 8296 0.015308799999999999
0 5.6569999999995844 23 0 250 8297 0.015308799999999999
0 5.6574999999995841 23 0 250 8298 0.015308799999999999
0 5.6579999999995838 22 0 250 8298 0.0146432
0 5.6584999999995835 23 0 250 8299 0.015308799999999999
0 5.6589999999995833 23 0 250 8300 0.015308799999999999
0 5.659499999999583 23 0 250 8301 0.015308799999999999
0 5.6599999999995827 22 0 250 8301 0.0146432
0 5.6604999999995824 23 0 250 8302 0.015308799999999999
0 5.6609999999995821 23 0 250 8303 0.015308799999999999
0 5.6614999999995819 23 0 250 8304 0.015308799999999999
0 5.6619999999995816 22 0 250 8304 0.0146432
0 5.6624999999995813 22 0 250 8305 0.0146432
0 5.662999999999581 23 0 250 8306 0.015308799999999999
0 5.6634999999995808 23 0 250 8307 0.015308799999999999
0 5.6639999999995805 22 0 250 8307 0.0146432
0 5.6644999999995802 22 0 250 8308 0.0146432
0 5.6649999999995799 23 0 250 8309 0.015308799999999999
0 5.6654999999995797 23 0 250 8310 0.015308799999999999
0 5.6659999999995794 22 0 250 8310 0.0146432
0 5.6664999999995791 22 0 250 8311 0.0146432
0 5.6669999999995788 23 0 250 8312 0.015308799999999999
0 5.6674999999995785 23 0 250 8313 0.015308799999999999
0 5.6679999999995783 22 0 250 8313 0.0146432
0 5.668499999999578 22 0 250 8314 0.0146432
0 5.6689999999995777 23 0 250 8315 0.015308799999999999
0 5.6694999999995774 23 0 250 8316 0.015308799999999999
0 5.6699999999995772 22 0 250 8316 0.0146432
0 5.6704999999995769 22 0 250 8317 0.0146432
0 5.6709999999995766 23 0 250 8318 0.015308799999999999
0 5.6714999999995763 23 0 250 8319 0.015308799999999999
0 5.671999999999576 22 0 250 8319 0.0146432
0 5.6724999999995758 22 0 250 8320 0.0146432
0 5.6729999999995755 23 0 250 8321 0.015308799999999999
0 5.6734999999995752 23 0 250 8322 0.015308799999999999
0 5.6739999999995749 22 0 250 8322 0.0146432
0 5.6744999999995747 22 0 250 8323 0.0146432
0 5.6749999999995744 23 0 250 8324 0.015308799999999999
0 5.6754999999995741 23 0 250 8325 0.015308799999999999
0 5.6759999999995738 22 0 250 8325 0.0146432
0 5.6764999999995736 22 0 250 8326 0.0146432
0 5.6769999999995733 23 0 250 8327 0.015308799999999999
0 5.677499999999573 23 0 250 8328 0.015308799999999999
0 5.6779999999995727 22 0 250 8328 0.0146432
0 5.6784999999995724 22 0 250 8329 0.0146432
0 5.6789999999995722 23 0 250 8330 0.015308799999999999
0 5.6794999999995719 23 0 250 8331 0.015308799999999999
0 5.6799999999995716 22 0 250 8331 0.0146432
0 5.6804999999995713 22 0 250 8332 0.0146432
0 5.6809999999995711 23 0 250 8333 0.015308799999999999
0 5.6814999999995708 23 0 250 8334 0.015308799999999999
0 5.6819999999995705 22 0 250 8334 0.0146432
0 5.6824999999995702 22 0 250 8335 0.0146432
0 5.68299999999957 23 0 250 8336 0.015308799999999999
0 5.6834999999995697 23 0 250 8337 0.015308799999999999
0 5.6839999999995694 22 0 250 8337 0.0146432
0 5.6844999999995691 22 0 250 8338 0.0146432
0 5.6849999999995688 23 0 250 8339 0.015308799999999999
0 5.6854999999995686 23 0 250 8340 0.015308799999999999
0 5.6859999999995683 22 0 250 8340 0.0146432
0 5.686499999999568 22 0 250 8341 0.0146432
0 5.6869999999995677 23 0 250 8342 0.015308799999999999
0 5.6874999999995675 23 0 250 8343 0.015308799999999999
0 5.6879999999995672 22 0 250 8343 0.0146432
0 5.6884999999995669 22 0 250 8344 0.0146432
0 5.6889999999995666 23 0 250 8345 0.015308799999999999
0 5.6894999999995663 23 0 250 8346 0.015308799999999999
0 5.6899999999995661 22 0 250 8346 0.0146432
0 5.6904999999995658 22 0 250 8347 0.0146432
0 5.6909999999995655 23 0 250 8348 0.015308799999999999
0 5.6914999999995652 23 0 250 8349 0.015308799999999999
0 5.691999999999565 23 0 250 8350 0.015308799999999999
0 5.6924999999995647 22 0 250 8350 0.0146432
0 5.6929999999995644 23 0 250 8351 0.015308799999999999
0 5.6934999999995641 23 0 250 8352 0.015308799999999999
0 5.6939999999995639 23 0 250 8353 0.015308799999999999
0 5.6944999999995636 22 0 250 8353 0.0146432
0 5.6949999999995633 23 0 250 8354 0.015308799999999999
0 5.695499999999563 23 0 250 8355 0.015308799999999999
0 5.6959999999995627 23 0 250 8356 0.015308799999999999
0 5.6964999999995625 22 0 250 8356 0.0146432
0 5.6969999999995622 23 0 250 8357 0.015308799999999999
0 5.6974999999995619 23 0 250 8358 0.015308799999999999
0 5.6979999999995616 23 0 250 8359 0.015308799999999999
0 5.6984999999995614 22 0 250 8359 0.0146432
0 5.6989999999995611 23 0 250 8360 0.015308799999999999
0 5.6994999999995608 23 0 250 8361 0.015308799999999999
0 5.6999999999995605 23 0 250 8362 0.015308799999999999
0 5.7004999999995603 22 0 250 8362 0.0146432
0 5.70099999999956 23 0 250 8363 0.015308799999999999
0 5.7014999999995597 23 0 250 8364 0.015308799999999999
0 5.7019999999995594 23 0 250 8365 0.015308799999999999
0 5.7024999999995591 22 0 250 8365 0.0146432
0 5.7029999999995589 23 0 250 8366 0.015308799999999999
0 5.7034999999995586 23 0 250 8367 0.015308799999999999
0 5.7039999999995583 23 0 250 8368 0.015308799999999999
0 5.704499999999558 22 0 250 8368 0.0146432
0 5.7049999999995578 23 0 250 8369 0.015308799999999999
0 5.7054999999995575 23 0 250 8370 0.015308799999999999
0 5.7059999999995572 23 0 250 8371 0.015308799999999999
0 5.7064999999995569 22 0 250 8371 0.0146432
0 5.7069999999995566 23 0 250 8372 0.015308799999999999
0 5.7074999999995564 23 0 250 8373 0.015308799999999999
0 5.7079999999995561 23 0 250 8374 0.015308799999999999
0 5.7084999999995558 22 0 250 8374 0.0146432
0 5.7089999999995555 23 0 250 8375 0.015308799999999999
0 5.7094999999995553 23 0 250 8376 0.015308799999999999
0 5.709999999999555 23 0 250 8377 0.015308799999999999
0 5.7104999999995547 22 0 250 8377 0.0146432
0 5.7109999999995544 23 0 250 8378 0.015308799999999999
0 5.7114999999995542 23 0 250 8379 0.015308799999999999
0 5.7119999999995539 23 0 250 8380 0.015308799999999999
0 5.7124999999995536 22 0 250 8380 0.0146432
0 5.7129999999995533 23 0 250 8381 0.015308799999999999
0 5.713499999999553 23 0 250 8382 0.015308799999999999
0 5.7139999999995528 23 0 250 8383 0.015308799999999999
0 5.7144999999995525 22 0 250 8383 0.0146432
0 5.7149999999995522 23 0 250 8384 0.015308799999999999
0 5.7154999999995519 23 0 250 8385 0.015308799999999999
0 5.7159999999995517 23 0 250 8386 0.015308799999999999
0 5.7164999999995514 22 0 250 8386 0.0146432
0 5.7169999999995511 23 0 250 8387 0.015308799999999999
0 5.7174999999995508 23 0 250 8388 0.015308799999999999
0 5.7179999999995506 23 0 250 8389 0.015308799999999999
0 5.7184999999995503 22 0 250 8389 0.0146432
0 5.71899999999955 23 0 250 8390 0.015308799999999999
0 5.7194999999995497 23 0 250 8391 0.015308799999999999
0 5.7199999999995494 23 0 250 8392 0.015308799999999999
0 5.7204999999995492 22 0 250 8392 0.0146432
0 5.7209999999995489 23 0 250 8393 0.015308799999999999
0 5.7214999999995486 23 0 250 8394 0.015308799999999999
0 5.7219999999995483 23 0 250 8395 0.015308799999999999
0 5.7224999999995481 22 0 250 8395 0.0146432
0 5.7229999999995478 23 0 250 8396 0.015308799999999999
0 5.7234999999995475 23 0 250 8397 0.015308799999999999
0 5.7239999999995472 23 0 250 8398 0.015308799999999999
0 5.724499999999547 22 0 250 8398 0.0146432
0 5.7249999999995467 23 0 250 8399 0.015308799999999999
0 5.7254999999995464 23 0 250 8400 0.015308799999999999
0 5.7259999999995461 23 0 250 8401 0.015308799999999999
0 5.7264999999995458 22 0 250 8401 0.0146432
0 5.7269999999995456 23 0 250 8402 0.015308799999999999
0 5.7274999999995453 23 0 250 8403 0.015308799999999999
0 5.727999999999545 23 0 250 8404 0.015308799999999999
0 5.7284999999995447 22 0 250 8404 0.0146432
0 5.7289999999995445 23 0 250 8405 0.015308799999999999
0 5.7294999999995442 23 0 250 8406 0.015308799999999999
0 5.7299999999995439 23 0 250 8407 0.015308799999999999
0 5.7304999999995436 22 0 250 8407 0.0146432
0 5.7309999999995433 23 0 250 8408 0.015308799999999999
0 5.7314999999995431 23 0 250 8409 0.015308799999999999
0 5.7319999999995428 23 0 250 8410 0.015308799999999999
0 5.7324999999995425 22 0 250 8410 0.0146432
0 5.7329999999995422 23 0 250 8411 0.015308799999999999
0 5.733499999999542 23 0 250 8412 0.015308799999999999
0 5.7339999999995417 23 0 250 8413 0.015308799999999999
0 5.7344999999995414 22 0 250 8413 0.0146432
0 5.7349999999995411 23 0 250 8414 0.015308799999999999
0 5.7354999999995409 23 0 250 8415 0.015308799999999999
0 5.7359999999995406 23 0 250 8416 0.015308799999999999
0 5.7364999999995403 22 0 250 8416 0.0146432
0 5.73699999999954 23 0 250 8417 0.015308799999999999
0 5.7374999999995397 23 0 250 8418 0.015308799999999999
0 5.7379999999995395 23 0 250 8419 0.015308799999999999
0 5.7384999999995392 22 0 250 8419 0.0146432
0 5.7389999999995389 23 0 250 8420 0.015308799999999999
0 5.7394999999995386 23 0 250 8421 0.015308799999999999
0 5.7399999999995384 23 0 250 8422 0.015308799999999999
0 5.7404999999995381 22 0 250 8422 0.0146432
0 5.7409999999995378 23 0 250 8423 0.015308799999999999
0 5.7414999999995375 23 0 250 8424 0.015308799999999999
0 5.7419999999995373 23 0 250 8425 0.015308799999999999
0 5.742499999999537 22 0 250 8425 0.0146432
0 5.7429999999995367 23 0 250 8426 0.015308799999999999
0 5.7434999999995364 23 0 250 8427 0.015308799999999999
0 5.7439999999995361 23 0 250 8428 0.015308799999999999
0 5.7444999999995359 22 0 250 8428 0.0146432
0 5.7449999999995356 23 0 250 8429 0.015308799999999999
0 5.7454999999995353 23 0 250 8430 0.015308799999999999
0 5.745999999999535 23 0 250 8431 0.015308799999999999
0 5.7464999999995348 22 0 250 8431 0.0146432
0 5.7469999999995345 23 0 250 8432 0.015308799999999999
0 5.7474999999995342 23 0 250 8433 0.015308799999999999
0 5.7479999999995339 23 0 250 8434 0.015308799999999999
0 5.7484999999995336 22 0 250 8434 0.0146432
0 5.7489999999995334 23 0 250 8435 0.015308799999999999
0 5.7494999999995331 23 0 250 8436 0.015308799999999999
0 5.7499999999995328 23 0 250 8437 0.015308799999999999
0 5.7504999999995325 22 0 250 8437 0.0146432
0 5.7509999999995323 23 0 250 8438 0.015308799999999999
0 5.751499999999532 23 0 250 8439 0.015308799999999999
0 5.7519999999995317 23 0 250 8440 0.015308799999999999
0 5.7524999999995314 22 0 250 8440 0.0146432
0 5.7529999999995312 23 0 250 8441 0.015308799999999999
0 5.7534999999995309 23 0 250 8442 0.015308799999999999
0 5.7539999999995306 23 0 250 8443 0.015308799999999999
0 5.7544999999995303 22 0 250 8443 0.0146432
0 5.75499999999953 23 0 250 8444 0.015308799999999999
0 5.7554999999995298 23 0 250 8445 0.015308799999999999
0 5.7559999999995295 23 0 250 8446 0.015308799999999999
0 5.7564999999995292 22 0 250 8446 0.0146432
0 5.7569999999995289 23 0 250 8447 0.015308799999999999
0 5.7574999999995287 23 0 250 8448 0.015308799999999999
0 5.7579999999995284 23 0 250 8449 0.015308799999999999
0 5.7584999999995281 22 0 250 8449 0.0146432
0 5.7589999999995278 23 0 250 8450 0.015308799999999999
0 5.7594999999995276 23 0 250 8451 0.015308799999999999
0 5.7599999999995273 23 0 250 8452 0.015308799999999999
0 5.760499999999527 22 0 250 8452 0.0146432
0 5.7609999999995267 23 0 250 8453 0.015308799999999999
0 5.7614999999995264 23 0 250 8454 0.015308799999999999
0 5.7619999999995262 23 0 250 8455 0.015308799999999999
0 5.7624999999995259 22 0 250 8455 0.0146432
0 5.7629999999995256 23 0 250 8456 0.015308799999999999
0 5.7634999999995253 23 0 250 8457 0.015308799999999999
0 5.7639999999995251 23 0 250 8458 0.015308799999999999
0 5.7644999999995248 22 0 250 8458 0.0146432
0 5.7649999999995245 23 0 250 8459 0.015308799999999999
0 5.7654999999995242 23 0 250 8460 0.015308799999999999
0 5.765999999999524 23 0 250 8461 0.015308799999999999
0 5.7664999999995237 22 0 250 8461 0.0146432
0 5.7669999999995234 22 0 250 8462 0.0146432
0 5.7674999999995231 23 0 250 8463 0.015308799999999999
0 5.7679999999995228 23 0 250 8464 0.015308799999999999
0 5.7684999999995226 22 0 250 8464 0.0146432
0 5.7689999999995223 22 0 250 8465 0.0146432
0 5.769499999999522 23 0 250 8466 0.015308799999999999
0 5.7699999999995217 23 0 250 8467 0.015308799999999999
0 5.7704999999995215 22 0 250 8467 0.0146432
0 5.7709999999995212 22 0 250 8468 0.0146432
0 5.7714999999995209 23 0 250 8469 0.015308799999999999
0 5.7719999999995206 23 0 250 8470 0.015308799999999999
0 5.7724999999995203 22 0 250 8470 0.0146432
0 5.7729999999995201 22 0 250 8471 0.0146432
0 5.7734999999995198 23 0 250 8472 0.015308799999999999
0 5.7739999999995195 23 0 250 8473 0.015308799999999999
0 5.7744999999995192 22 0 250 8473 0.0146432
0 5.774999999999519 22 0 250 8474 0.0146432
0 5.7754999999995187 23 0 250 8475 0.015308799999999999
0 5.7759999999995184 23 0 250 8476 0.015308799999999999
0 5.7764999999995181 22 0 250 8476 0.0146432
0 5.7769999999995179 22 0 250 8477 0.0146432
0 5.7774999999995176 23 0 250 8478 0.015308799999999999
0 5.7779999999995173 23 0 250 8479 0.015308799999999999
0 5.778499999999517 22 0 250 8479 0.0146432
0 5.7789999999995167 22 0 250 8480 0.0146432
0 5.7794999999995165 23 0 250 8481 0.015308799999999999
0 5.7799999999995162 23 0 250 8482 0.015308799999999999
0 5.7804999999995159 22 0 250 8482 0.0146432
0 5.7809999999995156 22 0 250 8483 0.0146432
0 5.7814999999995154 23 0 250 8484 0.015308799999999999
0 5.7819999999995151 23 0 250 8485 0.015308799999999999
0 5.7824999999995148 22 0 250 8485 0.0146432
0 5.7829999999995145 22 0 250 8486 0.0146432
0 5.7834999999995143 23 0 250 8487 0.015308799999999999
0 5.783999999999514 23 0 250 8488 0.015308799999999999
0 5.7844999999995137 22 0 250 8488 0.0146432
0 5.7849999999995134 22 0 250 8489 0.0146432
0 5.7854999999995131 23 0 250 8490 0.015308799999999999
0 5.7859999999995129 23 0 250 8491 0.015308799999999999
0 5.7864999999995126 22 0 250 8491 0.0146432
0 5.7869999999995123 22 0 250 8492 0.0146432
0 5.787499999999512 23 0 250 8493 0.015308799999999999
0 5.7879999999995118 23 0 250 8494 0.015308799999999999
0 5.7884999999995115 22 0 250 8494 0.0146432
0 5.7889999999995112 22 0 250 8495 0.0146432
0 5.7894999999995109 23 0 250 8496 0.015308799999999999
0 5.7899999999995106 23 0 250 8497 0.015308799999999999
0 5.7904999999995104 22 0 250 8497 0.0146432
0 5.7909999999995101 22 0 250 8498 0.0146432
0 5.7914999999995098 23 0 250 8499 0.015308799999999999
0 5.7919999999995095 23 0 250 8500 0.015308799999999999
0 5.7924999999995093 22 0 250 8500 0.0146432
0 5.792999999999509 22 0 250 8501 0.0146432
0 5.7934999999995087 23 0 250 8502 0.015308799999999999
0 5.7939999999995084 23 0 250 8503 0.015308799999999999
0 5.7944999999995082 22 0 250 8503 0.0146432
0 5.7949999999995079 22 0 250 8504 0.0146432
0 5.7954999999995076 23 0 250 8505 0.015308799999999999
0 5.7959999999995073 23 0 250 8506 0.015308799999999999
0 5.796499999999507 23 0 250 8507 0.015308799999999999
0 5.7969999999995068 22 0 250 8507 0.0146432
0 5.7974999999995065 23 0 250 8508 0.015308799999999999
0 5.7979999999995062 23 0 250 8509 0.015308799999999999
0 5.7984999999995059 23 0 250 8510 0.015308799999999999
0 5.7989999999995057 22 0 250 8510 0.0146432
0 5.7994999999995054 23 0 250 8511 0.015308799999999999
0 5.7999999999995051 23 0 250 8512 0.015308799999999999
0 5.8004999999995048 23 0 250 8513 0.015308799999999999
0 5.8009999999995046 22 0 250 8513 0.0146432
0 5.8014999999995043 23 0 250 8514 0.015308799999999999
0 5.801999999999504 23 0 250 8515 0.015308799999999999
0 5.8024999999995037 23 0 250 8516 0.015308799999999999
0 5.8029999999995034 22 0 250 8516 0.0146432
0 5.8034999999995032 23 0 250 8517 0.015308799999999999
0 5.8039999999995029 23 0 250 8518 0.015308799999999999
0 5.8044999999995026 23 0 250 8519 0.015308799999999999
0 5.8049999999995023 22 0 250 8519 0.0146432
0 5.8054999999995021 23 0 250 8520 0.015308799999999999
0 5.8059999999995018 23 0 250 8521 0.015308799999999999
0 5.8064999999995015 23 0 250 8522 0.015308799999999999
0 5.8069999999995012 22 0 250 8522 0.0146432
0 5.807499999999501 23 0 250 8523 0.015308799999999999
0 5.8079999999995007 23 0 250 8524 0.015308799999999999
0 5.8084999999995004 23 0 250 8525 0.015308799999999999
0 5.8089999999995001 22 0 250 8525 0.0146432
0 5.8094999999994998 23 0 250 8526 0.015308799999999999
0 5.8099999999994996 23 0 250 8527 0.015308799999999999
0 5.8104999999994993 23 0 250 8528 0.015308799999999999
0 5.810999999999499 22 0 250 8528 0.0146432
0 5.8114999999994987 23 0 250 8529 0.015308799999999999
0 5.8119999999994985 23 0 250 8530 0.015308799999999999
0 5.8124999999994982 23 0 250 8531 0.015308799999999999
0 5.8129999999994979 22 0 250 8531 0.0146432
0 5.8134999999994976 23 0 250 8532 0.015308799999999999
0 5.8139999999994973 23 0 250 8533 0.015308799999999999
0 5.8144999999994971 23 0 250 8534 0.015308799999999999
0 5.8149999999994968 22 0 250 8534 0.0146432
0 5.8154999999994965 23 0 250 8535 0.015308799999999999
0 5.8159999999994962 23 0 250 8536 0.015308799999999999
0 5.816499999999496 23 0 250 8537 0.015308799999999999
0 5.8169999999994957 22 0 250 8537 0.0146432
0 5.8174999999994954 23 0 250 8538 0.015308799999999999
0 5.8179999999994951 23 0 250 8539 0.015308799999999999
0 5.8184999999994949 23 0 250 8540 0.015308799999999999
0 5.8189999999994946 22 0 250 8540 0.0146432
0 5.8194999999994943 23 0 250 8541 0.015308799999999999
0 5.819999999999494 23 0 250 8542 0.015308799999999999
0 5.8204999999994937 23 0 250 8543 0.015308799999999999
0 5.8209999999994935 22 0 250 8543 0.0146432
0 5.8214999999994932 23 0 250 8544 0.015308799999999999
0 5.8219999999994929 23 0 250 8545 0.015308799999999999
0 5.8224999999994926 23 0 250 8546 0.015308799999999999
0 5.8229999999994924 22 0 250 8546 0.0146432
0 5.8234999999994921 23 0 250 8547 0.015308799999999999
0 5.8239999999994918 23 0 250 8548 0.015308799999999999
0 5.8244999999994915 23 0 250 8549 0.015308799999999999
0 5.8249999999994913 22 0 250 8549 0.0146432
0 5.825499999999491 23 0 250 8550 0.015308799999999999
0 5.8259999999994907 23 0 250 8551 0.015308799999999999
0 5.8264999999994904 23 0 250 8552 0.015308799999999999
0 5.8269999999994901 22 0 250 8552 0.0146432
0 5.8274999999994899 23 0 250 8553 0.015308799999999999
0 5.8279999999994896 23 0 250 8554 0.015308799999999999
0 5.8284999999994893 23 0 250 8555 0.015308799999999999
0 5.828999999999489 22 0 250 8555 0.0146432
0 5.8294999999994888 23 0 250 8556 0.015308799999999999
0 5.8299999999994885 23 0 250 8557 0.015308799999999999
0 5.8304999999994882 23 0 250 8558 0.015308799999999999
0 5.8309999999994879 22 0 250 8558 0.0146432
0 5.8314999999994876 23 0 250 8559 0.015308799999999999
0 5.8319999999994874 23 0 250 8560 0.015308799999999999
0 5.8324999999994871 23 0 250 8561 0.015308799999999999
0 5.8329999999994868 22 0 250 8561 0.0146432
0 5.8334999999994865 23 0 250 8562 0.015308799999999999
0 5.8339999999994863 23 0 250 8563 0.015308799999999999
0 5.834499999999486 23 0 250 8564 0.015308799999999999
0 5.8349999999994857 22 0 250 8564 0.0146432
0 5.8354999999994854 23 0 250 8565 0.015308799999999999
0 5.8359999999994852 23 0 250 8566 0.015308799999999999
0 5.8364999999994849 23 0 250 8567 0.015308799999999999
0 5.8369999999994846 22 0 250 8567 0.0146432
0 5.8374999999994843 23 0 250 8568 0.015308799999999999
0 5.837999999999484 23 0 250 8569 0.015308799999999999
0 5.8384999999994838 23 0 250 8570 0.015308799999999999
0 5.8389999999994835 22 0 250 8570 0.0146432
0 5.8394999999994832 23 0 250 8571 0.015308799999999999
0 5.8399999999994829 23 0 250 8572 0.015308799999999999
0 5.8404999999994827 23 0 250 8573 0.015308799999999999
0 5.8409999999994824 22 0 250 8573 0.0146432
0 5.8414999999994821 23 0 250 8574 0.015308799999999999
0 5.8419999999994818 23 0 250 8575 0.015308799999999999
0 5.8424999999994816 23 0 250 8576 0.015308799999999999
0 5.8429999999994813 22 0 250 8576 0.0146432
0 5.843499999999481 23 0 250 8577 0.015308799999999999
0 5.8439999999994807 23 0 250 8578 0.015308799999999999
0 5.8444999999994804 23 0 250 8579 0.015308799999999999
0 5.8449999999994802 22 0 250 8579 0.0146432
0 5.8454999999994799 23 0 250 8580 0.015308799999999999
0 5.8459999999994796 23 0 250 8581 0.015308799999999999
0 5.8464999999994793 23 0 250 8582 0.015308799999999999
0 5.8469999999994791 22 0 250 8582 0.0146432
0 5.8474999999994788 23 0 250 8583 0.015308799999999999
0 5.8479999999994785 23 0 250 8584 0.015308799999999999
0 5.8484999999994782 23 0 250 8585 0.015308799999999999
0 5.848999999999478 22 0 250 8585 0.0146432
0 5.8494999999994777 23 0 250 8586 0.015308799999999999
0 5.8499999999994774 23 0 250 8587 0.015308799999999999
0 5.8504999999994771 23 0 250 8588 0.015308799999999999
0 5.8509999999994768 22 0 250 8588 0.0146432
0 5.8514999999994766 23 0 250 8589 0.015308799999999999
0 5.8519999999994763 23 0 250 8590 0.015308799999999999
0 5.852499999999476 23 0 250 8591 0.015308799999999999
0 5.8529999999994757 22 0 250 8591 0.0146432
0 5.8534999999994755 23 0 250 8592 0.015308799999999999
0 5.8539999999994752 23 0 250 8593 0.015308799999999999
0 5.8544999999994749 23 0 250 8594 0.015308799999999999
0 5.8549999999994746 22 0 250 8594 0.0146432
0 5.8554999999994743 23 0 250 8595 0.015308799999999999
0 5.8559999999994741 23 0 250 8596 0.015308799999999999
0 5.8564999999994738 23 0 250 8597 0.015308799999999999
0 5.8569999999994735 22 0 250 8597 0.0146432
0 5.8574999999994732 23 0 250 8598 0.015308799999999999
0 5.857999999999473 23 0 250 8599 0.015308799999999999
0 5.8584999999994727 23 0 250 8600 0.015308799999999999
0 5.8589999999994724 22 0 250 8600 0.0146432
0 5.8594999999994721 23 0 250 8601 0.015308799999999999
0 5.8599999999994719 23 0 250 8602 0.015308799999999999
0 5.8604999999994716 23 0 250 8603 0.015308799999999999
0 5.8609999999994713 22 0 250 8603 0.0146432
0 5.861499999999471 23 0 250 8604 0.015308799999999999
0 5.8619999999994707 23 0 250 8605 0.015308799999999999
0 5.8624999999994705 23 0 250 8606 0.015308799999999999
0 5.8629999999994702 22 0 250 8606 0.0146432
0 5.8634999999994699 23 0 250 8607 0.015308799999999999
0 5.8639999999994696 23 0 250 8608 0.015308799999999999
0 5.8644999999994694 23 0 250 8609 0.015308799999999999
0 5.8649999999994691 22 0 250 8609 0.0146432
0 5.8654999999994688 23 0 250 8610 0.015308799999999999
0 5.8659999999994685 23 0 250 8611 0.015308799999999999
0 5.8664999999994683 23 0 250 8612 0.015308799999999999
0 5.866999999999468 22 0 250 8612 0.0146432
0 5.8674999999994677 23 0 250 8613 0.015308799999999999
0 5.8679999999994674 23 0 250 8614 0.015308799999999999
0 5.8684999999994671 23 0 250 8615 0.015308799999999999
0 5.8689999999994669 22 0 250 8615 0.0146432
0 5.8694999999994666 23 0 250 8616 0.015308799999999999
0 5.8699999999994663 23 0 250 8617 0.015308799999999999
0 5.870499999999466 23 0 250 8618 0.015308799999999999
0 5.8709999999994658 22 0 250 8618 0.0146432
0 5.8714999999994655 22 0 250 8619 0.0146432
0 5.8719999999994652 23 0 250 8620 0.015308799999999999
0 5.8724999999994649 23 0 250 8621 0.015308799999999999
0 5.8729999999994646 22 0 250 8621 0.0146432
0 5.8734999999994644 22 0 250 8622 0.0146432
0 5.8739999999994641 23 0 250 8623 0.015308799999999999
0 5.8744999999994638 23 0 250 8624 0.015308799999999999
0 5.8749999999994635 22 0 250 8624 0.0146432
0 5.8754999999994633 22 0 250 8625 0.0146432
0 5.875999999999463 23 0 250 8626 0.015308799999999999
0 5.8764999999994627 23 0 250 8627 0.015308799999999999
0 5.8769999999994624 22 0 250 8627 0.0146432
0 5.8774999999994622 22 0 250 8628 0.0146432
0 5.8779999999994619 23 0 250 8629 0.015308799999999999
0 5.8784999999994616 23 0 250 8630 0.015308799999999999
0 5.8789999999994613 22 0 250 8630 0.0146432
0 5.879499999999461 22 0 250 8631 0.0146432
0 5.8799999999994608 23 0 250 8632 0.015308799999999999
0 5.8804999999994605 23 0 250 8633 0.015308799999999999
0 5.8809999999994602 22 0 250 8633 0.0146432
0 5.8814999999994599 22 0 250 8634 0.0146432
0 5.8819999999994597 23 0 250 8635 0.015308799999999999
0 5.8824999999994594 23 0 250 8636 0.015308799999999999
0 5.8829999999994591 22 0 250 8636 0.0146432
0 5.8834999999994588 22 0 250 8637 0.0146432
0 5.8839999999994586 23 0 250 8638 0.015308799999999999
0 5.8844999999994583 23 0 250 8639 0.015308799999999999
0 5.884999999999458 22 0 250 8639 0.0146432
0 5.8854999999994577 22 0 250 8640 0.0146432
0 5.8859999999994574 23 0 250 8641 0.015308799999999999
0 5.8864999999994572 23 0 250 8642 0.015308799999999999
0 5.8869999999994569 22 0 250 8642 0.0146432
0 5.8874999999994566 22 0 250 8643 0.0146432
0 5.8879999999994563 23 0 250 8644 0.015308799999999999
0 5.8884999999994561 23 0 250 8645 0.015308799999999999
0 5.8889999999994558 22 0 250 8645 0.0146432
0 5.8894999999994555 22 0 250 8646 0.0146432
0 5.8899999999994552 23 0 250 8647 0.015308799999999999
0 5.8904999999994549 23 0 250 8648 0.015308799999999999
0 5.8909999999994547 22 0 250 8648 0.0146432
0 5.8914999999994544 22 0 250 8649 0.0146432
0 5.8919999999994541 23 0 250 8650 0.015308799999999999
0 5.8924999999994538 23 0 250 8651 0.015308799999999999
0 5.8929999999994536 22 0 250 8651 0.0146432
0 5.8934999999994533 22 0 250 8652 0.0146432
0 5.893999999999453 23 0 250 8653 0.015308799999999999
0 5.8944999999994527 23 0 250 8654 0.015308799999999999
0 5.8949999999994525 22 0 250 8654 0.0146432
0 5.8954999999994522 22 0 250 8655 0.0146432
0 5.8959999999994519 23 0 250 8656 0.015308799999999999
0 5.8964999999994516 23 0 250 8657 0.015308799999999999
0 5.8969999999994513 22 0 250 8657 0.0146432
0 5.8974999999994511 22 0 250 8658 0.0146432
0 5.8979999999994508 23 0 250 8659 0.015308799999999999
0 5.8984999999994505 23 0 250 8660 0.015308799999999999
0 5.8989999999994502 22 0 250 8660 0.0146432
0 5.89949999999945 22 0 250 8661 0.0146432
0 5.8999999999994497 23 0 250 8662 0.015308799999999999
0 5.9004999999994494 23 0 250 8663 0.015308799999999999
0 5.9009999999994491 23 0 250 8664 0.015308799999999999
0 5.9014999999994489 22 0 250 8664 0.0146432
0 5.9019999999994486 23 0 250 8665 0.015308799999999999
0 5.9024999999994483 23 0 250 8666 0.015308799999999999
0 5.902999999999448 23 0 250 8667 0.015308799999999999
0 5.9034999999994477 22 0 250 8667 0.0146432
0 5.9039999999994475 23 0 250 8668 0.015308799999999999
0 5.9044999999994472 23 0 250 8669 0.015308799999999999
0 5.9049999999994469 23 0 250 8670 0.015308799999999999
0 5.9054999999994466 22 0 250 8670 0.0146432
0 5.9059999999994464 23 0 250 8671 0.015308799999999999
0 5.9064999999994461 23 0 250 8672 0.015308799999999999
0 5.9069999999994458 23 0 250 8673 0.015308799999999999
0 5.9074999999994455 22 0 250 8673 0.0146432
0 5.9079999999994453 23 0 250 8674 0.015308799999999999
0 5.908499999999445 23 0 250 8675 0.015308799999999999
0 5.9089999999994447 23 0 250 8676 0.015308799999999999
0 5.9094999999994444 22 0 250 8676 0.0146432
0 5.9099999999994441 23 0 250 8677 0.015308799999999999
0 5.9104999999994439 23 0 250 8678 0.015308799999999999
0 5.9109999999994436 23 0 250 8679 0.015308799999999999
0 5.9114999999994433 22 0 250 8679 0.0146432
0 5.911999999999443 23 0 250 8680 0.015308799999999999
0 5.9124999999994428 23 0 250 8681 0.015308799999999999
0 5.9129999999994425 23 0 250 8682 0.015308799999999999
0 5.9134999999994422 22 0 250 8682 0.0146432
0 5.9139999999994419 23 0 250 8683 0.015308799999999999
0 5.9144999999994416 23 0 250 8684 0.015308799999999999
0 5.9149999999994414 23 0 250 8685 0.015308799999999999
0 5.9154999999994411 22 0 250 8685 0.0146432
0 5.9159999999994408 23 0 250 8686 0.015308799999999999
0 5.9164999999994405 23 0 250 8687 0.015308799999999999
0 5.9169999999994403 23 0 250 8688 0.015308799999999999
0 5.91749999999944 22 0 250 8688 0.0146432
0 5.9179999999994397 23 0 250 8689 0.015308799999999999
0 5.9184999999994394 23 0 250 8690 0.015308799999999999
0 5.9189999999994392 23 0 250 8691 0.015308799999999999
0 5.9194999999994389 22 0 250 8691 0.0146432
0 5.9199999999994386 23 0 250 8692 0.015308799999999999
0 5.9204999999994383 23 0 250 8693 0.015308799999999999
0 5.920999999999438 23 0 250 8694 0.015308799999999999
0 5.9214999999994378 22 0 250 8694 0.0146432
0 5.9219999999994375 23 0 250 8695 0.015308799999999999
0 5.9224999999994372 23 0 250 8696 0.015308799999999999
0 5.9229999999994369 23 0 250 8697 0.015308799999999999
0 5.9234999999994367 22 0 250 8697 0.0146432
0 5.9239999999994364 23 0 250 8698 0.015308799999999999
0 5.9244999999994361 23 0 250 8699 0.015308799999999999
0 5.9249999999994358 23 0 250 8700 0.015308799999999999
0 5.9254999999994356 22 0 250 8700 0.0146432
0 5.9259999999994353 23 0 250 8701 0.015308799999999999
0 5.926499999999435 23 0 250 8702 0.015308799999999999
0 5.9269999999994347 23 0 250 8703 0.015308799999999999
0 5.9274999999994344 22 0 250 8703 0.0146432
0 5.9279999999994342 23 0 250 8704 0.015308799999999999
0 5.9284999999994339 23 0 250 8705 0.015308799999999999
0 5.9289999999994336 23 0 250 8706 0.015308799999999999
0 5.9294999999994333 22 0 250 8706 0.0146432
0 5.9299999999994331 23 0 250 8707 0.015308799999999999
0 5.9304999999994328 23 0 250 8708 0.015308799999999999
0 5.9309999999994325 23 0 250 8709 0.015308799999999999
0 5.9314999999994322 22 0 250 8709 0.0146432
0 5.9319999999994319 23 0 250 8710 0.015308799999999999
0 5.9324999999994317 23 0 250 8711 0.015308799999999999
0 5.9329999999994314 23 0 250 8712 0.015308799999999999
0 5.9334999999994311 22 0 250 8712 0.0146432
0 5.9339999999994308 23 0 250 8713 0.015308799999999999
0 5.9344999999994306 23 0 250 8714 0.015308799999999999
0 5.9349999999994303 23 0 250 8715 0.015308799999999999
0 5.93549999999943 22 0 250 8715 0.0146432
0 5.9359999999994297 23 0 250 8716 0.015308799999999999
0 5.9364999999994295 23 0 250 8717 0.015308799999999999
0 5.9369999999994292 23 0 250 8718 0.015308799999999999
0 5.9374999999994289 22 0 250 8718 0.0146432
0 5.9379999999994286 23 0 250 8719 0.015308799999999999
0 5.9384999999994283 23 0 250 8720 0.015308799999999999
0 5.9389999999994281 23 0 250 8721 0.015308799999999999
0 5.9394999999994278 22 0 250 8721 0.0146432
0 5.9399999999994275 23 0 250 8722 0.015308799999999999
0 5.9404999999994272 23 0 250 8723 0.015308799999999999
0 5.940999999999427 23 0 250 8724 0.015308799999999999
0 5.9414999999994267 22 0 250 8724 0.0146432
0 5.9419999999994264 23 0 250 8725 0.015308799999999999
0 5.9424999999994261 23 0 250 8726 0.015308799999999999
0 5.9429999999994259 23 0 250 8727 0.015308799999999999
0 5.9434999999994256 22 0 250 8727 0.0146432
0 5.9439999999994253 23 0 250 8728 0.015308799999999999
0 5.944499999999425 23 0 250 8729 0.015308799999999999
0 5.9449999999994247 23 0 250 8730 0.015308799999999999
0 5.9454999999994245 22 0 250 8730 0.0146432
0 5.9459999999994242 23 0 250 8731 0.015308799999999999
0 5.9464999999994239 23 0 250 8732 0.015308799999999999
0 5.9469999999994236 23 0 250 8733 0.015308799999999999
0 5.9474999999994234 22 0 250 8733 0.0146432
0 5.9479999999994231 23 0 250 8734 0.015308799999999999
0 5.9484999999994228 23 0 250 8735 0.015308799999999999
0 5.9489999999994225 23 0 250 8736 0.015308799999999999
0 5.9494999999994223 22 0 250 8736 0.0146432
0 5.949999999999422 23 0 250 8737 0.015308799999999999
0 5.9504999999994217 23 0 250 8738 0.015308799999999999
0 5.9509999999994214 23 0 250 8739 0.015308799999999999
0 5.9514999999994211 22 0 250 8739 0.0146432
0 5.9519999999994209 23 0 250 8740 0.015308799999999999
0 5.9524999999994206 23 0 250 8741 0.015308799999999999
0 5.9529999999994203 23 0 250 8742 0.015308799999999999
0 5.95349999999942 22 0 250 8742 0.0146432
0 5.9539999999994198 23 0 250 8743 0.015308799999999999
0 5.9544999999994195 23 0 250 8744 0.015308799999999999
0 5.9549999999994192 23 0 250 8745 0.015308799999999999
0 5.9554999999994189 22 0 250 8745 0.0146432
0 5.9559999999994186 23 0 250 8746 0.015308799999999999
0 5.9564999999994184 23 0 250 8747 0.015308799999999999
0 5.9569999999994181 23 0 250 8748 0.015308799999999999
0 5.9574999999994178 22 0 250 8748 0.0146432
0 5.9579999999994175 23 0 250 8749 0.015308799999999999
0 5.9584999999994173 23 0 250 8750 0.015308799999999999
0 5.958999999999417 23 0 250 8751 0.015308799999999999
0 5.9594999999994167 22 0 250 8751 0.0146432
0 5.9599999999994164 23 0 250 8752 0.015308799999999999
0 5.9604999999994162 23 0 250 8753 0.015308799999999999
0 5.9609999999994159 23 0 250 8754 0.015308799999999999
0 5.9614999999994156 22 0 250 8754 0.0146432
0 5.9619999999994153 23 0 250 8755 0.015308799999999999
0 5.962499999999415 23 0 250 8756 0.015308799999999999
0 5.9629999999994148 23 0 250 8757 0.015308799999999999
0 5.9634999999994145 22 0 250 8757 0.0146432
0 5.9639999999994142 23 0 250 8758 0.015308799999999999
0 5.9644999999994139 23 0 250 8759 0.015308799999999999
0 5.9649999999994137 23 0 250 8760 0.015308799999999999
0 5.9654999999994134 22 0 250 8760 0.0146432
0 5.9659999999994131 23 0 250 8761 0.015308799999999999
0 5.9664999999994128 23 0 250 8762 0.015308799999999999
0 5.9669999999994126 23 0 250 8763 0.015308799999999999
0 5.9674999999994123 22 0 250 8763 0.0146432
0 5.967999999999412 23 0 250 8764 0.015308799999999999
0 5.9684999999994117 23 0 250 8765 0.015308799999999999
0 5.9689999999994114 23 0 250 8766 0.015308799999999999
0 5.9694999999994112 22 0 250 8766 0.0146432
0 5.9699999999994109 23 0 250 8767 0.015308799999999999
0 5.9704999999994106 23 0 250 8768 0.015308799999999999
0 5.9709999999994103 23 0 250 8769 0.015308799999999999
0 5.9714999999994101 22 0 250 8769 0.0146432
0 5.9719999999994098 23 0 250 8770 0.015308799999999999
0 5.9724999999994095 23 0 250 8771 0.015308799999999999
0 5.9729999999994092 23 0 250 8772 0.015308799999999999
0 5.9734999999994089 22 0 250 8772 0.0146432
0 5.9739999999994087 22 0 250 8773 0.0146432
0 5.9744999999994084 23 0 250 8774 0.015308799999999999
0 5.9749999999994081 23 0 250 8775 0.015308799999999999
0 5.9754999999994078 22 0 250 8775 0.0146432
0 5.9759999999994076 22 0 250 8776 0.0146432
0 5.9764999999994073 23 0 250 8777 0.015308799999999999
0 5.976999999999407 23 0 250 8778 0.015308799999999999
0 5.9774999999994067 22 0 250 8778 0.0146432
0 5.9779999999994065 22 0 250 8779 0.0146432
0 5.9784999999994062 23 0 250 8780 0.015308799999999999
0 5.9789999999994059 23 0 250 8781 0.015308799999999999
0 5.9794999999994056 22 0 250 8781 0.0146432
0 5.9799999999994053 22 0 250 8782 0.0146432
0 5.9804999999994051 23 0 250 8783 0.015308799999999999
0 5.9809999999994048 23 0 250 8784 0.015308799999999999
0 5.9814999999994045 22 0 250 8784 0.0146432
0 5.9819999999994042 22 0 250 8785 0.0146432
0 5.982499999999404 23 0 250 8786 0.015308799999999999
0 5.9829999999994037 23 0 250 8787 0.015308799999999999
0 5.9834999999994034 22 0 250 8787 0.0146432
0 5.9839999999994031 22 0 250 8788 0.0146432
0 5.9844999999994029 23 0 250 8789 0.015308799999999999
0 5.9849999999994026 23 0 250 8790 0.015308799999999999
0 5.9854999999994023 22 0 250 8790 0.0146432
0 5.985999999999402 22 0 250 8791 0.0146432
0 5.9864999999994017 23 0 250 8792 0.015308799999999999
0 5.9869999999994015 23 0 250 8793 0.015308799999999999
0 5.9874999999994012 22 0 250 8793 0.0146432
0 5.9879999999994009 22 0 250 8794 0.0146432
0 5.9884999999994006 23 0 250 8795 0.015308799999999999
0 5.9889999999994004 23 0 250 8796 0.015308799999999999
0 5.9894999999994001 22 0 250 8796 0.0146432
0 5.9899999999993998 22 0 250 8797 0.0146432
0 5.9904999999993995 23 0 250 8798 0.015308799999999999
0 5.9909999999993993 23 0 250 8799 0.015308799999999999
0 5.991499999999399 22 0 250 8799 0.0146432
0 5.9919999999993987 22 0 250 8800 0.0146432
0 5.9924999999993984 23 0 250 8801 0.015308799999999999
0 5.9929999999993981 23 0 250 8802 0.015308799999999999
0 5.9934999999993979 22 0 250 8802 0.0146432
0 5.9939999999993976 22 0 250 8803 0.0146432
0 5.9944999999993973 23 0 250 8804 0.015308799999999999
0 5.994999999999397 23 0 250 8805 0.015308799999999999
0 5.9954999999993968 22 0 250 8805 0.0146432
0 5.9959999999993965 22 0 250 8806 0.0146432
0 5.9964999999993962 23 0 250 8807 0.015308799999999999
0 5.9969999999993959 23 0 250 8808 0.015308799999999999
0 5.9974999999993956 22 0 250 8808 0.0146432
0 5.9979999999993954 22 0 250 8809 0.0146432
0 5.9984999999993951 23 0 250 8810 0.015308799999999999
0 5.9989999999993948 23 0 250 8811 0.015308799999999999
0 5.9994999999993945 22 0 250 8811 0.0146432
0 5.9999999999993943 22 0 250 8812 0.0146432
0 6.000499999999394 23 0 250 8813 0.015308799999999999
0 6.0009999999993937 23 0 250 8814 0.015308799999999999
0 6.0014999999993934 22 0 250 8814 0.0146432
0 6.0019999999993932 22 0 250 8815 0.0146432
0 6.0024999999993929 23 0 250 8816 0.015308799999999999
0 6.0029999999993926 23 0 250 8817 0.015308799999999999
0 6.0034999999993923 22 0 250 8817 0.0146432
0 6.003999999999392 22 0 250 8818 0.0146432
0 6.0044999999993918 23 0 250 8819 0.015308799999999999
0 6.0049999999993915 23 0 250 8820 0.015308799999999999
0 6.0054999999993912 23 0 250 8821 0.015308799999999999
0 6.0059999999993909 22 0 250 8821 0.0146432
0 6.0064999999993907 23 0 250 8822 0.015308799999999999
0 6.0069999999993904 23 0 250 8823 0.015308799999999999
0 6.0074999999993901 23 0 250 8824 0.015308799999999999
0 6.0079999999993898 22 0 250 8824 0.0146432
0 6.0084999999993896 23 0 250 8825 0.015308799999999999
0 6.0089999999993893 23 0 250 8826 0.015308799999999999
0 6.009499999999389 23 0 250 8827 0.015308799999999999
0 6.0099999999993887 22 0 250 8827 0.0146432
0 6.0104999999993884 23 0 250 8828 0.015308799999999999
0 6.0109999999993882 23 0 250 8829 0.015308799999999999
0 6.0114999999993879 23 0 250 8830 0.015308799999999999
0 6.0119999999993876 22 0 250 8830 0.0146432
0 6.0124999999993873 23 0 250 8831 0.015308799999999999
0 6.0129999999993871 23 0 250 8832 0.015308799999999999
0 6.0134999999993868 23 0 250 8833 0.015308799999999999
0 6.0139999999993865 22 0 250 8833 0.0146432
0 6.0144999999993862 23 0 250 8834 0.015308799999999999
0 6.0149999999993859 23 0 250 8835 0.015308799999999999
0 6.0154999999993857 23 0 250 8836 0.015308799999999999
0 6.0159999999993854 22 0 250 8836 0.0146432
0 6.0164999999993851 23 0 250 8837 0.015308799999999999
0 6.0169999999993848 23 0 250 8838 0.015308799999999999
0 6.0174999999993846 23 0 250 8839 0.015308799999999999
0 6.0179999999993843 22 0 250 8839 0.0146432
0 6.018499999999384 23 0 250 8840 0.015308799999999999
0 6.0189999999993837 23 0 250 8841 0.015308799999999999
0 6.0194999999993835 23 0 250 8842 0.015308799999999999
0 6.0199999999993832 22 0 250 8842 0.0146432
0 6.0204999999993829 23 0 250 8843 0.015308799999999999
0 6.0209999999993826 23 0 250 8844 0.015308799999999999
0 6.0214999999993823 23 0 250 8845 0.015308799999999999
0 6.0219999999993821 22 0 250 8845 0.0146432
0 6.0224999999993818 23 0 250 8846 0.015308799999999999
0 6.0229999999993815 23 0 250 8847 0.015308799999999999
0 6.0234999999993812 23 0 250 8848 0.015308799999999999
0 6.023999999999381 22 0 250 8848 0.0146432
0 6.0244999999993807 23 0 250 8849 0.015308799999999999
0 6.0249999999993804 23 0 250 8850 0.015308799999999999
0 6.0254999999993801 23 0 250 8851 0.015308799999999999
0 6.0259999999993799 22 0 250 8851 0.0146432
0 6.0264999999993796 23 0 250 8852 0.015308799999999999
0 6.0269999999993793 23 0 250 8853 0.015308799999999999
0 6.027499999999379 23 0 250 8854 0.015308799999999999
0 6.0279999999993787 22 0 250 8854 0.0146432
0 6.0284999999993785 23 0 250 8855 0.015308799999999999
0 6.0289999999993782 23 0 250 8856 0.015308799999999999
0 6.0294999999993779 23 0 250 8857 0.015308799999999999
0 6.0299999999993776 22 0 250 8857 0.0146432
0 6.0304999999993774 23 0 250 8858 0.015308799999999999
0 6.0309999999993771 23 0 250 8859 0.015308799999999999
0 6.0314999999993768 23 0 250 8860 0.015308799999999999
0 6.0319999999993765 22 0 250 8860 0.0146432
0 6.0324999999993763 23 0 250 8861 0.015308799999999999
0 6.032999999999376 23 0 250 8862 0.015308799999999999
0 6.0334999999993757 23 0 250 8863 0.015308799999999999
0 6.0339999999993754 22 0 250 8863 0.0146432
0 6.0344999999993751 23 0 250 8864 0.015308799999999999
0 6.0349999999993749 23 0 250 8865 0.015308799999999999
0 6.0354999999993746 23 0 250 8866 0.015308799999999999
0 6.0359999999993743 22 0 250 8866 0.0146432
0 6.036499999999374 23 0 250 8867 0.015308799999999999
0 6.0369999999993738 23 0 250 8868 0.015308799999999999
0 6.0374999999993735 23 0 250 8869 0.015308799999999999
0 6.0379999999993732 22 0 250 8869 0.0146432
0 6.0384999999993729 23 0 250 8870 0.015308799999999999
0 6.0389999999993726 23 0 250 8871 0.015308799999999999
0 6.0394999999993724 23 0 250 8872 0.015308799999999999
0 6.0399999999993721 22 0 250 8872 0.0146432
0 6.0404999999993718 23 0 250 8873 0.015308799999999999
0 6.0409999999993715 23 0 250 8874 0.015308799999999999
0 6.0414999999993713 23 0 250 8875 0.015308799999999999
0 6.041999999999371 22 0 250 8875 0.0146432
0 6.0424999999993707 23 0 250 8876 0.015308799999999999
0 6.0429999999993704 23 0 250 8877 0.015308799999999999
0 6.0434999999993702 23 0 250 8878 0.015308799999999999
0 6.0439999999993699 22 0 250 8878 0.0146432
0 6.0444999999993696 23 0 250 8879 0.015308799999999999
0 6.0449999999993693 23 0 250 8880 0.015308799999999999
0 6.045499999999369 23 0 250 8881 0.015308799999999999
0 6.0459999999993688 22 0 250 8881 0.0146432
0 6.0464999999993685 23 0 250 8882 0.015308799999999999
0 6.0469999999993682 23 0 250 8883 0.015308799999999999
0 6.0474999999993679 23 0 250 8884 0.015308799999999999
0 6.0479999999993677 22 0 250 8884 0.0146432
0 6.0484999999993674 23 0 250 8885 0.015308799999999999
0 6.0489999999993671 23 0 250 8886 0.015308799999999999
0 6.0494999999993668 23 0 250 8887 0.015308799999999999
0 6.0499999999993666 22 0 250 8887 0.0146432
0 6.0504999999993663 23 0 250 8888 0.015308799999999999
0 6.050999999999366 23 0 250 8889 0.015308799999999999
0 6.0514999999993657 23 0 250 8890 0.015308799999999999
0 6.0519999999993654 22 0 250 8890 0.0146432
0 6.0524999999993652 23 0 250 8891 0.015308799999999999
0 6.0529999999993649 23 0 250 8892 0.015308799999999999
0 6.0534999999993646 23 0 250 8893 0.015308799999999999
0 6.0539999999993643 22 0 250 8893 0.0146432
0 6.0544999999993641 23 0 250 8894 0.015308799999999999
0 6.0549999999993638 23 0 250 8895 0.015308799999999999
0 6.0554999999993635 23 0 250 8896 0.015308799999999999
0 6.0559999999993632 22 0 250 8896 0.0146432
0 6.0564999999993629 23 0 250 8897 0.015308799999999999
0 6.0569999999993627 23 0 250 8898 0.015308799999999999
0 6.0574999999993624 23 0 250 8899 0.015308799999999999
0 6.0579999999993621 22 0 250 8899 0.0146432
0 6.0584999999993618 23 0 250 8900 0.015308799999999999
0 6.0589999999993616 23 0 250 8901 0.015308799999999999
0 6.0594999999993613 23 0 250 8902 0.015308799999999999
0 6.059999999999361 22 0 250 8902 0.0146432
0 6.0604999999993607 23 0 250 8903 0.015308799999999999
0 6.0609999999993605 23 0 250 8904 0.015308799999999999
0 6.0614999999993602 23 0 250 8905 0.015308799999999999
0 6.0619999999993599 22 0 250 8905 0.0146432
0 6.0624999999993596 23 0 250 8906 0.015308799999999999
0 6.0629999999993593 23 0 250 8907 0.015308799999999999
0 6.0634999999993591 23 0 250 8908 0.015308799999999999
0 6.0639999999993588 22 0 250 8908 0.0146432
0 6.0644999999993585 23 0 250 8909 0.015308799999999999
0 6.0649999999993582 23 0 250 8910 0.015308799999999999
0 6.065499999999358 23 0 250 8911 0.015308799999999999
0 6.0659999999993577 22 0 250 8911 0.0146432
0 6.0664999999993574 23 0 250 8912 0.015308799999999999
0 6.0669999999993571 23 0 250 8913 0.015308799999999999
0 6.0674999999993569 23 0 250 8914 0.015308799999999999
0 6.0679999999993566 22 0 250 8914 0.0146432
0 6.0684999999993563 23 0 250 8915 0.015308799999999999
0 6.068999999999356 23 0 250 8916 0.015308799999999999
0 6.0694999999993557 23 0 250 8917 0.015308799999999999
0 6.0699999999993555 22 0 250 8917 0.0146432
0 6.0704999999993552 23 0 250 8918 0.015308799999999999
0 6.0709999999993549 23 0 250 8919 0.015308799999999999
0 6.0714999999993546 23 0 250 8920 0.015308799999999999
0 6.0719999999993544 22 0 250 8920 0.0146432
0 6.0724999999993541 23 0 250 8921 0.015308799999999999
0 6.0729999999993538 23 0 250 8922 0.015308799999999999
0 6.0734999999993535 23 0 250 8923 0.015308799999999999
0 6.0739999999993532 22 0 250 8923 0.0146432
0 6.074499999999353 23 0 250 8924 0.015308799999999999
0 6.0749999999993527 23 0 250 8925 0.015308799999999999
0 6.0754999999993524 23 0 250 8926 0.015308799999999999
0 6.0759999999993521 22 0 250 8926 0.0146432
0 6.0764999999993519 23 0 250 8927 0.015308799999999999
0 6.0769999999993516 23 0 250 8928 0.015308799999999999
0 6.0774999999993513 23 0 250 8929 0.015308799999999999
0 6.077999999999351 22 0 250 8929 0.0146432
0 6.0784999999993508 22 0 250 8930 0.0146432
0 6.0789999999993505 23 0 250 8931 0.015308799999999999
0 6.0794999999993502 23 0 250 8932 0.015308799999999999
0 6.0799999999993499 22 0 250 8932 0.0146432
0 6.0804999999993496 22 0 250 8933 0.0146432
0 6.0809999999993494 23 0 250 8934 0.015308799999999999
0 6.0814999999993491 23 0 250 8935 0.015308799999999999
0 6.0819999999993488 22 0 250 8935 0.0146432
0 6.0824999999993485 22 0 250 8936 0.0146432
0 6.0829999999993483 23 0 250 8937 0.015308799999999999
0 6.083499999999348 23 0 250 8938 0.015308799999999999
0 6.0839999999993477 22 0 250 8938 0.0146432
0 6.0844999999993474 22 0 250 8939 0.0146432
0 6.0849999999993472 23 0 250 8940 0.015308799999999999
0 6.0854999999993469 23 0 250 8941 0.015308799999999999
0 6.0859999999993466 22 0 250 8941 0.0146432
0 6.0864999999993463 22 0 250 8942 0.0146432
0 6.086999999999346 23 0 250 8943 0.015308799999999999
0 6.0874999999993458 23 0 250 8944 0.015308799999999999
0 6.0879999999993455 22 0 250 8944 0.0146432
0 6.0884999999993452 22 0 250 8945 0.0146432
0 6.0889999999993449 23 0 250 8946 0.015308799999999999
0 6.0894999999993447 23 0 250 8947 0.015308799999999999
0 6.0899999999993444 22 0 250 8947 0.0146432
0 6.0904999999993441 22 0 250 8948 0.0146432
0 6.0909999999993438 23 0 250 8949 0.015308799999999999
0 6.0914999999993436 23 0 250 8950 0.015308799999999999
0 6.0919999999993433 22 0 250 8950 0.0146432
0 6.092499999999343 22 0 250 8951 0.0146432
0 6.0929999999993427 23 0 250 8952 0.015308799999999999
0 6.0934999999993424 23 0 250 8953 0.015308799999999999
0 6.0939999999993422 22 0 250 8953 0.0146432
0 6.0944999999993419 22 0 250 8954 0.0146432
0 6.0949999999993416 23 0 250 8955 0.015308799999999999
0 6.0954999999993413 23 0 250 8956 0.015308799999999999
0 6.0959999999993411 22 0 250 8956 0.0146432
0 6.0964999999993408 22 0 250 8957 0.0146432
0 6.0969999999993405 23 0 250 8958 0.015308799999999999
0 6.0974999999993402 23 0 250 8959 0.015308799999999999
0 6.0979999999993399 22 0 250 8959 0.0146432
0 6.0984999999993397 22 0 250 8960 0.0146432
0 6.0989999999993394 23 0 250 8961 0.015308799999999999
0 6.0994999999993391 23 0 250 8962 0.015308799999999999
0 6.0999999999993388 22 0 250 8962 0.0146432
0 6.1004999999993386 22 0 250 8963 0.0146432
0 6.1009999999993383 23 0 250 8964 0.015308799999999999
0 6.101499999999338 23 0 250 8965 0.015308799999999999
0 6.1019999999993377 22 0 250 8965 0.0146432
0 6.1024999999993375 22 0 250 8966 0.0146432
0 6.1029999999993372 23 0 250 8967 0.015308799999999999
0 6.1034999999993369 23 0 250 8968 0.015308799999999999
0 6.1039999999993366 22 0 250 8968 0.0146432
0 6.1044999999993363 22 0 250 8969 0.0146432
0 6.1049999999993361 23 0 250 8970 0.015308799999999999
0 6.1054999999993358 23 0 250 8971 0.015308799999999999
0 6.1059999999993355 22 0 250 8971 0.0146432
0 6.1064999999993352 22 0 250 8972 0.0146432
0 6.106999999999335 23 0 250 8973 0.015308799999999999
0 6.1074999999993347 23 0 250 8974 0.015308799999999999
0 6.1079999999993344 23 0 250 8975 0.015308799999999999
0 6.1084999999993341 22 0 250 8975 0.0146432
0 6.1089999999993339 23 0 250 8976 0.015308799999999999
0 6.1094999999993336 23 0 250 8977 0.015308799999999999
0 6.1099999999993333 23 0 250 8978 0.015308799999999999
0 6.110499999999333 22 0 250 8978 0.0146432
0 6.1109999999993327 23 0 250 8979 0.015308799999999999
0 6.1114999999993325 23 0 250 8980 0.015308799999999999
0 6.1119999999993322 23 0 250 8981 0.015308799999999999
0 6.1124999999993319 22 0 250 8981 0.0146432
0 6.1129999999993316 23 0 250 8982 0.015308799999999999
0 6.1134999999993314 23 0 250 8983 0.015308799999999999
0 6.1139999999993311 23 0 250 8984 0.015308799999999999
0 6.1144999999993308 22 0 250 8984 0.0146432
0 6.1149999999993305 23 0 250 8985 0.015308799999999999
0 6.1154999999993302 23 0 250 8986 0.015308799999999999
0 6.11599999999933 23 0 250 8987 0.015308799999999999
0 6.1164999999993297 22 0 250 8987 0.0146432
0 6.1169999999993294 23 0 250 8988 0.015308799999999999
0 6.1174999999993291 23 0 250 8989 0.015308799999999999
0 6.1179999999993289 23 0 250 8990 0.015308799999999999
0 6.1184999999993286 22 0 250 8990 0.0146432
0 6.1189999999993283 23 0 250 8991 0.015308799999999999
0 6.119499999999328 23 0 250 8992 0.015308799999999999
0 6.1199999999993278 23 0 250 8993 0.015308799999999999
0 6.1204999999993275 22 0 250 8993 0.0146432
0 6.1209999999993272 23 0 250 8994 0.015308799999999999
0 6.1214999999993269 23 0 250 8995 0.015308799999999999
0 6.1219999999993266 23 0 250 8996 0.015308799999999999
0 6.1224999999993264 22 0 250 8996 0.0146432
0 6.1229999999993261 23 0 250 8997 0.015308799999999999
0 6.1234999999993258 23 0 250 8998 0.015308799999999999
0 6.1239999999993255 23 0 250 8999 0.015308799999999999
0 6.1244999999993253 22 0 250 8999 0.0146432
0 6.124999999999325 23 0 250 9000 0.015308799999999999
0 6.1254999999993247 23 0 250 9001 0.015308799999999999
0 6.1259999999993244 23 0 250 9002 0.015308799999999999
0 6.1264999999993242 22 0 250 9002 0.0146432
0 6.1269999999993239 23 0 250 9003 0.015308799999999999
0 6.1274999999993236 23 0 250 9004 0.015308799999999999
0 6.1279999999993233 23 0 250 9005 0.015308799999999999
0 6.128499999999323 22 0 250 9005 0.0146432
0 6.1289999999993228 23 0 250 9006 0.015308799999999999
0 6.1294999999993225 23 0 250 9007 0.015308799999999999
0 6.1299999999993222 23 0 250 9008 0.015308799999999999
0 6.1304999999993219 22 0 250 9008 0.0146432
0 6.1309999999993217 23 0 250 9009 0.015308799999999999
0 6.1314999999993214 23 0 250 9010 0.015308799999999999
0 6.1319999999993211 23 0 250 9011 0.015308799999999999
0 6.1324999999993208 22 0 250 9011 0.0146432
0 6.1329999999993206 23 0 250 9012 0.015308799999999999
0 6.1334999999993203 23 0 250 9013 0.015308799999999999
0 6.13399999999932 23 0 250 9014 0.015308799999999999
0 6.1344999999993197 22 0 250 9014 0.0146432
0 6.1349999999993194 23 0 250 9015 0.015308799999999999
0 6.1354999999993192 23 0 250 9016 0.015308799999999999
0 6.1359999999993189 23 0 250 9017 0.015308799999999999
0 6.1364999999993186 22 0 250 9017 0.0146432
0 6.1369999999993183 23 0 250 9018 0.015308799999999999
0 6.1374999999993181 23 0 250 9019 0.015308799999999999
0 6.1379999999993178 23 0 250 9020 0.015308799999999999
0 6.1384999999993175 22 0 250 9020 0.0146432
0 6.1389999999993172 23 0 250 9021 0.015308799999999999
0 6.1394999999993169 23 0 250 9022 0.015308799999999999
0 6.1399999999993167 23 0 250 9023 0.015308799999999999
0 6.1404999999993164 22 0 250 9023 0.0146432
0 6.1409999999993161 23 0 250 9024 0.015308799999999999
0 6.1414999999993158 23 0 250 9025 0.015308799999999999
0 6.1419999999993156 23 0 250 9026 0.015308799999999999
0 6.1424999999993153 22 0 250 9026 0.0146432
0 6.142999999999315 23 0 250 9027 0.015308799999999999
0 6.1434999999993147 23 0 250 9028 0.015308799999999999
0 6.1439999999993145 23 0 250 9029 0.015308799999999999
0 6.1444999999993142 22 0 250 9029 0.0146432
0 6.1449999999993139 23 0 250 9030 0.015308799999999999
0 6.1454999999993136 23 0 250 9031 0.015308799999999999
0 6.1459999999993133 23 0 250 9032 0.015308799999999999
0 6.1464999999993131 22 0 250 9032 0.0146432
0 6.1469999999993128 23 0 250 9033 0.015308799999999999
0 6.1474999999993125 23 0 250 9034 0.015308799999999999
0 6.1479999999993122 23 0 250 9035 0.015308799999999999
0 6.148499999999312 22 0 250 9035 0.0146432
0 6.1489999999993117 23 0 250 9036 0.015308799999999999
0 6.1494999999993114 23 0 250 9037 0.015308799999999999
0 6.1499999999993111 23 0 250 9038 0.015308799999999999
0 6.1504999999993109 22 0 250 9038 0.0146432
0 6.1509999999993106 23 0 250 9039 0.015308799999999999
0 6.1514999999993103 23 0 250 9040 0.015308799999999999
0 6.15199999999931 23 0 250 9041 0.015308799999999999
0 6.1524999999993097 22 0 250 9041 0.0146432
0 6.1529999999993095 23 0 250 9042 0.015308799999999999
0 6.1534999999993092 23 0 250 9043 0.015308799999999999
0 6.1539999999993089 23 0 250 9044 0.015308799999999999
0 6.1544999999993086 22 0 250 9044 0.0146432
0 6.1549999999993084 23 0 250 9045 0.015308799999999999
0 6.1554999999993081 23 0 250 9046 0.015308799999999999
0 6.1559999999993078 23 0 250 9047 0.015308799999999999
0 6.1564999999993075 22 0 250 9047 0.0146432
0 6.1569999999993072 23 0 250 9048 0.015308799999999999
0 6.157499999999307 23 0 250 9049 0.015308799999999999
0 6.1579999999993067 23 0 250 9050 0.015308799999999999
0 6.1584999999993064 22 0 250 9050 0.0146432
0 6.1589999999993061 23 0 250 9051 0.015308799999999999
0 6.1594999999993059 23 0 250 9052 0.015308799999999999
0 6.1599999999993056 23 0 250 9053 0.015308799999999999
0 6.1604999999993053 22 0 250 9053 0.0146432
0 6.160999999999305 23 0 250 9054 0.015308799999999999
0 6.1614999999993048 23 0 250 9055 0.015308799999999999
0 6.1619999999993045 23 0 250 9056 0.015308799999999999
0 6.1624999999993042 22 0 250 9056 0.0146432
0 6.1629999999993039 23 0 250 9057 0.015308799999999999
0 6.1634999999993036 23 0 250 9058 0.015308799999999999
0 6.1639999999993034 23 0 250 9059 0.015308799999999999
0 6.1644999999993031 22 0 250 9059 0.0146432
0 6.1649999999993028 23 0 250 9060 0.015308799999999999
0 6.1654999999993025 23 0 250 9061 0.015308799999999999
0 6.1659999999993023 23 0 250 9062 0.015308799999999999
0 6.166499999999302 22 0 250 9062 0.0146432
0 6.1669999999993017 23 0 250 9063 0.015308799999999999
0 6.1674999999993014 23 0 250 9064 0.015308799999999999
0 6.1679999999993012 23 0 250 9065 0.015308799999999999
0 6.1684999999993009 22 0 250 9065 0.0146432
0 6.1689999999993006 23 0 250 9066 0.015308799999999999
0 6.1694999999993003 23 0 250 9067 0.015308799999999999
0 6.1699999999993 23 0 250 9068 0.015308799999999999
0 6.1704999999992998 22 0 250 9068 0.0146432
0 6.1709999999992995 23 0 250 9069 0.015308799999999999
0 6.1714999999992992 23 0 250 9070 0.015308799999999999
0 6.1719999999992989 23 0 250 9071 0.015308799999999999
0 6.1724999999992987 22 0 250 9071 0.0146432
0 6.1729999999992984 23 0 250 9072 0.015308799999999999
0 6.1734999999992981 23 0 250 9073 0.015308799999999999
0 6.1739999999992978 23 0 250 9074 0.015308799999999999
0 6.1744999999992976 22 0 250 9074 0.0146432
0 6.1749999999992973 23 0 250 9075 0.015308799999999999
0 6.175499999999297 23 0 250 9076 0.015308799999999999
0 6.1759999999992967 23 0 250 9077 0.015308799999999999
0 6.1764999999992964 22 0 250 9077 0.0146432
0 6.1769999999992962 23 0 250 9078 0.015308799999999999
0 6.1774999999992959 23 0 250 9079 0.015308799999999999
0 6.1779999999992956 23 0 250 9080 0.015308799999999999
0 6.1784999999992953 22 0 250 9080 0.0146432
0 6.1789999999992951 23 0 250 9081 0.015308799999999999
0 6.1794999999992948 23 0 250 9082 0.015308799999999999
0 6.1799999999992945 23 0 250 9083 0.015308799999999999
0 6.1804999999992942 22 0 250 9083 0.0146432
0 6.1809999999992939 23 0 250 9084 0.015308799999999999
0 6.1814999999992937 23 0 250 9085 0.015308799999999999
0 6.1819999999992934 23 0 250 9086 0.015308799999999999
0 6.1824999999992931 22 0 250 9086 0.0146432
0 6.1829999999992928 22 0 250 9087 0.0146432
0 6.1834999999992926 23 0 250 9088 0.015308799999999999
0 6.1839999999992923 23 0 250 9089 0.015308799999999999
0 6.184499999999292 22 0 250 9089 0.0146432
0 6.1849999999992917 22 0 250 9090 0.0146432
0 6.1854999999992915 23 0 250 9091 0.015308799999999999
0 6.1859999999992912 23 0 250 9092 0.015308799999999999
0 6.1864999999992909 22 0 250 9092 0.0146432
0 6.1869999999992906 22 0 250 9093 0.0146432
0 6.1874999999992903 23 0 250 9094 0.015308799999999999
0 6.1879999999992901 23 0 250 9095 0.015308799999999999
0 6.1884999999992898 22 0 250 9095 0.0146432
0 6.1889999999992895 22 0 250 9096 0.0146432
0 6.1894999999992892 23 0 250 9097 0.015308799999999999
0 6.189999999999289 23 0 250 9098 0.015308799999999999
0 6.1904999999992887 22 0 250 9098 0.0146432
0 6.1909999999992884 22 0 250 9099 0.0146432
0 6.1914999999992881 23 0 250 9100 0.015308799999999999
0 6.1919999999992879 23 0 250 9101 0.015308799999999999
0 6.1924999999992876 22 0 250 9101 0.0146432
0 6.1929999999992873 22 0 250 9102 0.0146432
0 6.193499999999287 23 0 250 9103 0.015308799999999999
0 6.1939999999992867 23 0 250 9104 0.015308799999999999
0 6.1944999999992865 22 0 250 9104 0.0146432
0 6.1949999999992862 22 0 250 9105 0.0146432
0 6.1954999999992859 23 0 250 9106 0.015308799999999999
0 6.1959999999992856 23 0 250 9107 0.015308799999999999
0 6.1964999999992854 22 0 250 9107 0.0146432
0 6.1969999999992851 22 0 250 9108 0.0146432
0 6.1974999999992848 23 0 250 9109 0.015308799999999999
0 6.1979999999992845 23 0 250 9110 0.015308799999999999
0 6.1984999999992842 22 0 250 9110 0.0146432
0 6.198999999999284 22 0 250 9111 0.0146432
0 6.1994999999992837 23 0 250 9112 0.015308799999999999
0 6.1999999999992834 23 0 250 9113 0.015308799999999999
0 6.2004999999992831 22 0 250 9113 0.0146432
0 6.2009999999992829 22 0 250 9114 0.0146432
0 6.2014999999992826 23 0 250 9115 0.015308799999999999
0 6.2019999999992823 23 0 250 9116 0.015308799999999999
0 6.202499999999282 22 0 250 9116 0.0146432
0 6.2029999999992818 22 0 250 9117 0.0146432
0 6.2034999999992815 23 0 250 9118 0.015308799999999999
0 6.2039999999992812 23 0 250 9119 0.015308799999999999
0 6.2044999999992809 22 0 250 9119 0.0146432
0 6.2049999999992806 22 0 250 9120 0.0146432
0 6.2054999999992804 23 0 250 9121 0.015308799999999999
0 6.2059999999992801 23 0 250 9122 0.015308799999999999
0 6.2064999999992798 22 0 250 9122 0.0146432
0 6.2069999999992795 22 0 250 9123 0.0146432
0 6.2074999999992793 23 0 250 9124 0.015308799999999999
0 6.207999999999279 23 0 250 9125 0.015308799999999999
0 6.2084999999992787 22 0 250 9125 0.0146432
0 6.2089999999992784 22 0 250 9126 0.0146432
0 6.2094999999992782 23 0 250 9127 0.015308799999999999
0 6.2099999999992779 23 0 250 9128 0.015308799999999999
0 6.2104999999992776 22 0 250 9128 0.0146432
0 6.2109999999992773 22 0 250 9129 0.0146432
0 6.211499999999277 23 0 250 9130 0.015308799999999999
0 6.2119999999992768 23 0 250 9131 0.015308799999999999
0 6.2124999999992765 23 0 250 9132 0.015308799999999999
0 6.2129999999992762 22 0 250 9132 0.0146432
0 6.2134999999992759 23 0 250 9133 0.015308799999999999
0 6.2139999999992757 23 0 250 9134 0.015308799999999999
0 6.2144999999992754 23 0 250 9135 0.015308799999999999
0 6.2149999999992751 22 0 250 9135 0.0146432
0 6.2154999999992748 23 0 250 9136 0.015308799999999999
0 6.2159999999992746 23 0 250 9137 0.015308799999999999
0 6.2164999999992743 23 0 250 9138 0.015308799999999999
0 6.216999999999274 22 0 250 9138 0.0146432
0 6.2174999999992737 23 0 250 9139 0.015308799999999999
0 6.2179999999992734 23 0 250 9140 0.015308799999999999
0 6.2184999999992732 23 0 250 9141 0.015308799999999999
0 6.2189999999992729 22 0 250 9141 0.0146432
0 6.2194999999992726 23 0 250 9142 0.015308799999999999
0 6.2199999999992723 23 0 250 9143 0.015308799999999999
0 6.2204999999992721 23 0 250 9144 0.015308799999999999
0 6.2209999999992718 22 0 250 9144 0.0146432
0 6.2214999999992715 23 0 250 9145 0.015308799999999999
0 6.2219999999992712 23 0 250 9146 0.015308799999999999
0 6.2224999999992709 23 0 250 9147 0.015308799999999999
0 6.2229999999992707 22 0 250 9147 0.0146432
0 6.2234999999992704 23 0 250 9148 0.015308799999999999
0 6.2239999999992701 23 0 250 9149 0.015308799999999999
0 6.2244999999992698 23 0 250 9150 0.015308799999999999
0 6.2249999999992696 22 0 250 9150 0.0146432
0 6.2254999999992693 23 0 250 9151 0.015308799999999999
0 6.225999999999269 23 0 250 9152 0.015308799999999999
0 6.2264999999992687 23 0 250 9153 0.015308799999999999
0 6.2269999999992685 22 0 250 9153 0.0146432
0 6.2274999999992682 23 0 250 9154 0.015308799999999999
0 6.2279999999992679 23 0 250 9155 0.015308799999999999
0 6.2284999999992676 23 0 250 9156 0.015308799999999999
0 6.2289999999992673 22 0 250 9156 0.0146432
0 6.2294999999992671 23 0 250 9157 0.015308799999999999
0 6.2299999999992668 23 0 250 9158 0.015308799999999999
0 6.2304999999992665 23 0 250 9159 0.015308799999999999
0 6.2309999999992662 22 0 250 9159 0.0146432
0 6.231499999999266 23 0 250 9160 0.015308799999999999
0 6.2319999999992657 23 0 250 9161 0.015308799999999999
0 6.2324999999992654 23 0 250 9162 0.015308799999999999
0 6.2329999999992651 22 0 250 9162 0.0146432
0 6.2334999999992649 23 0 250 9163 0.015308799999999999
0 6.2339999999992646 23 0 250 9164 0.015308799999999999
0 6.2344999999992643 23 0 250 9165 0.015308799999999999
0 6.234999999999264 22 0 250 9165 0.0146432
0 6.2354999999992637 23 0 250 9166 0.015308799999999999
0 6.2359999999992635 23 0 250 9167 0.015308799999999999
0 6.2364999999992632 23 0 250 9168 0.015308799999999999
0 6.2369999999992629 22 0 250 9168 0.0146432
0 6.2374999999992626 23 0 250 9169 0.015308799999999999
0 6.2379999999992624 23 0 250 9170 0.015308799999999999
0 6.2384999999992621 23 0 250 9171 0.015308799999999999
0 6.2389999999992618 22 0 250 9171 0.0146432
0 6.2394999999992615 23 0 250 9172 0.015308799999999999
0 6.2399999999992612 23 0 250 9173 0.015308799999999999
0 6.240499999999261 23 0 250 9174 0.015308799999999999
0 6.2409999999992607 22 0 250 9174 0.0146432
0 6.2414999999992604 23 0 250 9175 0.015308799999999999
0 6.2419999999992601 23 0 250 9176 0.015308799999999999
0 6.2424999999992599 23 0 250 9177 0.015308799999999999
0 6.2429999999992596 22 0 250 9177 0.0146432
0 6.2434999999992593 23 0 250 9178 0.015308799999999999
0 6.243999999999259 23 0 250 9179 0.015308799999999999
0 6.2444999999992588 23 0 250 9180 0.015308799999999999
0 6.2449999999992585 22 0 250 9180 0.0146432
0 6.2454999999992582 23 0 250 9181 0.015308799999999999
0 6.2459999999992579 23 0 250 9182 0.015308799999999999
0 6.2464999999992576 23 0 250 9183 0.015308799999999999
0 6.2469999999992574 22 0 250 9183 0.0146432
0 6.2474999999992571 23 0 250 9184 0.015308799999999999
0 6.2479999999992568 23 0 250 9185 0.015308799999999999
0 6.2484999999992565 23 0 250 9186 0.015308799999999999
0 6.2489999999992563 22 0 250 9186 0.0146432
0 6.249499999999256 23 0 250 9187 0.015308799999999999
0 6.2499999999992557 23 0 250 9188 0.015308799999999999
0 6.2504999999992554 23 0 250 9189 0.015308799999999999
0 6.2509999999992552 22 0 250 9189 0.0146432
0 6.2514999999992549 23 0 250 9190 0.015308799999999999
0 6.2519999999992546 23 0 250 9191 0.015308799999999999
0 6.2524999999992543 23 0 250 9192 0.015308799999999999
0 6.252999999999254 22 0 250 9192 0.0146432
0 6.2534999999992538 23 0 250 9193 0.015308799999999999
0 6.2539999999992535 23 0 250 9194 0.015308799999999999
0 6.2544999999992532 23 0 250 9195 0.015308799999999999
0 6.2549999999992529 22 0 250 9195 0.0146432
0 6.2554999999992527 23 0 250 9196 0.015308799999999999
0 6.2559999999992524 23 0 250 9197 0.015308799999999999
0 6.2564999999992521 23 0 250 9198 0.015308799999999999
0 6.2569999999992518 22 0 250 9198 0.0146432
0 6.2574999999992515 23 0 250 9199 0.015308799999999999
0 6.2579999999992513 23 0 250 9200 0.015308799999999999
0 6.258499999999251 23 0 250 9201 0.015308799999999999
0 6.2589999999992507 22 0 250 9201 0.0146432
0 6.2594999999992504 23 0 250 9202 0.015308799999999999
0 6.2599999999992502 23 0 250 9203 0.015308799999999999
0 6.2604999999992499 23 0 250 9204 0.015308799999999999
0 6.2609999999992496 22 0 250 9204 0.0146432
0 6.2614999999992493 23 0 250 9205 0.015308799999999999
0 6.2619999999992491 23 0 250 9206 0.015308799999999999
0 6.2624999999992488 23 0 250 9207 0.015308799999999999
0 6.2629999999992485 22 0 250 9207 0.0146432
0 6.2634999999992482 23 0 250 9208 0.015308799999999999
0 6.2639999999992479 23 0 250 9209 0.015308799999999999
0 6.2644999999992477 23 0 250 9210 0.015308799999999999
0 6.2649999999992474 22 0 250 9210 0.0146432
0 6.2654999999992471 23 0 250 9211 0.015308799999999999
0 6.2659999999992468 23 0 250 9212 0.015308799999999999
0 6.2664999999992466 23 0 250 9213 0.015308799999999999
0 6.2669999999992463 22 0 250 9213 0.0146432
0 6.267499999999246 23 0 250 9214 0.015308799999999999
0 6.2679999999992457 23 0 250 9215 0.015308799999999999
0 6.2684999999992455 23 0 250 9216 0.015308799999999999
0 6.2689999999992452 22 0 250 9216 0.0146432
0 6.2694999999992449 23 0 250 9217 0.015308799999999999
0 6.2699999999992446 23 0 250 9218 0.015308799999999999
0 6.2704999999992443 23 0 250 9219 0.015308799999999999
0 6.2709999999992441 22 0 250 9219 0.0146432
0 6.2714999999992438 23 0 250 9220 0.015308799999999999
0 6.2719999999992435 23 0 250 9221 0.015308799999999999
0 6.2724999999992432 23 0 250 9222 0.015308799999999999
0 6.272999999999243 22 0 250 9222 0.0146432
0 6.2734999999992427 23 0 250 9223 0.015308799999999999
0 6.2739999999992424 23 0 250 9224 0.015308799999999999
0 6.2744999999992421 23 0 250 9225 0.015308799999999999
0 6.2749999999992419 22 0 250 9225 0.0146432
0 6.2754999999992416 23 0 250 9226 0.015308799999999999
0 6.2759999999992413 23 0 250 9227 0.015308799999999999
0 6.276499999999241 23 0 250 9228 0.015308799999999999
0 6.2769999999992407 22 0 250 9228 0.0146432
0 6.2774999999992405 23 0 250 9229 0.015308799999999999
0 6.2779999999992402 23 0 250 9230 0.015308799999999999
0 6.2784999999992399 23 0 250 9231 0.015308799999999999
0 6.2789999999992396 22 0 250 9231 0.0146432
0 6.2794999999992394 23 0 250 9232 0.015308799999999999
0 6.2799999999992391 23 0 250 9233 0.015308799999999999
0 6.2804999999992388 23 0 250 9234 0.015308799999999999
0 6.2809999999992385 22 0 250 9234 0.0146432
0 6.2814999999992382 23 0 250 9235 0.015308799999999999
0 6.281999999999238 23 0 250 9236 0.015308799999999999
0 6.2824999999992377 23 0 250 9237 0.015308799999999999
0 6.2829999999992374 22 0 250 9237 0.0146432
0 6.2834999999992371 23 0 250 9238 0.015308799999999999
0 6.2839999999992369 23 0 250 9239 0.015308799999999999
0 6.2844999999992366 23 0 250 9240 0.015308799999999999
0 6.2849999999992363 22 0 250 9240 0.0146432
0 6.285499999999236 23 0 250 9241 0.015308799999999999
0 6.2859999999992358 23 0 250 9242 0.015308799999999999
0 6.2864999999992355 23 0 250 9243 0.015308799999999999
0 6.2869999999992352 22 0 250 9243 0.0146432
0 6.2874999999992349 22 0 250 9244 0.0146432
0 6.2879999999992346 23 0 250 9245 0.015308799999999999
0 6.2884999999992344 23 0 250 9246 0.015308799999999999
0 6.2889999999992341 22 0 250 9246 0.0146432
0 6.2894999999992338 22 0 250 9247 0.0146432
0 6.2899999999992335 23 0 250 9248 0.015308799999999999
0 6.2904999999992333 23 0 250 9249 0.015308799999999999
0 6.290999999999233 22 0 250 9249 0.0146432
0 6.2914999999992327 22 0 250 9250 0.0146432
0 6.2919999999992324 23 0 250 9251 0.015308799999999999
0 6.2924999999992322 23 0 250 9252 0.015308799999999999
0 6.2929999999992319 22 0 250 9252 0.0146432
0 6.2934999999992316 22 0 250 9253 0.0146432
0 6.2939999999992313 23 0 250 9254 0.015308799999999999
0 6.294499999999231 23 0 250 9255 0.015308799999999999
0 6.2949999999992308 22 0 250 9255 0.0146432
0 6.2954999999992305 22 0 250 9256 0.0146432
0 6.2959999999992302 23 0 250 9257 0.015308799999999999
0 6.2964999999992299 23 0 250 9258 0.015308799999999999
0 6.2969999999992297 22 0 250 9258 0.0146432
0 6.2974999999992294 22 0 250 9259 0.0146432
0 6.2979999999992291 23 0 250 9260 0.015308799999999999
0 6.2984999999992288 23 0 250 9261 0.015308799999999999
0 6.2989999999992285 22 0 250 9261 0.0146432
0 6.2994999999992283 22 0 250 9262 0.0146432
0 6.299999999999228 23 0 250 9263 0.015308799999999999
0 6.3004999999992277 23 0 250 9264 0.015308799999999999
0 6.3009999999992274 22 0 250 9264 0.0146432
0 6.3014999999992272 22 0 250 9265 0.0146432
0 6.3019999999992269 23 0 250 9266 0.015308799999999999
0 6.3024999999992266 23 0 250 9267 0.015308799999999999
0 6.3029999999992263 22 0 250 9267 0.0146432
0 6.3034999999992261 22 0 250 9268 0.0146432
0 6.3039999999992258 23 0 250 9269 0.015308799999999999
0 6.3044999999992255 23 0 250 9270 0.015308799999999999
0 6.3049999999992252 22 0 250 9270 0.0146432
0 6.3054999999992249 22 0 250 9271 0.0146432
0 6.3059999999992247 23 0 250 9272 0.015308799999999999
0 6.3064999999992244 23 0 250 9273 0.015308799999999999
0 6.3069999999992241 22 0 250 9273 0.0146432
0 6.3074999999992238 22 0 250 9274 0.0146432
0 6.3079999999992236 23 0 250 9275 0.015308799999999999
0 6.3084999999992233 23 0 250 9276 0.015308799999999999
0 6.308999999999223 22 0 250 9276 0.0146432
0 6.3094999999992227 22 0 250 9277 0.0146432
0 6.3099999999992225 23 0 250 9278 0.015308799999999999
0 6.3104999999992222 23 0 250 9279 0.015308799999999999
0 6.3109999999992219 22 0 250 9279 0.0146432
0 6.3114999999992216 22 0 250 9280 0.0146432
0 6.3119999999992213 23 0 250 9281 0.015308799999999999
0 6.3124999999992211 23 0 250 9282 0.015308799999999999
0 6.3129999999992208 22 0 250 9282 0.0146432
0 6.3134999999992205 22 0 250 9283 0.0146432
0 6.3139999999992202 23 0 250 9284 0.015308799999999999
0 6.31449999999922 23 0 250 9285 0.015308799999999999
0 6.3149999999992197 22 0 250 9285 0.0146432
0 6.3154999999992194 22 0 250 9286 0.0146432
0 6.3159999999992191 23 0 250 9287 0.015308799999999999
0 6.3164999999992189 23 0 250 9288 0.015308799999999999
0 6.3169999999992186 23 0 250 9289 0.015308799999999999
0 6.3174999999992183 22 0 250 9289 0.0146432
0 6.317999999999218 23 0 250 9290 0.015308799999999999
0 6.3184999999992177 23 0 250 9291 0.015308799999999999
0 6.3189999999992175 23 0 250 9292 0.015308799999999999
0 6.3194999999992172 22 0 250 9292 0.0146432
0 6.3199999999992169 23 0 250 9293 0.015308799999999999
0 6.3204999999992166 23 0 250 9294 0.015308799999999999
0 6.3209999999992164 23 0 250 9295 0.015308799999999999
0 6.3214999999992161 22 0 250 9295 0.0146432
0 6.3219999999992158 23 0 250 9296 0.015308799999999999
0 6.3224999999992155 23 0 250 9297 0.015308799999999999
0 6.3229999999992152 23 0 250 9298 0.015308799999999999
0 6.323499999999215 22 0 250 9298 0.0146432
0 6.3239999999992147 23 0 250 9299 0.015308799999999999
0 6.3244999999992144 23 0 250 9300 0.015308799999999999
0 6.3249999999992141 23 0 250 9301 0.015308799999999999
0 6.3254999999992139 22 0 250 9301 0.0146432
0 6.3259999999992136 23 0 250 9302 0.015308799999999999
0 6.3264999999992133 23 0 250 9303 0.015308799999999999
0 6.326999999999213 23 0 250 9304 0.015308799999999999
0 6.3274999999992128 22 0 250 9304 0.0146432
0 6.3279999999992125 23 0 250 9305 0.015308799999999999
0 6.3284999999992122 23 0 250 9306 0.015308799999999999
0 6.3289999999992119 23 0 250 9307 0.015308799999999999
0 6.3294999999992116 22 0 250 9307 0.0146432
0 6.3299999999992114 23 0 250 9308 0.015308799999999999
0 6.3304999999992111 23 0 250 9309 0.015308799999999999
0 6.3309999999992108 23 0 250 9310 0.015308799999999999
0 6.3314999999992105 22 0 250 9310 0.0146432
0 6.3319999999992103 23 0 250 9311 0.015308799999999999
0 6.33249999999921 23 0 250 9312 0.015308799999999999
0 6.3329999999992097 23 0 250 9313 0.015308799999999999
0 6.3334999999992094 22 0 250 9313 0.0146432
0 6.3339999999992092 23 0 250 9314 0.015308799999999999
0 6.3344999999992089 23 0 250 9315 0.015308799999999999
0 6.3349999999992086 23 0 250 9316 0.015308799999999999
0 6.3354999999992083 22 0 250 9316 0.0146432
0 6.335999999999208 23 0 250 9317 0.015308799999999999
0 6.3364999999992078 23 0 250 9318 0.015308799999999999
0 6.3369999999992075 23 0 250 9319 0.015308799999999999
0 6.3374999999992072 22 0 250 9319 0.0146432
0 6.3379999999992069 23 0 250 9320 0.015308799999999999
0 6.3384999999992067 23 0 250 9321 0.015308799999999999
0 6.3389999999992064 23 0 250 9322 0.015308799999999999
0 6.3394999999992061 22 0 250 9322 0.0146432
0 6.3399999999992058 23 0 250 9323 0.015308799999999999
0 6.3404999999992055 23 0 250 9324 0.015308799999999999
0 6.3409999999992053 23 0 250 9325 0.015308799999999999
0 6.341499999999205 22 0 250 9325 0.0146432
0 6.3419999999992047 23 0 250 9326 0.015308799999999999
0 6.3424999999992044 23 0 250 9327 0.015308799999999999
0 6.3429999999992042 23 0 250 9328 0.015308799999999999
0 6.3434999999992039 22 0 250 9328 0.0146432
0 6.3439999999992036 23 0 250 9329 0.015308799999999999
0 6.3444999999992033 23 0 250 9330 0.015308799999999999
0 6.3449999999992031 23 0 250 9331 0.015308799999999999
0 6.3454999999992028 22 0 250 9331 0.0146432
0 6.3459999999992025 23 0 250 9332 0.015308799999999999
0 6.3464999999992022 23 0 250 9333 0.015308799999999999
0 6.3469999999992019 23 0 250 9334 0.015308799999999999
0 6.3474999999992017 22 0 250 9334 0.0146432
0 6.3479999999992014 23 0 250 9335 0.015308799999999999
0 6.3484999999992011 23 0 250 9336 0.015308799999999999
0 6.3489999999992008 23 0 250 9337 0.015308799999999999
0 6.3494999999992006 22 0 250 9337 0.0146432
0 6.3499999999992003 23 0 250 9338 0.015308799999999999
0 6.3504999999992 23 0 250 9339 0.015308799999999999
0 6.3509999999991997 23 0 250 9340 0.015308799999999999
0 6.3514999999991995 22 0 250 9340 0.0146432
0 6.3519999999991992 23 0 250 9341 0.015308799999999999
0 6.3524999999991989 23 0 250 9342 0.015308799999999999
0 6.3529999999991986 23 0 250 9343 0.015308799999999999
0 6.3534999999991983 22 0 250 9343 0.0146432
0 6.3539999999991981 23 0 250 9344 0.015308799999999999
0 6.3544999999991978 23 0 250 9345 0.015308799999999999
0 6.3549999999991975 23 0 250 9346 0.015308799999999999
0 6.3554999999991972 22 0 250 9346 0.0146432
0 6.355999999999197 23 0 250 9347 0.015308799999999999
0 6.3564999999991967 23 0 250 9348 0.015308799999999999
0 6.3569999999991964 23 0 250 9349 0.015308799999999999
0 6.3574999999991961 22 0 250 9349 0.0146432
0 6.3579999999991959 23 0 250 9350 0.015308799999999999
0 6.3584999999991956 23 0 250 9351 0.015308799999999999
0 6.3589999999991953 23 0 250 9352 0.015308799999999999
0 6.359499999999195 22 0 250 9352 0.0146432
0 6.3599999999991947 23 0 250 9353 0.015308799999999999
0 6.3604999999991945 23 0 250 9354 0.015308799999999999
0 6.3609999999991942 23 0 250 9355 0.015308799999999999
0 6.3614999999991939 22 0 250 9355 0.0146432
0 6.3619999999991936 23 0 250 9356 0.015308799999999999
0 6.3624999999991934 23 0 250 9357 0.015308799999999999
0 6.3629999999991931 23 0 250 9358 0.015308799999999999
0 6.3634999999991928 22 0 250 9358 0.0146432
0 6.3639999999991925 23 0 250 9359 0.015308799999999999
0 6.3644999999991922 23 0 250 9360 0.015308799999999999
0 6.364999999999192 23 0 250 9361 0.015308799999999999
0 6.3654999999991917 22 0 250 9361 0.0146432
0 6.3659999999991914 23 0 250 9362 0.015308799999999999
0 6.3664999999991911 23 0 250 9363 0.015308799999999999
0 6.3669999999991909 23 0 250 9364 0.015308799999999999
0 6.3674999999991906 22 0 250 9364 0.0146432
0 6.3679999999991903 23 0 250 9365 0.015308799999999999
0 6.36849999999919 23 0 250 9366 0.015308799999999999
0 6.3689999999991898 23 0 250 9367 0.015308799999999999
0 6.3694999999991895 22 0 250 9367 0.0146432
0 6.3699999999991892 23 0 250 9368 0.015308799999999999
0 6.3704999999991889 23 0 250 9369 0.015308799999999999
0 6.3709999999991886 23 0 250 9370 0.015308799999999999
0 6.3714999999991884 22 0 250 9370 0.0146432
0 6.3719999999991881 23 0 250 9371 0.015308799999999999
0 6.3724999999991878 23 0 250 9372 0.015308799999999999
0 6.3729999999991875 23 0 250 9373 0.015308799999999999
0 6.3734999999991873 22 0 250 9373 0.0146432
0 6.373999999999187 23 0 250 9374 0.015308799999999999
0 6.3744999999991867 23 0 250 9375 0.015308799999999999
0 6.3749999999991864 23 0 250 9376 0.015308799999999999
0 6.3754999999991862 22 0 250 9376 0.0146432
0 6.3759999999991859 23 0 250 9377 0.015308799999999999
0 6.3764999999991856 23 0 250 9378 0.015308799999999999
0 6.3769999999991853 23 0 250 9379 0.015308799999999999
0 6.377499999999185 22 0 250 9379 0.0146432
0 6.3779999999991848 23 0 250 9380 0.015308799999999999
0 6.3784999999991845 23 0 250 9381 0.015308799999999999
0 6.3789999999991842 23 0 250 9382 0.015308799999999999
0 6.3794999999991839 22 0 250 9382 0.0146432
0 6.3799999999991837 23 0 250 9383 0.015308799999999999
0 6.3804999999991834 23 0 250 9384 0.015308799999999999
0 6.3809999999991831 23 0 250 9385 0.015308799999999999
0 6.3814999999991828 22 0 250 9385 0.0146432
0 6.3819999999991825 23 0 250 9386 0.015308799999999999
0 6.3824999999991823 23 0 250 9387 0.015308799999999999
0 6.382999999999182 23 0 250 9388 0.015308799999999999
0 6.3834999999991817 22 0 250 9388 0.0146432
0 6.3839999999991814 23 0 250 9389 0.015308799999999999
0 6.3844999999991812 23 0 250 9390 0.015308799999999999
0 6.3849999999991809 23 0 250 9391 0.015308799999999999
0 6.3854999999991806 22 0 250 9391 0.0146432
0 6.3859999999991803 23 0 250 9392 0.015308799999999999
0 6.3864999999991801 23 0 250 9393 0.015308799999999999
0 6.3869999999991798 23 0 250 9394 0.015308799999999999
0 6.3874999999991795 22 0 250 9394 0.0146432
0 6.3879999999991792 23 0 250 9395 0.015308799999999999
0 6.3884999999991789 23 0 250 9396 0.015308799999999999
0 6.3889999999991787 23 0 250 9397 0.015308799999999999
0 6.3894999999991784 22 0 250 9397 0.0146432
0 6.3899999999991781 22 0 250 9398 0.0146432
0 6.3904999999991778 23 0 250 9399 0.015308799999999999
0 6.3909999999991776 23 0 250 9400 0.015308799999999999
0 6.3914999999991773 22 0 250 9400 0.0146432
0 6.391999999999177 22 0 250 9401 0.0146432
0 6.3924999999991767 23 0 250 9402 0.015308799999999999
0 6.3929999999991765 23 0 250 9403 0.015308799999999999
0 6.3934999999991762 22 0 250 9403 0.0146432
0 6.3939999999991759 22 0 250 9404 0.0146432
0 6.3944999999991756 23 0 250 9405 0.015308799999999999
0 6.3949999999991753 23 0 250 9406 0.015308799999999999
0 6.3954999999991751 22 0 250 9406 0.0146432
0 6.3959999999991748 22 0 250 9407 0.0146432
0 6.3964999999991745 23 0 250 9408 0.015308799999999999
0 6.3969999999991742 23 0 250 9409 0.015308799999999999
0 6.397499999999174 22 0 250 9409 0.0146432
0 6.3979999999991737 22 0 250 9410 0.0146432
0 6.3984999999991734 23 0 250 9411 0.015308799999999999
0 6.3989999999991731 23 0 250 9412 0.015308799999999999
0 6.3994999999991729 22 0 250 9412 0.0146432
0 6.3999999999991726 22 0 250 9413 0.0146432
0 6.4004999999991723 23 0 250 9414 0.015308799999999999
0 6.400999999999172 23 0 250 9415 0.015308799999999999
0 6.4014999999991717 22 0 250 9415 0.0146432
0 6.4019999999991715 22 0 250 9416 0.0146432
0 6.4024999999991712 23 0 250 9417 0.015308799999999999
0 6.4029999999991709 23 0 250 9418 0.015308799999999999
0 6.4034999999991706 22 0 250 9418 0.0146432
0 6.4039999999991704 22 0 250 9419 0.0146432
0 6.4044999999991701 23 0 250 9420 0.015308799999999999
0 6.4049999999991698 23 0 250 9421 0.015308799999999999
0 6.4054999999991695 22 0 250 9421 0.0146432
0 6.4059999999991692 22 0 250 9422 0.0146432
0 6.406499999999169 23 0 250 9423 0.015308799999999999
0 6.4069999999991687 23 0 250 9424 0.015308799999999999
0 6.4074999999991684 22 0 250 9424 0.0146432
0 6.4079999999991681 22 0 250 9425 0.0146432
0 6.4084999999991679 23 0 250 9426 0.015308799999999999
0 6.4089999999991676 23 0 250 9427 0.015308799999999999
0 6.4094999999991673 22 0 250 9427 0.0146432
0 6.409999999999167 22 0 250 9428 0.0146432
0 6.4104999999991668 23 0 250 9429 0.015308799999999999
0 6.4109999999991665 23 0 250 9430 0.015308799999999999
0 6.4114999999991662 22 0 250 9430 0.0146432
0 6.4119999999991659 22 0 250 9431 0.0146432
0 6.4124999999991656 23 0 250 9432 0.015308799999999999
0 6.4129999999991654 23 0 250 9433 0.015308799999999999
0 6.4134999999991651 22 0 250 9433 0.0146432
0 6.4139999999991648 22 0 250 9434 0.0146432
0 6.4144999999991645 23 0 250 9435 0.015308799999999999
0 6.4149999999991643 23 0 250 9436 0.015308799999999999
0 6.415499999999164 22 0 250 9436 0.0146432
0 6.4159999999991637 22 0 250 9437 0.0146432
0 6.4164999999991634 23 0 250 9438 0.015308799999999999
0 6.4169999999991632 23 0 250 9439 0.015308799999999999
0 6.4174999999991629 22 0 250 9439 0.0146432
0 6.4179999999991626 22 0 250 9440 0.0146432
0 6.4184999999991623 23 0 250 9441 0.015308799999999999
0 6.418999999999162 23 0 250 9442 0.015308799999999999
0 6.4194999999991618 22 0 250 9442 0.0146432
0 6.4199999999991615 22 0 250 9443 0.0146432
0 6.4204999999991612 23 0 250 9444 0.015308799999999999
0 6.4209999999991609 23 0 250 9445 0.015308799999999999
0 6.4214999999991607 23 0 250 9446 0.015308799999999999
0 6.4219999999991604 22 0 250 9446 0.0146432
0 6.4224999999991601 23 0 250 9447 0.015308799999999999
0 6.4229999999991598 23 0 250 9448 0.015308799999999999
0 6.4234999999991595 23 0 250 9449 0.015308799999999999
0 6.4239999999991593 22 0 250 9449 0.0146432
0 6.424499999999159 23 0 250 9450 0.015308799999999999
0 6.4249999999991587 23 0 250 9451 0.015308799999999999
0 6.4254999999991584 23 0 250 9452 0.015308799999999999
0 6.4259999999991582 22 0 250 9452 0.0146432
0 6.4264999999991579 23 0 250 9453 0.015308799999999999
0 6.4269999999991576 23 0 250 9454 0.015308799999999999
0 6.4274999999991573 23 0 250 9455 0.015308799999999999
0 6.4279999999991571 22 0 250 9455 0.0146432
0 6.4284999999991568 23 0 250 9456 0.015308799999999999
0 6.4289999999991565 23 0 250 9457 0.015308799999999999
0 6.4294999999991562 23 0 250 9458 0.015308799999999999
0 6.4299999999991559 22 0 250 9458 0.0146432
0 6.4304999999991557 23 0 250 9459 0.015308799999999999
0 6.4309999999991554 23 0 250 9460 0.015308799999999999
0 6.4314999999991551 23 0 250 9461 0.015308799999999999
0 6.4319999999991548 22 0 250 9461 0.0146432
0 6.4324999999991546 23 0 250 9462 0.015308799999999999
0 6.4329999999991543 23 0 250 9463 0.015308799999999999
0 6.433499999999154 23 0 250 9464 0.015308799999999999
0 6.4339999999991537 22 0 250 9464 0.0146432
0 6.4344999999991535 23 0 250 9465 0.015308799999999999
0 6.4349999999991532 23 0 250 9466 0.015308799999999999
0 6.4354999999991529 23 0 250 9467 0.015308799999999999
0 6.4359999999991526 22 0 250 9467 0.0146432
0 6.4364999999991523 23 0 250 9468 0.015308799999999999
0 6.4369999999991521 23 0 250 9469 0.015308799999999999
0 6.4374999999991518 23 0 250 9470 0.015308799999999999
0 6.4379999999991515 22 0 250 9470 0.0146432
0 6.4384999999991512 23 0 250 9471 0.015308799999999999
0 6.438999999999151 23 0 250 9472 0.015308799999999999
0 6.4394999999991507 23 0 250 9473 0.015308799999999999
0 6.4399999999991504 22 0 250 9473 0.0146432
0 6.4404999999991501 23 0 250 9474 0.015308799999999999
0 6.4409999999991498 23 0 250 9475 0.015308799999999999
0 6.4414999999991496 23 0 250 9476 0.015308799999999999
0 6.4419999999991493 22 0 250 9476 0.0146432
0 6.442499999999149 23 0 250 9477 0.015308799999999999
0 6.4429999999991487 23 0 250 9478 0.015308799999999999
0 6.4434999999991485 23 0 250 9479 0.015308799999999999
0 6.4439999999991482 22 0 250 9479 0.0146432
0 6.4444999999991479 23 0 250 9480 0.015308799999999999
0 6.4449999999991476 23 0 250 9481 0.015308799999999999
0 6.4454999999991474 23 0 250 9482 0.015308799999999999
0 6.4459999999991471 22 0 250 9482 0.0146432
0 6.4464999999991468 23 0 250 9483 0.015308799999999999
0 6.4469999999991465 23 0 250 9484 0.015308799999999999
0 6.4474999999991462 23 0 250 9485 0.015308799999999999
0 6.447999999999146 22 0 250 9485 0.0146432
0 6.4484999999991457 23 0 250 9486 0.015308799999999999
0 6.4489999999991454 23 0 250 9487 0.015308799999999999
0 6.4494999999991451 23 0 250 9488 0.015308799999999999
0 6.4499999999991449 22 0 250 9488 0.0146432
0 6.4504999999991446 23 0 250 9489 0.015308799999999999
0 6.4509999999991443 23 0 250 9490 0.015308799999999999
0 6.451499999999144 23 0 250 9491 0.015308799999999999
0 6.4519999999991438 22 0 250 9491 0.0146432
0 6.4524999999991435 23 0 250 9492 0.015308799999999999
0 6.4529999999991432 23 0 250 9493 0.015308799999999999
0 6.4534999999991429 23 0 250 9494 0.015308799999999999
0 6.4539999999991426 22 0 250 9494 0.0146432
0 6.4544999999991424 23 0 250 9495 0.015308799999999999
0 6.4549999999991421 23 0 250 9496 0.015308799999999999
0 6.4554999999991418 23 0 250 9497 0.015308799999999999
0 6.4559999999991415 22 0 250 9497 0.0146432
0 6.4564999999991413 23 0 250 9498 0.015308799999999999
0 6.456999999999141 23 0 250 9499 0.015308799999999999
0 6.4574999999991407 23 0 250 9500 0.015308799999999999
0 6.4579999999991404 22 0 250 9500 0.0146432
0 6.4584999999991402 23 0 250 9501 0.015308799999999999
0 6.4589999999991399 23 0 250 9502 0.015308799999999999
0 6.4594999999991396 23 0 250 9503 0.015308799999999999
0 6.4599999999991393 22 0 250 9503 0.0146432
0 6.460499999999139 23 0 250 9504 0.015308799999999999
0 6.4609999999991388 23 0 250 9505 0.015308799999999999
0 6.4614999999991385 23 0 250 9506 0.015308799999999999
0 6.4619999999991382 22 0 250 9506 0.0146432
0 6.4624999999991379 23 0 250 9507 0.015308799999999999
0 6.4629999999991377 23 0 250 9508 0.015308799999999999
0 6.4634999999991374 23 0 250 9509 0.015308799999999999
0 6.4639999999991371 22 0 250 9509 0.0146432
0 6.4644999999991368 23 0 250 9510 0.015308799999999999
0 6.4649999999991365 23 0 250 9511 0.015308799999999999
0 6.4654999999991363 23 0 250 9512 0.015308799999999999
0 6.465999999999136 22 0 250 9512 0.0146432
0 6.4664999999991357 23 0 250 9513 0.015308799999999999
0 6.4669999999991354 23 0 250 9514 0.015308799999999999
0 6.4674999999991352 23 0 250 9515 0.015308799999999999
0 6.4679999999991349 22 0 250 9515 0.0146432
0 6.4684999999991346 23 0 250 9516 0.015308799999999999
0 6.4689999999991343 23 0 250 9517 0.015308799999999999
0 6.4694999999991341 23 0 250 9518 0.015308799999999999
0 6.4699999999991338 22 0 250 9518 0.0146432
0 6.4704999999991335 23 0 250 9519 0.015308799999999999
0 6.4709999999991332 23 0 250 9520 0.015308799999999999
0 6.4714999999991329 23 0 250 9521 0.015308799999999999
0 6.4719999999991327 22 0 250 9521 0.0146432
0 6.4724999999991324 23 0 250 9522 0.015308799999999999
0 6.4729999999991321 23 0 250 9523 0.015308799999999999
0 6.4734999999991318 23 0 250 9524 0.015308799999999999
0 6.4739999999991316 22 0 250 9524 0.0146432
0 6.4744999999991313 23 0 250 9525 0.015308799999999999
0 6.474999999999131 23 0 250 9526 0.015308799999999999
0 6.4754999999991307 23 0 250 9527 0.015308799999999999
0 6.4759999999991305 22 0 250 9527 0.0146432
0 6.4764999999991302 23 0 250 9528 0.015308799999999999
0 6.4769999999991299 23 0 250 9529 0.015308799999999999
0 6.4774999999991296 23 0 250 9530 0.015308799999999999
0 6.4779999999991293 22 0 250 9530 0.0146432
0 6.4784999999991291 23 0 250 9531 0.015308799999999999
0 6.4789999999991288 23 0 250 9532 0.015308799999999999
0 6.4794999999991285 23 0 250 9533 0.015308799999999999
0 6.4799999999991282 22 0 250 9533 0.0146432
0 6.480499999999128 23 0 250 9534 0.015308799999999999
0 6.4809999999991277 23 0 250 9535 0.015308799999999999
0 6.4814999999991274 23 0 250 9536 0.015308799999999999
0 6.4819999999991271 22 0 250 9536 0.0146432
0 6.4824999999991268 23 0 250 9537 0.015308799999999999
0 6.4829999999991266 23 0 250 9538 0.015308799999999999
0 6.4834999999991263 23 0 250 9539 0.015308799999999999
0 6.483999999999126 22 0 250 9539 0.0146432
0 6.4844999999991257 23 0 250 9540 0.015308799999999999
0 6.4849999999991255 23 0 250 9541 0.015308799999999999
0 6.4854999999991252 23 0 250 9542 0.015308799999999999
0 6.4859999999991249 22 0 250 9542 0.0146432
0 6.4864999999991246 23 0 250 9543 0.015308799999999999
0 6.4869999999991244 23 0 250 9544 0.015308799999999999
0 6.4874999999991241 23 0 250 9545 0.015308799999999999
0 6.4879999999991238 22 0 250 9545 0.0146432
0 6.4884999999991235 23 0 250 9546 0.015308799999999999
0 6.4889999999991232 23 0 250 9547 0.015308799999999999
0 6.489499999999123 23 0 250 9548 0.015308799999999999
0 6.4899999999991227 22 0 250 9548 0.0146432
0 6.4904999999991224 23 0 250 9549 0.015308799999999999
0 6.4909999999991221 23 0 250 9550 0.015308799999999999
0 6.4914999999991219 23 0 250 9551 0.015308799999999999
0 6.4919999999991216 22 0 250 9551 0.0146432
0 6.4924999999991213 23 0 250 9552 0.015308799999999999
0 6.492999999999121 23 0 250 9553 0.015308799999999999
0 6.4934999999991208 23 0 250 9554 0.015308799999999999
0 6.4939999999991205 22 0 250 9554 0.0146432
0 6.4944999999991202 22 0 250 9555 0.0146432
0 6.4949999999991199 23 0 250 9556 0.015308799999999999
0 6.4954999999991196 23 0 250 9557 0.015308799999999999
0 6.4959999999991194 22 0 250 9557 0.0146432
0 6.4964999999991191 22 0 250 9558 0.0146432
0 6.4969999999991188 23 0 250 9559 0.015308799999999999
0 6.4974999999991185 23 0 250 9560 0.015308799999999999
0 6.4979999999991183 22 0 250 9560 0.0146432
0 6.498499999999118 22 0 250 9561 0.0146432
0 6.4989999999991177 23 0 250 9562 0.015308799999999999
0 6.4994999999991174 23 0 250 9563 0.015308799999999999
0 6.4999999999991172 22 0 250 9563 0.0146432
0 6.5004999999991169 22 0 250 9564 0.0146432
0 6.5009999999991166 23 0 250 9565 0.015308799999999999
0 6.5014999999991163 23 0 250 9566 0.015308799999999999
0 6.501999999999116 22 0 250 9566 0.0146432
0 6.5024999999991158 22 0 250 9567 0.0146432
0 6.5029999999991155 23 0 250 9568 0.015308799999999999
0 6.5034999999991152 23 0 250 9569 0.015308799999999999
0 6.5039999999991149 22 0 250 9569 0.0146432
0 6.5044999999991147 22 0 250 9570 0.0146432
0 6.5049999999991144 23 0 250 9571 0.015308799999999999
0 6.5054999999991141 23 0 250 9572 0.015308799999999999
0 6.5059999999991138 22 0 250 9572 0.0146432
0 6.5064999999991135 22 0 250 9573 0.0146432
0 6.5069999999991133 23 0 250 9574 0.015308799999999999
0 6.507499999999113 23 0 250 9575 0.015308799999999999
0 6.5079999999991127 22 0 250 9575 0.0146432
0 6.5084999999991124 22 0 250 9576 0.0146432
0 6.5089999999991122 23 0 250 9577 0.015308799999999999
0 6.5094999999991119 23 0 250 9578 0.015308799999999999
0 6.5099999999991116 22 0 250 9578 0.0146432
0 6.5104999999991113 22 0 250 9579 0.0146432
0 6.5109999999991111 23 0 250 9580 0.015308799999999999
0 6.5114999999991108 23 0 250 9581 0.015308799999999999
0 6.5119999999991105 22 0 250 9581 0.0146432
0 6.5124999999991102 22 0 250 9582 0.0146432
0 6.5129999999991099 23 0 250 9583 0.015308799999999999
0 6.5134999999991097 23 0 250 9584 0.015308799999999999
0 6.5139999999991094 22 0 250 9584 0.0146432
0 6.5144999999991091 22 0 250 9585 0.0146432
0 6.5149999999991088 23 0 250 9586 0.015308799999999999
0 6.5154999999991086 23 0 250 9587 0.015308799999999999
0 6.5159999999991083 22 0 250 9587 0.0146432
0 6.516499999999108 22 0 250 9588 0.0146432
0 6.5169999999991077 23 0 250 9589 0.015308799999999999
0 6.5174999999991075 23 0 250 9590 0.015308799999999999
0 6.5179999999991072 22 0 250 9590 0.0146432
0 6.5184999999991069 22 0 250 9591 0.0146432
0 6.5189999999991066 23 0 250 9592 0.015308799999999999
0 6.5194999999991063 23 0 250 9593 0.015308799999999999
0 6.5199999999991061 22 0 250 9593 0.0146432
0 6.5204999999991058 22 0 250 9594 0.0146432
0 6.5209999999991055 23 0 250 9595 0.015308799999999999
0 6.5214999999991052 23 0 250 9596 0.015308799999999999
0 6.521999999999105 22 0 250 9596 0.0146432
0 6.5224999999991047 22 0 250 9597 0.0146432
0 6.5229999999991044 23 0 250 9598 0.015308799999999999
0 6.5234999999991041 23 0 250 9599 0.015308799999999999
0 6.5239999999991038 23 0 250 9600 0.015308799999999999
0 6.5244999999991036 22 0 250 9600 0.0146432
0 6.5249999999991033 23 0 250 9601 0.015308799999999999
0 6.525499999999103 23 0 250 9602 0.015308799999999999
0 6.5259999999991027 23 0 250 9603 0.015308799999999999
0 6.5264999999991025 22 0 250 9603 0.0146432
0 6.5269999999991022 23 0 250 9604 0.015308799999999999
0 6.5274999999991019 23 0 250 9605 0.015308799999999999
0 6.5279999999991016 23 0 250 9606 0.015308799999999999
0 6.5284999999991014 22 0 250 9606 0.0146432
0 6.5289999999991011 23 0 250 9607 0.015308799999999999
0 6.5294999999991008 23 0 250 9608 0.015308799999999999
0 6.5299999999991005 23 0 250 9609 0.015308799999999999
0 6.5304999999991002 22 0 250 9609 0.0146432
0 6.5309999999991 23 0 250 9610 0.015308799999999999
0 6.5314999999990997 23 0 250 9611 0.015308799999999999
0 6.5319999999990994 23 0 250 9612 0.015308799999999999
0 6.5324999999990991 22 0 250 9612 0.0146432
0 6.5329999999990989 23 0 250 9613 0.015308799999999999
0 6.5334999999990986 23 0 250 9614 0.015308799999999999
0 6.5339999999990983 23 0 250 9615 0.015308799999999999
0 6.534499999999098 22 0 250 9615 0.0146432
0 6.5349999999990978 23 0 250 9616 0.015308799999999999
0 6.5354999999990975 23 0 250 9617 0.015308799999999999
0 6.5359999999990972 23 0 250 9618 0.015308799999999999
0 6.5364999999990969 22 0 250 9618 0.0146432
0 6.5369999999990966 23 0 250 9619 0.015308799999999999
0 6.5374999999990964 23 0 250 9620 0.015308799999999999
0 6.5379999999990961 23 0 250 9621 0.015308799999999999
0 6.5384999999990958 22 0 250 9621 0.0146432
0 6.5389999999990955 23 0 250 9622 0.015308799999999999
0 6.5394999999990953 23 0 250 9623 0.015308799999999999
0 6.539999999999095 23 0 250 9624 0.015308799999999999
0 6.5404999999990947 22 0 250 9624 0.0146432
0 6.5409999999990944 23 0 250 9625 0.015308799999999999
0 6.5414999999990942 23 0 250 9626 0.015308799999999999
0 6.5419999999990939 23 0 250 9627 0.015308799999999999
0 6.5424999999990936 22 0 250 9627 0.0146432
0 6.5429999999990933 23 0 250 9628 0.015308799999999999
0 6.543499999999093 23 0 250 9629 0.015308799999999999
0 6.5439999999990928 23 0 250 9630 0.015308799999999999
0 6.5444999999990925 22 0 250 9630 0.0146432
0 6.5449999999990922 23 0 250 9631 0.015308799999999999
0 6.5454999999990919 23 0 250 9632 0.015308799999999999
0 6.5459999999990917 23 0 250 9633 0.015308799999999999
0 6.5464999999990914 22 0 250 9633 0.0146432
0 6.5469999999990911 23 0 250 9634 0.015308799999999999
0 6.5474999999990908 23 0 250 9635 0.015308799999999999
0 6.5479999999990905 23 0 250 9636 0.015308799999999999
0 6.5484999999990903 22 0 250 9636 0.0146432
0 6.54899999999909 23 0 250 9637 0.015308799999999999
0 6.5494999999990897 23 0 250 9638 0.015308799999999999
0 6.5499999999990894 23 0 250 9639 0.015308799999999999
0 6.5504999999990892 22 0 250 9639 0.0146432
0 6.5509999999990889 23 0 250 9640 0.015308799999999999
0 6.5514999999990886 23 0 250 9641 0.015308799999999999
0 6.5519999999990883 23 0 250 9642 0.015308799999999999
0 6.5524999999990881 22 0 250 9642 0.0146432
0 6.5529999999990878 23 0 250 9643 0.015308799999999999
0 6.5534999999990875 23 0 250 9644 0.015308799999999999
0 6.5539999999990872 23 0 250 9645 0.015308799999999999
0 6.5544999999990869 22 0 250 9645 0.0146432
0 6.5549999999990867 23 0 250 9646 0.015308799999999999
0 6.5554999999990864 23 0 250 9647 0.015308799999999999
0 6.5559999999990861 23 0 250 9648 0.015308799999999999
0 6.5564999999990858 22 0 250 9648 0.0146432
0 6.5569999999990856 23 0 250 9649 0.015308799999999999
0 6.5574999999990853 23 0 250 9650 0.015308799999999999
0 6.557999999999085 23 0 250 9651 0.015308799999999999
0 6.5584999999990847 22 0 250 9651 0.0146432
0 6.5589999999990845 23 0 250 9652 0.015308799999999999
0 6.5594999999990842 23 0 250 9653 0.015308799999999999
0 6.5599999999990839 23 0 250 9654 0.015308799999999999
0 6.5604999999990836 22 0 250 9654 0.0146432
0 6.5609999999990833 23 0 250 9655 0.015308799999999999
0 6.5614999999990831 23 0 250 9656 0.015308799999999999
0 6.5619999999990828 23 0 250 9657 0.015308799999999999
0 6.5624999999990825 22 0 250 9657 0.0146432
0 6.5629999999990822 23 0 250 9658 0.015308799999999999
0 6.563499999999082 23 0 250 9659 0.015308799999999999
0 6.5639999999990817 23 0 250 9660 0.015308799999999999
0 6.5644999999990814 22 0 250 9660 0.0146432
0 6.5649999999990811 23 0 250 9661 0.015308799999999999
0 6.5654999999990808 23 0 250 9662 0.015308799999999999
0 6.5659999999990806 23 0 250 9663 0.015308799999999999
0 6.5664999999990803 22 0 250 9663 0.0146432
0 6.56699999999908 23 0 250 9664 0.015308799999999999
0 6.5674999999990797 23 0 250 9665 0.015308799999999999
0 6.5679999999990795 23 0 250 9666 0.015308799999999999
0 6.5684999999990792 22 0 250 9666 0.0146432
0 6.5689999999990789 23 0 250 9667 0.015308799999999999
0 6.5694999999990786 23 0 250 9668 0.015308799999999999
0 6.5699999999990784 23 0 250 9669 0.015308799999999999
0 6.5704999999990781 22 0 250 9669 0.0146432
0 6.5709999999990778 23 0 250 9670 0.015308799999999999
0 6.5714999999990775 23 0 250 9671 0.015308799999999999
0 6.5719999999990772 23 0 250 9672 0.015308799999999999
0 6.572499999999077 22 0 250 9672 0.0146432
0 6.5729999999990767 23 0 250 9673 0.015308799999999999
0 6.5734999999990764 23 0 250 9674 0.015308799999999999
0 6.5739999999990761 23 0 250 9675 0.015308799999999999
0 6.5744999999990759 22 0 250 9675 0.0146432
0 6.5749999999990756 23 0 250 9676 0.015308799999999999
0 6.5754999999990753 23 0 250 9677 0.015308799999999999
0 6.575999999999075 23 0 250 9678 0.015308799999999999
0 6.5764999999990748 22 0 250 9678 0.0146432
0 6.5769999999990745 23 0 250 9679 0.015308799999999999
0 6.5774999999990742 23 0 250 9680 0.015308799999999999
0 6.5779999999990739 23 0 250 9681 0.015308799999999999
0 6.5784999999990736 22 0 250 9681 0.0146432
0 6.5789999999990734 23 0 250 9682 0.015308799999999999
0 6.5794999999990731 23 0 250 9683 0.015308799999999999
0 6.5799999999990728 23 0 250 9684 0.015308799999999999
0 6.5804999999990725 22 0 250 9684 0.0146432
0 6.5809999999990723 23 0 250 9685 0.015308799999999999
0 6.581499999999072 23 0 250 9686 0.015308799999999999
0 6.5819999999990717 23 0 250 9687 0.015308799999999999
0 6.5824999999990714 22 0 250 9687 0.0146432
0 6.5829999999990712 23 0 250 9688 0.015308799999999999
0 6.5834999999990709 23 0 250 9689 0.015308799999999999
0 6.5839999999990706 23 0 250 9690 0.015308799999999999
0 6.5844999999990703 22 0 250 9690 0.0146432
0 6.58499999999907 23 0 250 9691 0.015308799999999999
0 6.5854999999990698 23 0 250 9692 0.015308799999999999
0 6.5859999999990695 23 0 250 9693 0.015308799999999999
0 6.5864999999990692 22 0 250 9693 0.0146432
0 6.5869999999990689 23 0 250 9694 0.015308799999999999
0 6.5874999999990687 23 0 250 9695 0.015308799999999999
0 6.5879999999990684 23 0 250 9696 0.015308799999999999
0 6.5884999999990681 22 0 250 9696 0.0146432
0 6.5889999999990678 23 0 250 9697 0.015308799999999999
0 6.5894999999990675 23 0 250 9698 0.015308799999999999
0 6.5899999999990673 23 0 250 9699 0.015308799999999999
0 6.590499999999067 22 0 250 9699 0.0146432
0 6.5909999999990667 23 0 250 9700 0.015308799999999999
0 6.5914999999990664 23 0 250 9701 0.015308799999999999
0 6.5919999999990662 23 0 250 9702 0.015308799999999999
0 6.5924999999990659 22 0 250 9702 0.0146432
0 6.5929999999990656 23 0 250 9703 0.015308799999999999
0 6.5934999999990653 23 0 250 9704 0.015308799999999999
0 6.5939999999990651 23 0 250 9705 0.015308799999999999
0 6.5944999999990648 22 0 250 9705 0.0146432
0 6.5949999999990645 23 0 250 9706 0.015308799999999999
0 6.5954999999990642 23 0 250 9707 0.015308799999999999
0 6.5959999999990639 23 0 250 9708 0.015308799999999999
0 6.5964999999990637 22 0 250 9708 0.0146432
0 6.5969999999990634 23 0 250 9709 0.015308799999999999
0 6.5974999999990631 23 0 250 9710 0.015308799999999999
0 6.5979999999990628 23 0 250 9711 0.015308799999999999
0 6.5984999999990626 22 0 250 9711 0.0146432
0 6.5989999999990623 22 0 250 9712 0.0146432
0 6.599499999999062 23 0 250 9713 0.015308799999999999
0 6.5999999999990617 23 0 250 9714 0.015308799999999999
0 6.6004999999990615 22 0 250 9714 0.0146432
0 6.6009999999990612 22 0 250 9715 0.0146432
0 6.6014999999990609 23 0 250 9716 0.015308799999999999
0 6.6019999999990606 23 0 250 9717 0.015308799999999999
0 6.6024999999990603 22 0 250 9717 0.0146432
0 6.6029999999990601 22 0 250 9718 0.0146432
0 6.6034999999990598 23 0 250 9719 0.015308799999999999
0 6.6039999999990595 23 0 250 9720 0.015308799999999999
0 6.6044999999990592 22 0 250 9720 0.0146432
0 6.604999999999059 22 0 250 9721 0.0146432
0 6.6054999999990587 23 0 250 9722 0.015308799999999999
0 6.6059999999990584 23 0 250 9723 0.015308799999999999
0 6.6064999999990581 22 0 250 9723 0.0146432
0 6.6069999999990578 22 0 250 9724 0.0146432
0 6.6074999999990576 23 0 250 9725 0.015308799999999999
0 6.6079999999990573 23 0 250 9726 0.015308799999999999
0 6.608499999999057 22 0 250 9726 0.0146432
0 6.6089999999990567 22 0 250 9727 0.0146432
0 6.6094999999990565 23 0 250 9728 0.015308799999999999
0 6.6099999999990562 23 0 250 9729 0.015308799999999999
0 6.6104999999990559 22 0 250 9729 0.0146432
0 6.6109999999990556 22 0 250 9730 0.0146432
0 6.6114999999990554 23 0 250 9731 0.015308799999999999
0 6.6119999999990551 23 0 250 9732 0.015308799999999999
0 6.6124999999990548 22 0 250 9732 0.0146432
0 6.6129999999990545 22 0 250 9733 0.0146432
0 6.6134999999990542 23 0 250 9734 0.015308799999999999
0 6.613999999999054 23 0 250 9735 0.015308799999999999
0 6.6144999999990537 22 0 250 9735 0.0146432
0 6.6149999999990534 22 0 250 9736 0.0146432
0 6.6154999999990531 23 0 250 9737 0.015308799999999999
0 6.6159999999990529 23 0 250 9738 0.015308799999999999
0 6.6164999999990526 22 0 250 9738 0.0146432
0 6.6169999999990523 22 0 250 9739 0.0146432
0 6.617499999999052 23 0 250 9740 0.015308799999999999
0 6.6179999999990518 23 0 250 9741 0.015308799999999999
0 6.6184999999990515 22 0 250 9741 0.0146432
0 6.6189999999990512 22 0 250 9742 0.0146432
0 6.6194999999990509 23 0 250 9743 0.015308799999999999
0 6.6199999999990506 23 0 250 9744 0.015308799999999999
0 6.6204999999990504 22 0 250 9744 0.0146432
0 6.6209999999990501 22 0 250 9745 0.0146432
0 6.6214999999990498 23 0 250 9746 0.015308799999999999
0 6.6219999999990495 23 0 250 9747 0.015308799999999999
0 6.6224999999990493 22 0 250 9747 0.0146432
0 6.622999999999049 22 0 250 9748 0.0146432
0 6.6234999999990487 23 0 250 9749 0.015308799999999999
0 6.6239999999990484 23 0 250 9750 0.015308799999999999
0 6.6244999999990481 22 0 250 9750 0.0146432
0 6.6249999999990479 22 0 250 9751 0.0146432
0 6.6254999999990476 23 0 250 9752 0.015308799999999999
0 6.6259999999990473 23 0 250 9753 0.015308799999999999
0 6.626499999999047 22 0 250 9753 0.0146432
0 6.6269999999990468 22 0 250 9754 0.0146432
0 6.6274999999990465 23 0 250 9755 0.015308799999999999
0 6.6279999999990462 23 0 250 9756 0.015308799999999999
0 6.6284999999990459 23 0 250 9757 0.015308799999999999
0 6.6289999999990457 22 0 250 9757 0.0146432
0 6.6294999999990454 23 0 250 9758 0.015308799999999999
0 6.6299999999990451 23 0 250 9759 0.015308799999999999
0 6.6304999999990448 23 0 250 9760 0.015308799999999999
0 6.6309999999990445 22 0 250 9760 0.0146432
0 6.6314999999990443 23 0 250 9761 0.015308799999999999
0 6.631999999999044 23 0 250 9762 0.015308799999999999
0 6.6324999999990437 23 0 250 9763 0.015308799999999999
0 6.6329999999990434 22 0 250 9763 0.0146432
0 6.6334999999990432 23 0 250 9764 0.015308799999999999
0 6.6339999999990429 23 0 250 9765 0.015308799999999999
0 6.6344999999990426 23 0 250 9766 0.015308799999999999
0 6.6349999999990423 22 0 250 9766 0.0146432
0 6.6354999999990421 23 0 250 9767 0.015308799999999999
0 6.6359999999990418 23 0 250 9768 0.015308799999999999
0 6.6364999999990415 23 0 250 9769 0.015308799999999999
0 6.6369999999990412 22 0 250 9769 0.0146432
0 6.6374999999990409 23 0 250 9770 0.015308799999999999
0 6.6379999999990407 23 0 250 9771 0.015308799999999999
0 6.6384999999990404 23 0 250 9772 0.015308799999999999
0 6.6389999999990401 22 0 250 9772 0.0146432
0 6.6394999999990398 23 0 250 9773 0.015308799999999999
0 6.6399999999990396 23 0 250 9774 0.015308799999999999
0 6.6404999999990393 23 0 250 9775 0.015308799999999999
0 6.640999999999039 22 0 250 9775 0.0146432
0 6.6414999999990387 23 0 250 9776 0.015308799999999999
0 6.6419999999990385 23 0 250 9777 0.015308799999999999
0 6.6424999999990382 23 0 250 9778 0.015308799999999999
0 6.6429999999990379 22 0 250 9778 0.0146432
0 6.6434999999990376 23 0 250 9779 0.015308799999999999
0 6.6439999999990373 23 0 250 9780 0.015308799999999999
0 6.6444999999990371 23 0 250 9781 0.015308799999999999
0 6.6449999999990368 22 0 250 9781 0.0146432
0 6.6454999999990365 23 0 250 9782 0.015308799999999999
0 6.6459999999990362 23 0 250 9783 0.015308799999999999
0 6.646499999999036 23 0 250 9784 0.015308799999999999
0 6.6469999999990357 22 0 250 9784 0.0146432
0 6.6474999999990354 23 0 250 9785 0.015308799999999999
0 6.6479999999990351 23 0 250 9786 0.015308799999999999
0 6.6484999999990348 23 0 250 9787 0.015308799999999999
0 6.6489999999990346 22 0 250 9787 0.0146432
0 6.6494999999990343 23 0 250 9788 0.015308799999999999
0 6.649999999999034 23 0 250 9789 0.015308799999999999
0 6.6504999999990337 23 0 250 9790 0.015308799999999999
0 6.6509999999990335 22 0 250 9790 0.0146432
0 6.6514999999990332 23 0 250 9791 0.015308799999999999
0 6.6519999999990329 23 0 250 9792 0.015308799999999999
0 6.6524999999990326 23 0 250 9793 0.015308799999999999
0 6.6529999999990324 22 0 250 9793 0.0146432
0 6.6534999999990321 23 0 250 9794 0.015308799999999999
0 6.6539999999990318 23 0 250 9795 0.015308799999999999
0 6.6544999999990315 23 0 250 9796 0.015308799999999999
0 6.6549999999990312 22 0 250 9796 0.0146432
0 6.655499999999031 23 0 250 9797 0.015308799999999999
0 6.6559999999990307 23 0 250 9798 0.015308799999999999
0 6.6564999999990304 23 0 250 9799 0.015308799999999999
0 6.6569999999990301 22 0 250 9799 0.0146432
0 6.6574999999990299 23 0 250 9800 0.015308799999999999
0 6.6579999999990296 23 0 250 9801 0.015308799999999999
0 6.6584999999990293 23 0 250 9802 0.015308799999999999
0 6.658999999999029 22 0 250 9802 0.0146432
0 6.6594999999990288 23 0 250 9803 0.015308799999999999
0 6.6599999999990285 23 0 250 9804 0.015308799999999999
0 6.6604999999990282 23 0 250 9805 0.015308799999999999
0 6.6609999999990279 22 0 250 9805 0.0146432
0 6.6614999999990276 23 0 250 9806 0.015308799999999999
0 6.6619999999990274 23 0 250 9807 0.015308799999999999
0 6.6624999999990271 23 0 250 9808 0.015308799999999999
0 6.6629999999990268 22 0 250 9808 0.0146432
0 6.6634999999990265 23 0 250 9809 0.015308799999999999
0 6.6639999999990263 23 0 250 9810 0.015308799999999999
0 6.664499999999026 23 0 250 9811 0.015308799999999999
0 6.6649999999990257 22 0 250 9811 0.0146432
0 6.6654999999990254 23 0 250 9812 0.015308799999999999
0 6.6659999999990251 23 0 250 9813 0.015308799999999999
0 6.6664999999990249 23 0 250 9814 0.015308799999999999
0 6.6669999999990246 22 0 250 9814 0.0146432
0 6.6674999999990243 23 0 250 9815 0.015308799999999999
0 6.667999999999024 23 0 250 9816 0.015308799999999999
0 6.6684999999990238 23 0 250 9817 0.015308799999999999
0 6.6689999999990235 22 0 250 9817 0.0146432
0 6.6694999999990232 23 0 250 9818 0.015308799999999999
0 6.6699999999990229 23 0 250 9819 0.015308799999999999
0 6.6704999999990227 23 0 250 9820 0.015308799999999999
0 6.6709999999990224 22 0 250 9820 0.0146432
0 6.6714999999990221 23 0 250 9821 0.015308799999999999
0 6.6719999999990218 23 0 250 9822 0.015308799999999999
0 6.6724999999990215 23 0 250 9823 0.015308799999999999
0 6.6729999999990213 22 0 250 9823 0.0146432
0 6.673499999999021 23 0 250 9824 0.015308799999999999
0 6.6739999999990207 23 0 250 9825 0.015308799999999999
0 6.6744999999990204 23 0 250 9826 0.015308799999999999
0 6.6749999999990202 22 0 250 9826 0.0146432
0 6.6754999999990199 23 0 250 9827 0.015308799999999999
0 6.6759999999990196 23 0 250 9828 0.015308799999999999
0 6.6764999999990193 23 0 250 9829 0.015308799999999999
0 6.6769999999990191 22 0 250 9829 0.0146432
0 6.6774999999990188 23 0 250 9830 0.015308799999999999
0 6.6779999999990185 23 0 250 9831 0.015308799999999999
0 6.6784999999990182 23 0 250 9832 0.015308799999999999
0 6.6789999999990179 22 0 250 9832 0.0146432
0 6.6794999999990177 23 0 250 9833 0.015308799999999999
0 6.6799999999990174 23 0 250 9834 0.015308799999999999
0 6.6804999999990171 23 0 250 9835 0.015308799999999999
0 6.6809999999990168 22 0 250 9835 0.0146432
0 6.6814999999990166 23 0 250 9836 0.015308799999999999
0 6.6819999999990163 23 0 250 9837 0.015308799999999999
0 6.682499999999016 23 0 250 9838 0.015308799999999999
0 6.6829999999990157 22 0 250 9838 0.0146432
0 6.6834999999990155 23 0 250 9839 0.015308799999999999
0 6.6839999999990152 23 0 250 9840 0.015308799999999999
0 6.6844999999990149 23 0 250 9841 0.015308799999999999
0 6.6849999999990146 22 0 250 9841 0.0146432
0 6.6854999999990143 23 0 250 9842 0.015308799999999999
0 6.6859999999990141 23 0 250 9843 0.015308799999999999
0 6.6864999999990138 23 0 250 9844 0.015308799999999999
0 6.6869999999990135 22 0 250 9844 0.0146432
0 6.6874999999990132 23 0 250 9845 0.015308799999999999
0 6.687999999999013 23 0 250 9846 0.015308799999999999
0 6.6884999999990127 23 0 250 9847 0.015308799999999999
0 6.6889999999990124 22 0 250 9847 0.0146432
0 6.6894999999990121 23 0 250 9848 0.015308799999999999
0 6.6899999999990118 23 0 250 9849 0.015308799999999999
0 6.6904999999990116 23 0 250 9850 0.015308799999999999
0 6.6909999999990113 22 0 250 9850 0.0146432
0 6.691499999999011 23 0 250 9851 0.015308799999999999
0 6.6919999999990107 23 0 250 9852 0.015308799999999999
0 6.6924999999990105 23 0 250 9853 0.015308799999999999
0 6.6929999999990102 22 0 250 9853 0.0146432
0 6.6934999999990099 23 0 250 9854 0.015308799999999999
0 6.6939999999990096 23 0 250 9855 0.015308799999999999
0 6.6944999999990094 23 0 250 9856 0.015308799999999999
0 6.6949999999990091 22 0 250 9856 0.0146432
0 6.6954999999990088 23 0 250 9857 0.015308799999999999
0 6.6959999999990085 23 0 250 9858 0.015308799999999999
0 6.6964999999990082 23 0 250 9859 0.015308799999999999
0 6.696999999999008 22 0 250 9859 0.0146432
0 6.6974999999990077 23 0 250 9860 0.015308799999999999
0 6.6979999999990074 23 0 250 9861 0.015308799999999999
0 6.6984999999990071 23 0 250 9862 0.015308799999999999
0 6.6989999999990069 22 0 250 9862 0.0146432
0 6.6994999999990066 23 0 250 9863 0.015308799999999999
0 6.6999999999990063 23 0 250 9864 0.015308799999999999
0 6.700499999999006 23 0 250 9865 0.015308799999999999
0 6.7009999999990058 22 0 250 9865 0.0146432
0 6.7014999999990055 23 0 250 9866 0.015308799999999999
0 6.7019999999990052 23 0 250 9867 0.015308799999999999
0 6.7024999999990049 23 0 250 9868 0.015308799999999999
0 6.7029999999990046 22 0 250 9868 0.0146432
0 6.7034999999990044 22 0 250 9869 0.0146432
0 6.7039999999990041 23 0 250 9870 0.015308799999999999
0 6.7044999999990038 23 0 250 9871 0.015308799999999999
0 6.7049999999990035 22 0 250 9871 0.0146432
0 6.7054999999990033 22 0 250 9872 0.0146432
0 6.705999999999003 23 0 250 9873 0.015308799999999999
0 6.7064999999990027 23 0 250 9874 0.015308799999999999
0 6.7069999999990024 22 0 250 9874 0.0146432
0 6.7074999999990021 22 0 250 9875 0.0146432
0 6.7079999999990019 23 0 250 9876 0.015308799999999999
0 6.7084999999990016 23 0 250 9877 0.015308799999999999
0 6.7089999999990013 22 0 250 9877 0.0146432
0 6.709499999999001 22 0 250 9878 0.0146432
0 6.7099999999990008 23 0 250 9879 0.015308799999999999
0 6.7104999999990005 23 0 250 9880 0.015308799999999999
0 6.7109999999990002 22 0 250 9880 0.0146432
0 6.7114999999989999 22 0 250 9881 0.0146432
0 6.7119999999989997 23 0 250 9882 0.015308799999999999
0 6.7124999999989994 23 0 250 9883 0.015308799999999999
0 6.7129999999989991 22 0 250 9883 0.0146432
0 6.7134999999989988 22 0 250 9884 0.0146432
0 6.7139999999989985 23 0 250 9885 0.015308799999999999
0 6.7144999999989983 23 0 250 9886 0.015308799999999999
0 6.714999999998998 22 0 250 9886 0.0146432
0 6.7154999999989977 22 0 250 9887 0.0146432
0 6.7159999999989974 23 0 250 9888 0.015308799999999999
0 6.7164999999989972 23 0 250 9889 0.015308799999999999
0 6.7169999999989969 22 0 250 9889 0.0146432
0 6.7174999999989966 22 0 250 9890 0.0146432
0 6.7179999999989963 23 0 250 9891 0.015308799999999999
0 6.7184999999989961 23 0 250 9892 0.015308799999999999
0 6.7189999999989958 22 0 250 9892 0.0146432
0 6.7194999999989955 22 0 250 9893 0.0146432
0 6.7199999999989952 23 0 250 9894 0.015308799999999999
0 6.7204999999989949 23 0 250 9895 0.015308799999999999
0 6.7209999999989947 22 0 250 9895 0.0146432
0 6.7214999999989944 22 0 250 9896 0.0146432
0 6.7219999999989941 23 0 250 9897 0.015308799999999999
0 6.7224999999989938 23 0 250 9898 0.015308799999999999
0 6.7229999999989936 22 0 250 9898 0.0146432
0 6.7234999999989933 22 0 250 9899 0.0146432
0 6.723999999998993 23 0 250 9900 0.015308799999999999
0 6.7244999999989927 23 0 250 9901 0.015308799999999999
0 6.7249999999989925 22 0 250 9901 0.0146432
0 6.7254999999989922 22 0 250 9902 0.0146432
0 6.7259999999989919 23 0 250 9903 0.015308799999999999
0 6.7264999999989916 23 0 250 9904 0.015308799999999999
0 6.7269999999989913 22 0 250 9904 0.0146432
0 6.7274999999989911 22 0 250 9905 0.0146432
0 6.7279999999989908 23 0 250 9906 0.015308799999999999
0 6.7284999999989905 23 0 250 9907 0.015308799999999999
0 6.7289999999989902 22 0 250 9907 0.0146432
0 6.72949999999899 22 0 250 9908 0.0146432
0 6.7299999999989897 23 0 250 9909 0.015308799999999999
0 6.7304999999989894 23 0 250 9910 0.015308799999999999
0 6.7309999999989891 22 0 250 9910 0.0146432
0 6.7314999999989888 22 0 250 9911 0.0146432
0 6.7319999999989886 23 0 250 9912 0.015308799999999999
0 6.7324999999989883 23 0 250 9913 0.015308799999999999
0 6.732999999998988 23 0 250 9914 0.015308799999999999
0 6.7334999999989877 22 0 250 9914 0.0146432
0 6.7339999999989875 23 0 250 9915 0.015308799999999999
0 6.7344999999989872 23 0 250 9916 0.015308799999999999
0 6.7349999999989869 23 0 250 9917 0.015308799999999999
0 6.7354999999989866 22 0 250 9917 0.0146432
0 6.7359999999989864 23 0 250 9918 0.015308799999999999
0 6.7364999999989861 23 0 250 9919 0.015308799999999999
0 6.7369999999989858 23 0 250 9920 0.015308799999999999
0 6.7374999999989855 22 0 250 9920 0.0146432
0 6.7379999999989852 23 0 250 9921 0.015308799999999999
0 6.738499999998985 23 0 250 9922 0.015308799999999999
0 6.7389999999989847 23 0 250 9923 0.015308799999999999
0 6.7394999999989844 22 0 250 9923 0.0146432
0 6.7399999999989841 23 0 250 9924 0.015308799999999999
0 6.7404999999989839 23 0 250 9925 0.015308799999999999
0 6.7409999999989836 23 0 250 9926 0.015308799999999999
0 6.7414999999989833 22 0 250 9926 0.0146432
0 6.741999999998983 23 0 250 9927 0.015308799999999999
0 6.7424999999989828 23 0 250 9928 0.015308799999999999
0 6.7429999999989825 23 0 250 9929 0.015308799999999999
0 6.7434999999989822 22 0 250 9929 0.0146432
0 6.7439999999989819 23 0 250 9930 0.015308799999999999
0 6.7444999999989816 23 0 250 9931 0.015308799999999999
0 6.7449999999989814 23 0 250 9932 0.015308799999999999
0 6.7454999999989811 22 0 250 9932 0.0146432
0 6.7459999999989808 23 0 250 9933 0.015308799999999999
0 6.7464999999989805 23 0 250 9934 0.015308799999999999
0 6.7469999999989803 23 0 250 9935 0.015308799999999999
0 6.74749999999898 22 0 250 9935 0.0146432
0 6.7479999999989797 23 0 250 9936 0.015308799999999999
0 6.7484999999989794 23 0 250 9937 0.015308799999999999
0 6.7489999999989791 23 0 250 9938 0.015308799999999999
0 6.7494999999989789 22 0 250 9938 0.0146432
0 6.7499999999989786 23 0 250 9939 0.015308799999999999
0 6.7504999999989783 23 0 250 9940 0.015308799999999999
0 6.750999999998978 23 0 250 9941 0.015308799999999999
0 6.7514999999989778 22 0 250 9941 0.0146432
0 6.7519999999989775 23 0 250 9942 0.015308799999999999
0 6.7524999999989772 23 0 250 9943 0.015308799999999999
0 6.7529999999989769 23 0 250 9944 0.015308799999999999
0 6.7534999999989767 22 0 250 9944 0.0146432
0 6.7539999999989764 23 0 250 9945 0.015308799999999999
0 6.7544999999989761 23 0 250 9946 0.015308799999999999
0 6.7549999999989758 23 0 250 9947 0.015308799999999999
0 6.7554999999989755 22 0 250 9947 0.0146432
0 6.7559999999989753 23 0 250 9948 0.015308799999999999
0 6.756499999998975 23 0 250 9949 0.015308799999999999
0 6.7569999999989747 23 0 250 9950 0.015308799999999999
0 6.7574999999989744 22 0 250 9950 0.0146432
0 6.7579999999989742 23 0 250 9951 0.015308799999999999
0 6.7584999999989739 23 0 250 9952 0.015308799999999999
0 6.7589999999989736 23 0 250 9953 0.015308799999999999
0 6.7594999999989733 22 0 250 9953 0.0146432
0 6.7599999999989731 23 0 250 9954 0.015308799999999999
0 6.7604999999989728 23 0 250 9955 0.015308799999999999
0 6.7609999999989725 23 0 250 9956 0.015308799999999999
0 6.7614999999989722 22 0 250 9956 0.0146432
0 6.7619999999989719 23 0 250 9957 0.015308799999999999
0 6.7624999999989717 23 0 250 9958 0.015308799999999999
0 6.7629999999989714 23 0 250 9959 0.015308799999999999
0 6.7634999999989711 22 0 250 9959 0.0146432
0 6.7639999999989708 23 0 250 9960 0.015308799999999999
0 6.7644999999989706 23 0 250 9961 0.015308799999999999
0 6.7649999999989703 23 0 250 9962 0.015308799999999999
0 6.76549999999897 22 0 250 9962 0.0146432
0 6.7659999999989697 23 0 250 9963 0.015308799999999999
0 6.7664999999989695 23 0 250 9964 0.015308799999999999
0 6.7669999999989692 23 0 250 9965 0.015308799999999999
0 6.7674999999989689 22 0 250 9965 0.0146432
0 6.7679999999989686 23 0 250 9966 0.015308799999999999
0 6.7684999999989683 23 0 250 9967 0.015308799999999999
0 6.7689999999989681 23 0 250 9968 0.015308799999999999
0 6.7694999999989678 22 0 250 9968 0.0146432
0 6.7699999999989675 23 0 250 9969 0.015308799999999999
0 6.7704999999989672 23 0 250 9970 0.015308799999999999
0 6.770999999998967 23 0 250 9971 0.015308799999999999
0 6.7714999999989667 22 0 250 9971 0.0146432
0 6.7719999999989664 23 0 250 9972 0.015308799999999999
0 6.7724999999989661 23 0 250 9973 0.015308799999999999
0 6.7729999999989658 23 0 250 9974 0.015308799999999999
0 6.7734999999989656 22 0 250 9974 0.0146432
0 6.7739999999989653 23 0 250 9975 0.015308799999999999
0 6.774499999998965 23 0 250 9976 0.015308799999999999
0 6.7749999999989647 23 0 250 9977 0.015308799999999999
0 6.7754999999989645 22 0 250 9977 0.0146432
0 6.7759999999989642 23 0 250 9978 0.015308799999999999
0 6.7764999999989639 23 0 250 9979 0.015308799999999999
0 6.7769999999989636 23 0 250 9980 0.015308799999999999
0 6.7774999999989634 22 0 250 9980 0.0146432
0 6.7779999999989631 23 0 250 9981 0.015308799999999999
0 6.7784999999989628 23 0 250 9982 0.015308799999999999
0 6.7789999999989625 23 0 250 9983 0.015308799999999999
0 6.7794999999989622 22 0 250 9983 0.0146432
0 6.779999999998962 23 0 250 9984 0.015308799999999999
0 6.7804999999989617 23 0 250 9985 0.015308799999999999
0 6.7809999999989614 23 0 250 9986 0.015308799999999999
0 6.7814999999989611 22 0 250 9986 0.0146432
0 6.7819999999989609 23 0 250 9987 0.015308799999999999
0 6.7824999999989606 23 0 250 9988 0.015308799999999999
0 6.7829999999989603 23 0 250 9989 0.015308799999999999
0 6.78349999999896 22 0 250 9989 0.0146432
0 6.7839999999989598 23 0 250 9990 0.015308799999999999
0 6.7844999999989595 23 0 250 9991 0.015308799999999999
0 6.7849999999989592 23 0 250 9992 0.015308799999999999
0 6.7854999999989589 22 0 250 9992 0.0146432
0 6.7859999999989586 23 0 250 9993 0.015308799999999999
0 6.7864999999989584 23 0 250 9994 0.015308799999999999
0 6.7869999999989581 23 0 250 9995 0.015308799999999999
0 6.7874999999989578 22 0 250 9995 0.0146432
0 6.7879999999989575 23 0 250 9996 0.015308799999999999
0 6.7884999999989573 23 0 250 9997 0.015308799999999999
0 6.788999999998957 23 0 250 9998 0.015308799999999999
0 6.7894999999989567 22 0 250 9998 0.0146432
0 6.7899999999989564 23 0 250 9999 0.015308799999999999
0 6.7904999999989561 23 0 250 10000 0.015308799999999999
0 6.7909999999989559 23 0 250 10001 0.015308799999999999
0 6.7914999999989556 22 0 250 10001 0.0146432
0 6.7919999999989553 23 0 250 10002 0.015308799999999999
0 6.792499999998955 23 0 250 10003 0.015308799999999999
0 6.7929999999989548 23 0 250 10004 0.015308799999999999
0 6.7934999999989545 22 0 250 10004 0.0146432
0 6.7939999999989542 23 0 250 10005 0.015308799999999999
0 6.7944999999989539 23 0 250 10006 0.015308799999999999
0 6.7949999999989537 23 0 250 10007 0.015308799999999999
0 6.7954999999989534 22 0 250 10007 0.0146432
0 6.7959999999989531 23 0 250 10008 0.015308799999999999
0 6.7964999999989528 23 0 250 10009 0.015308799999999999
0 6.7969999999989525 23 0 250 10010 0.015308799999999999
0 6.7974999999989523 22 0 250 10010 0.0146432
0 6.797999999998952 23 0 250 10011 0.015308799999999999
0 6.7984999999989517 23 0 250 10012 0.015308799999999999
0 6.7989999999989514 23 0 250 10013 0.015308799999999999
0 6.7994999999989512 22 0 250 10013 0.0146432
0 6.7999999999989509 23 0 250 10014 0.015308799999999999
0 6.8004999999989506 23 0 250 10015 0.015308799999999999
0 6.8009999999989503 23 0 250 10016 0.015308799999999999
0 6.8014999999989501 22 0 250 10016 0.0146432
0 6.8019999999989498 23 0 250 10017 0.015308799999999999
0 6.8024999999989495 23 0 250 10018 0.015308799999999999
0 6.8029999999989492 23 0 250 10019 0.015308799999999999
0 6.8034999999989489 22 0 250 10019 0.0146432
0 6.8039999999989487 23 0 250 10020 0.015308799999999999
0 6.8044999999989484 23 0 250 10021 0.015308799999999999
0 6.8049999999989481 23 0 250 10022 0.015308799999999999
0 6.8054999999989478 22 0 250 10022 0.0146432
0 6.8059999999989476 22 0 250 10023 0.0146432
0 6.8064999999989473 23 0 250 10024 0.015308799999999999
0 6.806999999998947 23 0 250 10025 0.015308799999999999
0 6.8074999999989467 22 0 250 10025 0.0146432
0 6.8079999999989464 22 0 250 10026 0.0146432
0 6.8084999999989462 23 0 250 10027 0.015308799999999999
0 6.8089999999989459 23 0 250 10028 0.015308799999999999
0 6.8094999999989456 22 0 250 10028 0.0146432
0 6.8099999999989453 22 0 250 10029 0.0146432
0 6.8104999999989451 23 0 250 10030 0.015308799999999999
0 6.8109999999989448 23 0 250 10031 0.015308799999999999
0 6.8114999999989445 22 0 250 10031 0.0146432
0 6.8119999999989442 22 0 250 10032 0.0146432
0 6.812499999998944 23 0 250 10033 0.015308799999999999
0 6.8129999999989437 23 0 250 10034 0.015308799999999999
0 6.8134999999989434 22 0 250 10034 0.0146432
0 6.8139999999989431 22 0 250 10035 0.0146432
0 6.8144999999989428 23 0 250 10036 0.015308799999999999
0 6.8149999999989426 23 0 250 10037 0.015308799999999999
0 6.8154999999989423 22 0 250 10037 0.0146432
0 6.815999999998942 22 0 250 10038 0.0146432
0 6.8164999999989417 23 0 250 10039 0.015308799999999999
0 6.8169999999989415 23 0 250 10040 0.015308799999999999
0 6.8174999999989412 22 0 250 10040 0.0146432
0 6.8179999999989409 22 0 250 10041 0.0146432
0 6.8184999999989406 23 0 250 10042 0.015308799999999999
0 6.8189999999989404 23 0 250 10043 0.015308799999999999
0 6.8194999999989401 22 0 250 10043 0.0146432
0 6.8199999999989398 22 0 250 10044 0.0146432
0 6.8204999999989395 23 0 250 10045 0.015308799999999999
0 6.8209999999989392 23 0 250 10046 0.015308799999999999
0 6.821499999998939 22 0 250 10046 0.0146432
0 6.8219999999989387 22 0 250 10047 0.0146432
0 6.8224999999989384 23 0 250 10048 0.015308799999999999
0 6.8229999999989381 23 0 250 10049 0.015308799999999999
0 6.8234999999989379 22 0 250 10049 0.0146432
0 6.8239999999989376 22 0 250 10050 0.0146432
0 6.8244999999989373 23 0 250 10051 0.015308799999999999
0 6.824999999998937 23 0 250 10052 0.015308799999999999
0 6.8254999999989368 22 0 250 10052 0.0146432
0 6.8259999999989365 22 0 250 10053 0.0146432
0 6.8264999999989362 23 0 250 10054 0.015308799999999999
0 6.8269999999989359 23 0 250 10055 0.015308799999999999
0 6.8274999999989356 22 0 250 10055 0.0146432
0 6.8279999999989354 22 0 250 10056 0.0146432
0 6.8284999999989351 23 0 250 10057 0.015308799999999999
0 6.8289999999989348 23 0 250 10058 0.015308799999999999
0 6.8294999999989345 22 0 250 10058 0.0146432
0 6.8299999999989343 22 0 250 10059 0.0146432
0 6.830499999998934 23 0 250 10060 0.015308799999999999
0 6.8309999999989337 23 0 250 10061 0.015308799999999999
0 6.8314999999989334 22 0 250 10061 0.0146432
0 6.8319999999989331 22 0 250 10062 0.0146432
0 6.8324999999989329 23 0 250 10063 0.015308799999999999
0 6.8329999999989326 23 0 250 10064 0.015308799999999999
0 6.8334999999989323 22 0 250 10064 0.0146432
0 6.833999999998932 22 0 250 10065 0.0146432
0 6.8344999999989318 23 0 250 10066 0.015308799999999999
0 6.8349999999989315 23 0 250 10067 0.015308799999999999
0 6.8354999999989312 22 0 250 10067 0.0146432
0 6.8359999999989309 22 0 250 10068 0.0146432
0 6.8364999999989307 23 0 250 10069 0.015308799999999999
0 6.8369999999989304 23 0 250 10070 0.015308799999999999
0 6.8374999999989301 23 0 250 10071 0.015308799999999999
0 6.8379999999989298 22 0 250 10071 0.0146432
0 6.8384999999989295 23 0 250 10072 0.015308799999999999
0 6.8389999999989293 23 0 250 10073 0.015308799999999999
0 6.839499999998929 23 0 250 10074 0.015308799999999999
0 6.8399999999989287 22 0 250 10074 0.0146432
0 6.8404999999989284 23 0 250 10075 0.015308799999999999
0 6.8409999999989282 23 0 250 10076 0.015308799999999999
0 6.8414999999989279 23 0 250 10077 0.015308799999999999
0 6.8419999999989276 22 0 250 10077 0.0146432
0 6.8424999999989273 23 0 250 10078 0.015308799999999999
0 6.8429999999989271 23 0 250 10079 0.015308799999999999
0 6.8434999999989268 23 0 250 10080 0.015308799999999999
0 6.8439999999989265 22 0 250 10080 0.0146432
0 6.8444999999989262 23 0 250 10081 0.015308799999999999
0 6.8449999999989259 23 0 250 10082 0.015308799999999999
0 6.8454999999989257 23 0 250 10083 0.015308799999999999
0 6.8459999999989254 22 0 250 10083 0.0146432
0 6.8464999999989251 23 0 250 10084 0.015308799999999999
0 6.8469999999989248 23 0 250 10085 0.015308799999999999
0 6.8474999999989246 23 0 250 10086 0.015308799999999999
0 6.8479999999989243 22 0 250 10086 0.0146432
0 6.848499999998924 23 0 250 10087 0.015308799999999999
0 6.8489999999989237 23 0 250 10088 0.015308799999999999
0 6.8494999999989234 23 0 250 10089 0.015308799999999999
0 6.8499999999989232 22 0 250 10089 0.0146432
0 6.8504999999989229 23 0 250 10090 0.015308799999999999
0 6.8509999999989226 23 0 250 10091 0.015308799999999999
0 6.8514999999989223 23 0 250 10092 0.015308799999999999
0 6.8519999999989221 22 0 250 10092 0.0146432
0 6.8524999999989218 23 0 250 10093 0.015308799999999999
0 6.8529999999989215 23 0 250 10094 0.015308799999999999
0 6.8534999999989212 23 0 250 10095 0.015308799999999999
0 6.853999999998921 22 0 250 10095 0.0146432
0 6.8544999999989207 23 0 250 10096 0.015308799999999999
0 6.8549999999989204 23 0 250 10097 0.015308799999999999
0 6.8554999999989201 23 0 250 10098 0.015308799999999999
0 6.8559999999989198 22 0 250 10098 0.0146432
0 6.8564999999989196 23 0 250 10099 0.015308799999999999
0 6.8569999999989193 23 0 250 10100 0.015308799999999999
0 6.857499999998919 23 0 250 10101 0.015308799999999999
0 6.8579999999989187 22 0 250 10101 0.0146432
0 6.8584999999989185 23 0 250 10102 0.015308799999999999
0 6.8589999999989182 23 0 250 10103 0.015308799999999999
0 6.8594999999989179 23 0 250 10104 0.015308799999999999
0 6.8599999999989176 22 0 250 10104 0.0146432
0 6.8604999999989174 23 0 250 10105 0.015308799999999999
0 6.8609999999989171 23 0 250 10106 0.015308799999999999
0 6.8614999999989168 23 0 250 10107 0.015308799999999999
0 6.8619999999989165 22 0 250 10107 0.0146432
0 6.8624999999989162 23 0 250 10108 0.015308799999999999
0 6.862999999998916 23 0 250 10109 0.015308799999999999
0 6.8634999999989157 23 0 250 10110 0.015308799999999999
0 6.8639999999989154 22 0 250 10110 0.0146432
0 6.8644999999989151 23 0 250 10111 0.015308799999999999
0 6.8649999999989149 23 0 250 10112 0.015308799999999999
0 6.8654999999989146 23 0 250 10113 0.015308799999999999
0 6.8659999999989143 22 0 250 10113 0.0146432
0 6.866499999998914 23 0 250 10114 0.015308799999999999
0 6.8669999999989138 23 0 250 10115 0.015308799999999999
0 6.8674999999989135 23 0 250 10116 0.015308799999999999
0 6.8679999999989132 22 0 250 10116 0.0146432
0 6.8684999999989129 23 0 250 10117 0.015308799999999999
0 6.8689999999989126 23 0 250 10118 0.015308799999999999
0 6.8694999999989124 23 0 250 10119 0.015308799999999999
0 6.8699999999989121 22 0 250 10119 0.0146432
0 6.8704999999989118 23 0 250 10120 0.015308799999999999
0 6.8709999999989115 23 0 250 10121 0.015308799999999999
0 6.8714999999989113 23 0 250 10122 0.015308799999999999
0 6.871999999998911 22 0 250 10122 0.0146432
0 6.8724999999989107 23 0 250 10123 0.015308799999999999
0 6.8729999999989104 23 0 250 10124 0.015308799999999999
0 6.8734999999989101 23 0 250 10125 0.015308799999999999
0 6.8739999999989099 22 0 250 10125 0.0146432
0 6.8744999999989096 23 0 250 10126 0.015308799999999999
0 6.8749999999989093 23 0 250 10127 0.015308799999999999
0 6.875499999998909 23 0 250 10128 0.015308799999999999
0 6.8759999999989088 22 0 250 10128 0.0146432
0 6.8764999999989085 23 0 250 10129 0.015308799999999999
0 6.8769999999989082 23 0 250 10130 0.015308799999999999
0 6.8774999999989079 23 0 250 10131 0.015308799999999999
0 6.8779999999989077 22 0 250 10131 0.0146432
0 6.8784999999989074 23 0 250 10132 0.015308799999999999
0 6.8789999999989071 23 0 250 10133 0.015308799999999999
0 6.8794999999989068 23 0 250 10134 0.015308799999999999
0 6.8799999999989065 22 0 250 10134 0.0146432
0 6.8804999999989063 23 0 250 10135 0.015308799999999999
0 6.880999999998906 23 0 250 10136 0.015308799999999999
0 6.8814999999989057 23 0 250 10137 0.015308799999999999
0 6.8819999999989054 22 0 250 10137 0.0146432
0 6.8824999999989052 23 0 250 10138 0.015308799999999999
0 6.8829999999989049 23 0 250 10139 0.015308799999999999
0 6.8834999999989046 23 0 250 10140 0.015308799999999999
0 6.8839999999989043 22 0 250 10140 0.0146432
0 6.8844999999989041 23 0 250 10141 0.015308799999999999
0 6.8849999999989038 23 0 250 10142 0.015308799999999999
0 6.8854999999989035 23 0 250 10143 0.015308799999999999
0 6.8859999999989032 22 0 250 10143 0.0146432
0 6.8864999999989029 23 0 250 10144 0.015308799999999999
0 6.8869999999989027 23 0 250 10145 0.015308799999999999
0 6.8874999999989024 23 0 250 10146 0.015308799999999999
0 6.8879999999989021 22 0 250 10146 0.0146432
0 6.8884999999989018 23 0 250 10147 0.015308799999999999
0 6.8889999999989016 23 0 250 10148 0.015308799999999999
0 6.8894999999989013 23 0 250 10149 0.015308799999999999
0 6.889999999998901 22 0 250 10149 0.0146432
0 6.8904999999989007 23 0 250 10150 0.015308799999999999
0 6.8909999999989004 23 0 250 10151 0.015308799999999999
0 6.8914999999989002 23 0 250 10152 0.015308799999999999
0 6.8919999999988999 22 0 250 10152 0.0146432
0 6.8924999999988996 23 0 250 10153 0.015308799999999999
0 6.8929999999988993 23 0 250 10154 0.015308799999999999
0 6.8934999999988991 23 0 250 10155 0.015308799999999999
0 6.8939999999988988 22 0 250 10155 0.0146432
0 6.8944999999988985 23 0 250 10156 0.015308799999999999
0 6.8949999999988982 23 0 250 10157 0.015308799999999999
0 6.895499999998898 23 0 250 10158 0.015308799999999999
0 6.8959999999988977 22 0 250 10158 0.0146432
0 6.8964999999988974 23 0 250 10159 0.015308799999999999
0 6.8969999999988971 23 0 250 10160 0.015308799999999999
0 6.8974999999988968 23 0 250 10161 0.015308799999999999
0 6.8979999999988966 22 0 250 10161 0.0146432
0 6.8984999999988963 23 0 250 10162 0.015308799999999999
0 6.898999999998896 23 0 250 10163 0.015308799999999999
0 6.8994999999988957 23 0 250 10164 0.015308799999999999
0 6.8999999999988955 22 0 250 10164 0.0146432
0 6.9004999999988952 23 0 250 10165 0.015308799999999999
0 6.9009999999988949 23 0 250 10166 0.015308799999999999
0 6.9014999999988946 23 0 250 10167 0.015308799999999999
0 6.9019999999988944 22 0 250 10167 0.0146432
0 6.9024999999988941 23 0 250 10168 0.015308799999999999
0 6.9029999999988938 23 0 250 10169 0.015308799999999999
0 6.9034999999988935 23 0 250 10170 0.015308799999999999
0 6.9039999999988932 22 0 250 10170 0.0146432
0 6.904499999998893 23 0 250 10171 0.015308799999999999
0 6.9049999999988927 23 0 250 10172 0.015308799999999999
0 6.9054999999988924 23 0 250 10173 0.015308799999999999
0 6.9059999999988921 22 0 250 10173 0.0146432
0 6.9064999999988919 23 0 250 10174 0.015308799999999999
0 6.9069999999988916 23 0 250 10175 0.015308799999999999
0 6.9074999999988913 23 0 250 10176 0.015308799999999999
0 6.907999999998891 22 0 250 10176 0.0146432
0 6.9084999999988908 23 0 250 10177 0.015308799999999999
0 6.9089999999988905 23 0 250 10178 0.015308799999999999
0 6.9094999999988902 23 0 250 10179 0.015308799999999999
0 6.9099999999988899 22 0 250 10179 0.0146432
0 6.9104999999988896 22 0 250 10180 0.0146432
0 6.9109999999988894 23 0 250 10181 0.015308799999999999
0 6.9114999999988891 23 0 250 10182 0.015308799999999999
0 6.9119999999988888 22 0 250 10182 0.0146432
0 6.9124999999988885 22 0 250 10183 0.0146432
0 6.9129999999988883 23 0 250 10184 0.015308799999999999
0 6.913499999998888 23 0 250 10185 0.015308799999999999
0 6.9139999999988877 22 0 250 10185 0.0146432
0 6.9144999999988874 22 0 250 10186 0.0146432
0 6.9149999999988871 23 0 250 10187 0.015308799999999999
0 6.9154999999988869 23 0 250 10188 0.015308799999999999
0 6.9159999999988866 22 0 250 10188 0.0146432
0 6.9164999999988863 22 0 250 10189 0.0146432
0 6.916999999998886 23 0 250 10190 0.015308799999999999
0 6.9174999999988858 23 0 250 10191 0.015308799999999999
0 6.9179999999988855 22 0 250 10191 0.0146432
0 6.9184999999988852 22 0 250 10192 0.0146432
0 6.9189999999988849 23 0 250 10193 0.015308799999999999
0 6.9194999999988847 23 0 250 10194 0.015308799999999999
0 6.9199999999988844 22 0 250 10194 0.0146432
0 6.9204999999988841 22 0 250 10195 0.0146432
0 6.9209999999988838 23 0 250 10196 0.015308799999999999
0 6.9214999999988835 23 0 250 10197 0.015308799999999999
0 6.9219999999988833 22 0 250 10197 0.0146432
0 6.922499999998883 22 0 250 10198 0.0146432
0 6.9229999999988827 23 0 250 10199 0.015308799999999999
0 6.9234999999988824 23 0 250 10200 0.015308799999999999
0 6.9239999999988822 22 0 250 10200 0.0146432
0 6.9244999999988819 22 0 250 10201 0.0146432
0 6.9249999999988816 23 0 250 10202 0.015308799999999999
0 6.9254999999988813 23 0 250 10203 0.015308799999999999
0 6.9259999999988811 22 0 250 10203 0.0146432
0 6.9264999999988808 22 0 250 10204 0.0146432
0 6.9269999999988805 23 0 250 10205 0.015308799999999999
0 6.9274999999988802 23 0 250 10206 0.015308799999999999
0 6.9279999999988799 22 0 250 10206 0.0146432
0 6.9284999999988797 22 0 250 10207 0.0146432
0 6.9289999999988794 23 0 250 10208 0.015308799999999999
0 6.9294999999988791 23 0 250 10209 0.015308799999999999
0 6.9299999999988788 22 0 250 10209 0.0146432
0 6.9304999999988786 22 0 250 10210 0.0146432
0 6.9309999999988783 23 0 250 10211 0.015308799999999999
0 6.931499999998878 23 0 250 10212 0.015308799999999999
0 6.9319999999988777 22 0 250 10212 0.0146432
0 6.9324999999988774 22 0 250 10213 0.0146432
0 6.9329999999988772 23 0 250 10214 0.015308799999999999
0 6.9334999999988769 23 0 250 10215 0.015308799999999999
0 6.9339999999988766 22 0 250 10215 0.0146432
0 6.9344999999988763 22 0 250 10216 0.0146432
0 6.9349999999988761 23 0 250 10217 0.015308799999999999
0 6.9354999999988758 23 0 250 10218 0.015308799999999999
0 6.9359999999988755 22 0 250 10218 0.0146432
0 6.9364999999988752 22 0 250 10219 0.0146432
0 6.936999999998875 23 0 250 10220 0.015308799999999999
0 6.9374999999988747 23 0 250 10221 0.015308799999999999
0 6.9379999999988744 22 0 250 10221 0.0146432
0 6.9384999999988741 22 0 250 10222 0.0146432
0 6.9389999999988738 23 0 250 10223 0.015308799999999999
0 6.9394999999988736 23 0 250 10224 0.015308799999999999
0 6.9399999999988733 23 0 250 10225 0.015308799999999999
0 6.940499999998873 22 0 250 10225 0.0146432
0 6.9409999999988727 23 0 250 10226 0.015308799999999999
0 6.9414999999988725 23 0 250 10227 0.015308799999999999
0 6.9419999999988722 23 0 250 10228 0.015308799999999999
0 6.9424999999988719 22 0 250 10228 0.0146432
0 6.9429999999988716 23 0 250 10229 0.015308799999999999
0 6.9434999999988714 23 0 250 10230 0.015308799999999999
0 6.9439999999988711 23 0 250 10231 0.015308799999999999
0 6.9444999999988708 22 0 250 10231 0.0146432
0 6.9449999999988705 23 0 250 10232 0.015308799999999999
0 6.9454999999988702 23 0 250 10233 0.015308799999999999
0 6.94599999999887 23 0 250 10234 0.015308799999999999
0 6.9464999999988697 22 0 250 10234 0.0146432
0 6.9469999999988694 23 0 250 10235 0.015308799999999999
0 6.9474999999988691 23 0 250 10236 0.015308799999999999
0 6.9479999999988689 23 0 250 10237 0.015308799999999999
0 6.9484999999988686 22 0 250 10237 0.0146432
0 6.9489999999988683 23 0 250 10238 0.015308799999999999
0 6.949499999998868 23 0 250 10239 0.015308799999999999
0 6.9499999999988678 23 0 250 10240 0.015308799999999999
0 6.9504999999988675 22 0 250 10240 0.0146432
0 6.9509999999988672 23 0 250 10241 0.015308799999999999
0 6.9514999999988669 23 0 250 10242 0.015308799999999999
0 6.9519999999988666 23 0 250 10243 0.015308799999999999
0 6.9524999999988664 22 0 250 10243 0.0146432
0 6.9529999999988661 23 0 250 10244 0.015308799999999999
0 6.9534999999988658 23 0 250 10245 0.015308799999999999
0 6.9539999999988655 23 0 250 10246 0.015308799999999999
0 6.9544999999988653 22 0 250 10246 0.0146432
0 6.954999999998865 23 0 250 10247 0.015308799999999999
0 6.9554999999988647 23 0 250 10248 0.015308799999999999
0 6.9559999999988644 23 0 250 10249 0.015308799999999999
0 6.9564999999988641 22 0 250 10249 0.0146432
0 6.9569999999988639 23 0 250 10250 0.015308799999999999
0 6.9574999999988636 23 0 250 10251 0.015308799999999999
0 6.9579999999988633 23 0 250 10252 0.015308799999999999
0 6.958499999998863 22 0 250 10252 0.0146432
0 6.9589999999988628 23 0 250 10253 0.015308799999999999
0 6.9594999999988625 23 0 250 10254 0.015308799999999999
0 6.9599999999988622 23 0 250 10255 0.015308799999999999
0 6.9604999999988619 22 0 250 10255 0.0146432
0 6.9609999999988617 23 0 250 10256 0.015308799999999999
0 6.9614999999988614 23 0 250 10257 0.015308799999999999
0 6.9619999999988611 23 0 250 10258 0.015308799999999999
0 6.9624999999988608 22 0 250 10258 0.0146432
0 6.9629999999988605 23 0 250 10259 0.015308799999999999
0 6.9634999999988603 23 0 250 10260 0.015308799999999999
0 6.96399999999886 23 0 250 10261 0.015308799999999999
0 6.9644999999988597 22 0 250 10261 0.0146432
0 6.9649999999988594 23 0 250 10262 0.015308799999999999
0 6.9654999999988592 23 0 250 10263 0.015308799999999999
0 6.9659999999988589 23 0 250 10264 0.015308799999999999
0 6.9664999999988586 22 0 250 10264 0.0146432
0 6.9669999999988583 23 0 250 10265 0.015308799999999999
0 6.9674999999988581 23 0 250 10266 0.015308799999999999
0 6.9679999999988578 23 0 250 10267 0.015308799999999999
0 6.9684999999988575 22 0 250 10267 0.0146432
0 6.9689999999988572 23 0 250 10268 0.015308799999999999
0 6.9694999999988569 23 0 250 10269 0.015308799999999999
0 6.9699999999988567 23 0 250 10270 0.015308799999999999
0 6.9704999999988564 22 0 250 10270 0.0146432
0 6.9709999999988561 23 0 250 10271 0.015308799999999999
0 6.9714999999988558 23 0 250 10272 0.015308799999999999
0 6.9719999999988556 23 0 250 10273 0.015308799999999999
0 6.9724999999988553 22 0 250 10273 0.0146432
0 6.972999999998855 23 0 250 10274 0.015308799999999999
0 6.9734999999988547 23 0 250 10275 0.015308799999999999
0 6.9739999999988544 23 0 250 10276 0.015308799999999999
0 6.9744999999988542 22 0 250 10276 0.0146432
0 6.9749999999988539 23 0 250 10277 0.015308799999999999
0 6.9754999999988536 23 0 250 10278 0.015308799999999999
0 6.9759999999988533 23 0 250 10279 0.015308799999999999
0 6.9764999999988531 22 0 250 10279 0.0146432
0 6.9769999999988528 23 0 250 10280 0.015308799999999999
0 6.9774999999988525 23 0 250 10281 0.015308799999999999
0 6.9779999999988522 23 0 250 10282 0.015308799999999999
0 6.978499999998852 22 0 250 10282 0.0146432
0 6.9789999999988517 23 0 250 10283 0.015308799999999999
0 6.9794999999988514 23 0 250 10284 0.015308799999999999
0 6.9799999999988511 23 0 250 10285 0.015308799999999999
0 6.9804999999988508 22 0 250 10285 0.0146432
0 6.9809999999988506 23 0 250 10286 0.015308799999999999
0 6.9814999999988503 23 0 250 10287 0.015308799999999999
0 6.98199999999885 23 0 250 10288 0.015308799999999999
0 6.9824999999988497 22 0 250 10288 0.0146432
0 6.9829999999988495 23 0 250 10289 0.015308799999999999
0 6.9834999999988492 23 0 250 10290 0.015308799999999999
0 6.9839999999988489 23 0 250 10291 0.015308799999999999
0 6.9844999999988486 22 0 250 10291 0.0146432
0 6.9849999999988484 23 0 250 10292 0.015308799999999999
0 6.9854999999988481 23 0 250 10293 0.015308799999999999
0 6.9859999999988478 23 0 250 10294 0.015308799999999999
0 6.9864999999988475 22 0 250 10294 0.0146432
0 6.9869999999988472 23 0 250 10295 0.015308799999999999
0 6.987499999998847 23 0 250 10296 0.015308799999999999
0 6.9879999999988467 23 0 250 10297 0.015308799999999999
0 6.9884999999988464 22 0 250 10297 0.0146432
0 6.9889999999988461 23 0 250 10298 0.015308799999999999
0 6.9894999999988459 23 0 250 10299 0.015308799999999999
0 6.9899999999988456 23 0 250 10300 0.015308799999999999
0 6.9904999999988453 22 0 250 10300 0.0146432
0 6.990999999998845 23 0 250 10301 0.015308799999999999
0 6.9914999999988447 23 0 250 10302 0.015308799999999999
0 6.9919999999988445 23 0 250 10303 0.015308799999999999
0 6.9924999999988442 22 0 250 10303 0.0146432
0 6.9929999999988439 23 0 250 10304 0.015308799999999999
0 6.9934999999988436 23 0 250 10305 0.015308799999999999
0 6.9939999999988434 23 0 250 10306 0.015308799999999999
0 6.9944999999988431 22 0 250 10306 0.0146432
0 6.9949999999988428 23 0 250 10307 0.015308799999999999
0 6.9954999999988425 23 0 250 10308 0.015308799999999999
0 6.9959999999988423 23 0 250 10309 0.015308799999999999
0 6.996499999998842 22 0 250 10309 0.0146432
0 6.9969999999988417 23 0 250 10310 0.015308799999999999
0 6.9974999999988414 23 0 250 10311 0.015308799999999999
0 6.9979999999988411 23 0 250 10312 0.015308799999999999
0 6.9984999999988409 22 0 250 10312 0.0146432
0 6.9989999999988406 23 0 250 10313 0.015308799999999999
0 6.9994999999988403 23 0 250 10314 0.015308799999999999
0 6.99999999999884 23 0 250 10315 0.015308799999999999


==> fig/krister/ex2b/NS2.dat <==
0 0.00050000000000000001 0 0 1 1 0.0
0 0.001 0 0 1 1 0.0
0 0.0015 0 0 1 1 0.0
0 0.002 0 0 1 1 0.0
0 0.0025000000000000001 0 0 1 1 0.0
0 0.0030000000000000001 0 0 1 1 0.0
0 0.0035000000000000001 0 0 1 1 0.0
0 0.0040000000000000001 0 0 1 1 0.0
0 0.0045000000000000005 0 0 1 1 0.0
0 0.005000000000000001 0 0 1 1 0.0
0 0.0055000000000000014 0 0 1 1 0.0
0 0.0060000000000000019 0 0 1 1 0.0
0 0.0065000000000000023 0 0 1 1 0.0
0 0.0070000000000000027 0 0 1 1 0.0
0 0.0075000000000000032 0 0 1 1 0.0
0 0.0080000000000000036 0 0 1 1 0.0
0 0.0085000000000000041 0 0 1 1 0.0
0 0.0090000000000000045 0 0 1 1 0.0
0 0.009500000000000005 0 0 1 1 0.0
0 0.010000000000000005 0 0 500 1 0.0
0 0.010500000000000006 0 0 500 1 0.0
0 0.011000000000000006 0 0 500 1 0.0
0 0.011500000000000007 0 0 500 1 0.0
0 0.012000000000000007 0 0 500 1 0.0
0 0.012500000000000008 0 0 500 1 0.0
0 0.013000000000000008 0 0 500 1 0.0
0 0.013500000000000009 0 0 500 1 0.0
0 0.014000000000000009 0 0 500 1 0.0
0 0.014500000000000009 0 0 500 1 0.0
0 0.01500000000000001 0 0 500 1 0.0
0 0.01550000000000001 0 0 500 1 0.0
0 0.016000000000000011 0 0 500 1 0.0
0 0.016500000000000011 0 0 500 1 0.0
0 0.017000000000000012 0 0 500 1 0.0
0 0.017500000000000012 0 0 500 1 0.0
0 0.018000000000000013 0 0 500 1 0.0
0 0.018500000000000013 0 0 500 1 0.0
0 0.019000000000000013 0 0 500 1 0.0
0 0.019500000000000014 0 0 500 1 0.0
0 0.020000000000000014 0 0 500 1 0.0
0 0.020500000000000015 0 0 500 1 0.0
0 0.021000000000000015 0 0 500 1 0.0
0 0.021500000000000016 0 0 500 1 0.0
0 0.022000000000000016 0 0 500 1 0.0
0 0.022500000000000017 0 0 500 1 0.0
0 0.023000000000000017 0 0 500 1 0.0
0 0.023500000000000017 0 0 500 1 0.0
0 0.024000000000000018 0 0 500 1 0.0
0 0.024500000000000018 0 0 500 1 0.0
0 0.025000000000000019 0 0 500 1 0.0
0 0.025500000000000019 0 0 500 1 0.0
0 0.02600000000000002 0 0 500 1 0.0
0 0.02650000000000002 0 0 500 1 0.0
0 0.027000000000000021 0 0 500 1 0.0
0 0.027500000000000021 0 0 500 1 0.0
0 0.028000000000000021 0 0 500 1 0.0
0 0.028500000000000022 0 0 500 1 0.0
0 0.029000000000000022 0 0 500 1 0.0
0 0.029500000000000023 0 0 500 1 0.0
0 0.030000000000000023 0 0 500 1 0.0
0 0.030500000000000024 0 0 500 1 0.0
0 0.031000000000000024 0 0 500 1 0.0
0 0.031500000000000021 0 0 500 1 0.0
0 0.032000000000000021 0 0 500 1 0.0
0 0.032500000000000022 0 0 500 1 0.0
0 0.033000000000000022 0 0 500 1 0.0
0 0.033500000000000023 0 0 500 1 0.0
0 0.034000000000000023 0 0 500 1 0.0
0 0.034500000000000024 0 0 500 1 0.0
0 0.035000000000000024 0 0 500 1 0.0
0 0.035500000000000025 0 0 500 1 0.0
0 0.036000000000000025 0 0 500 1 0.0
0 0.036500000000000025 0 0 500 1 0.0
0 0.037000000000000026 0 0 500 1 0.0
0 0.037500000000000026 0 0 500 1 0.0
0 0.038000000000000027 0 0 500 1 0.0
0 0.038500000000000027 0 0 500 1 0.0
0 0.039000000000000028 0 0 500 1 0.0
0 0.039500000000000028 0 0 500 1 0.0
0 0.040000000000000029 0 0 500 1 0.0
0 0.040500000000000029 0 0 500 1 0.0
0 0.041000000000000029 0 0 500 1 0.0
0 0.04150000000000003 0 0 500 1 0.0
0 0.04200000000000003 0 0 500 1 0.0
0 0.042500000000000031 0 0 500 1 0.0
0 0.043000000000000031 0 0 500 1 0.0
0 0.043500000000000032 0 0 500 1 0.0
0 0.044000000000000032 0 0 500 1 0.0
0 0.044500000000000033 0 0 500 1 0.0
0 0.045000000000000033 0 0 500 1 0.0
0 0.045500000000000033 0 0 500 1 0.0
0 0.046000000000000034 0 0 500 1 0.0
0 0.046500000000000034 0 0 500 1 0.0
0 0.047000000000000035 0 0 500 1 0.0
0 0.047500000000000035 0 0 500 1 0.0
0 0.048000000000000036 0 0 500 1 0.0
0 0.048500000000000036 0 0 500 1 0.0
0 0.049000000000000037 0 0 500 1 0.0
0 0.049500000000000037 0 0 500 1 0.0
0 0.050000000000000037 0 0 500 1 0.0
0 0.050500000000000038 0 0 500 1 0.0
0 0.051000000000000038 0 0 500 1 0.0
0 0.051500000000000039 0 0 500 1 0.0
0 0.052000000000000039 0 0 500 1 0.0
0 0.05250000000000004 0 0 500 1 0.0
0 0.05300000000000004 0 0 500 1 0.0
0 0.053500000000000041 0 0 500 1 0.0
0 0.054000000000000041 0 0 500 1 0.0
0 0.054500000000000041 0 0 500 1 0.0
0 0.055000000000000042 0 0 500 1 0.0
0 0.055500000000000042 0 0 500 1 0.0
0 0.056000000000000043 0 0 500 1 0.0
0 0.056500000000000043 0 0 500 1 0.0
0 0.057000000000000044 0 0 500 1 0.0
0 0.057500000000000044 0 0 500 1 0.0
0 0.058000000000000045 0 0 500 1 0.0
0 0.058500000000000045 0 0 500 1 0.0
0 0.059000000000000045 0 0 500 1 0.0
0 0.059500000000000046 0 0 500 1 0.0
0 0.060000000000000046 0 0 500 1 0.0
0 0.060500000000000047 0 0 500 1 0.0
0 0.061000000000000047 0 0 500 1 0.0
0 0.061500000000000048 0 0 500 1 0.0
0 0.062000000000000048 0 0 500 1 0.0
0 0.062500000000000042 0 0 500 1 0.0
0 0.063000000000000042 0 0 500 1 0.0
0 0.063500000000000043 0 0 500 1 0.0
0 0.064000000000000043 0 0 500 1 0.0
0 0.064500000000000043 0 0 500 1 0.0
0 0.065000000000000044 0 0 500 1 0.0
0 0.065500000000000044 0 0 500 1 0.0
0 0.066000000000000045 0 0 500 1 0.0
0 0.066500000000000045 0 0 500 1 0.0
0 0.067000000000000046 0 0 500 1 0.0
0 0.067500000000000046 0 0 500 1 0.0
0 0.068000000000000047 0 0 500 1 0.0
0 0.068500000000000047 0 0 500 1 0.0
0 0.069000000000000047 0 0 500 1 0.0
0 0.069500000000000048 0 0 500 1 0.0
0 0.070000000000000048 0 0 500 1 0.0
0 0.070500000000000049 0 0 500 1 0.0
0 0.071000000000000049 0 0 500 1 0.0
0 0.07150000000000005 0 0 500 1 0.0
0 0.07200000000000005 0 0 500 1 0.0
0 0.072500000000000051 0 0 500 1 0.0
0 0.073000000000000051 0 0 500 1 0.0
0 0.073500000000000051 0 0 500 1 0.0
0 0.074000000000000052 0 0 500 1 0.0
0 0.074500000000000052 0 0 500 1 0.0
0 0.075000000000000053 0 0 500 1 0.0
0 0.075500000000000053 0 0 500 1 0.0
0 0.076000000000000054 0 0 500 1 0.0
0 0.076500000000000054 0 0 500 1 0.0
0 0.077000000000000055 0 0 500 1 0.0
0 0.077500000000000055 0 0 500 1 0.0
0 0.078000000000000055 0 0 500 1 0.0
0 0.078500000000000056 0 0 500 1 0.0
0 0.079000000000000056 0 0 500 1 0.0
0 0.079500000000000057 0 0 500 1 0.0
0 0.080000000000000057 0 0 500 1 0.0
0 0.080500000000000058 0 0 500 1 0.0
0 0.081000000000000058 0 0 500 1 0.0
0 0.081500000000000059 0 0 500 1 0.0
0 0.082000000000000059 0 0 500 1 0.0
0 0.082500000000000059 0 0 500 1 0.0
0 0.08300000000000006 0 0 500 1 0.0
0 0.08350000000000006 0 0 500 1 0.0
0 0.084000000000000061 0 0 500 1 0.0
0 0.084500000000000061 0 0 500 1 0.0
0 0.085000000000000062 0 0 500 1 0.0
0 0.085500000000000062 0 0 500 1 0.0
0 0.086000000000000063 0 0 500 1 0.0
0 0.086500000000000063 0 0 500 1 0.0
0 0.087000000000000063 0 0 500 1 0.0
0 0.087500000000000064 0 0 500 1 0.0
0 0.088000000000000064 0 0 500 1 0.0
0 0.088500000000000065 0 0 500 1 0.0
0 0.089000000000000065 0 0 500 1 0.0
0 0.089500000000000066 0 0 500 1 0.0
0 0.090000000000000066 0 0 500 1 0.0
0 0.090500000000000067 0 0 500 1 0.0
0 0.091000000000000067 0 0 500 1 0.0
0 0.091500000000000067 0 0 500 1 0.0
0 0.092000000000000068 0 0 500 1 0.0
0 0.092500000000000068 0 0 500 1 0.0
0 0.093000000000000069 0 0 500 1 0.0
0 0.093500000000000069 0 0 500 1 0.0
0 0.09400000000000007 0 0 500 1 0.0
0 0.09450000000000007 0 0 500 1 0.0
0 0.09500000000000007 0 0 500 1 0.0
0 0.095500000000000071 0 0 500 1 0.0
0 0.096000000000000071 0 0 500 1 0.0
0 0.096500000000000072 0 0 500 1 0.0
0 0.097000000000000072 0 0 500 1 0.0
0 0.097500000000000073 0 0 500 1 0.0
0 0.098000000000000073 0 0 500 1 0.0
0 0.098500000000000074 0 0 500 1 0.0
0 0.099000000000000074 0 0 500 1 0.0
0 0.099500000000000074 0 0 500 1 0.0
0 0.10000000000000007 0 0 500 1 0.0
0 0.10050000000000008 0 0 500 1 0.0
0 0.10100000000000008 0 0 500 1 0.0
0 0.10150000000000008 0 0 500 1 0.0
0 0.10200000000000008 0 0 500 1 0.0
0 0.10250000000000008 0 0 500 1 0.0
0 0.10300000000000008 0 0 500 1 0.0
0 0.10350000000000008 0 0 500 1 0.0
0 0.10400000000000008 0 0 500 1 0.0
0 0.10450000000000008 0 0 500 1 0.0
0 0.10500000000000008 0 0 500 1 0.0
0 0.10550000000000008 0 0 500 1 0.0
0 0.10600000000000008 0 0 500 1 0.0
0 0.10650000000000008 0 0 500 1 0.0
0 0.10700000000000008 0 0 500 1 0.0
0 0.10750000000000008 0 0 500 1 0.0
0 0.10800000000000008 0 0 500 1 0.0
0 0.10850000000000008 0 0 500 1 0.0
0 0.10900000000000008 0 0 500 1 0.0
0 0.10950000000000008 0 0 500 1 0.0
0 0.11000000000000008 0 0 500 1 0.0
0 0.11050000000000008 0 0 500 1 0.0
0 0.11100000000000008 0 0 500 1 0.0
0 0.11150000000000009 0 0 500 1 0.0
0 0.11200000000000009 0 0 500 1 0.0
0 0.11250000000000009 0 0 500 1 0.0
0 0.11300000000000009 0 0 500 1 0.0
0 0.11350000000000009 0 0 500 1 0.0
0 0.11400000000000009 0 0 500 1 0.0
0 0.11450000000000009 0 0 500 1 0.0
0 0.11500000000000009 0 0 500 1 0.0
0 0.11550000000000009 0 0 500 1 0.0
0 0.11600000000000009 0 0 500 1 0.0
0 0.11650000000000009 0 0 500 1 0.0
0 0.11700000000000009 0 0 500 1 0.0
0 0.11750000000000009 0 0 500 1 0.0
0 0.11800000000000009 0 0 500 1 0.0
0 0.11850000000000009 0 0 500 1 0.0
0 0.11900000000000009 0 0 500 1 0.0
0 0.11950000000000009 0 0 500 1 0.0
0 0.12000000000000009 0 0 500 1 0.0
0 0.12050000000000009 0 0 500 1 0.0
0 0.12100000000000009 0 0 500 1 0.0
0 0.12150000000000009 0 0 500 1 0.0
0 0.12200000000000009 0 0 500 1 0.0
0 0.12250000000000009 0 0 500 1 0.0
0 0.1230000000000001 0 0 500 1 0.0
0 0.1235000000000001 0 0 500 1 0.0
0 0.1240000000000001 0 0 500 1 0.0
0 0.1245000000000001 0 0 500 1 0.0
0 0.12500000000000008 0 0 500 1 0.0
0 0.12550000000000008 0 0 500 1 0.0
0 0.12600000000000008 0 0 500 1 0.0
0 0.12650000000000008 0 0 500 1 0.0
0 0.12700000000000009 0 0 500 1 0.0
0 0.12750000000000009 0 0 500 1 0.0
0 0.12800000000000009 0 0 500 1 0.0
0 0.12850000000000009 0 0 500 1 0.0
0 0.12900000000000009 0 0 500 1 0.0
0 0.12950000000000009 0 0 500 1 0.0
0 0.13000000000000009 0 0 500 1 0.0
0 0.13050000000000009 0 0 500 1 0.0
0 0.13100000000000009 0 0 500 1 0.0
0 0.13150000000000009 0 0 500 1 0.0
0 0.13200000000000009 0 0 500 1 0.0
0 0.13250000000000009 0 0 500 1 0.0
0 0.13300000000000009 0 0 500 1 0.0
0 0.13350000000000009 0 0 500 1 0.0
0 0.13400000000000009 0 0 500 1 0.0
0 0.13450000000000009 0 0 500 1 0.0
0 0.13500000000000009 0 0 500 1 0.0
0 0.13550000000000009 0 0 500 1 0.0
0 0.13600000000000009 0 0 500 1 0.0
0 0.13650000000000009 0 0 500 1 0.0
0 0.13700000000000009 0 0 500 1 0.0
0 0.13750000000000009 0 0 500 1 0.0
0 0.13800000000000009 0 0 500 1 0.0
0 0.1385000000000001 0 0 500 1 0.0
0 0.1390000000000001 0 0 500 1 0.0
0 0.1395000000000001 0 0 500 1 0.0
0 0.1400000000000001 0 0 500 1 0.0
0 0.1405000000000001 0 0 500 1 0.0
0 0.1410000000000001 0 0 500 1 0.0
0 0.1415000000000001 0 0 500 1 0.0
0 0.1420000000000001 0 0 500 1 0.0
0 0.1425000000000001 0 0 500 1 0.0
0 0.1430000000000001 0 0 500 1 0.0
0 0.1435000000000001 0 0 500 1 0.0
0 0.1440000000000001 0 0 500 1 0.0
0 0.1445000000000001 0 0 500 1 0.0
0 0.1450000000000001 0 0 500 1 0.0
0 0.1455000000000001 0 0 500 1 0.0
0 0.1460000000000001 0 0 500 1 0.0
0 0.1465000000000001 0 0 500 1 0.0
0 0.1470000000000001 0 0 500 1 0.0
0 0.1475000000000001 0 0 500 1 0.0
0 0.1480000000000001 0 0 500 1 0.0
0 0.1485000000000001 0 0 500 1 0.0
0 0.1490000000000001 0 0 500 1 0.0
0 0.14950000000000011 0 0 500 1 0.0
0 0.15000000000000011 0 0 500 1 0.0
0 0.15050000000000011 500 0 500 501 0.16639999999999999
0 0.15100000000000011 498 0 500 501 0.1657344
0 0.15150000000000011 498 0 500 501 0.1657344
0 0.15200000000000011 497 0 500 501 0.16540160000000001
0 0.15250000000000011 497 0 500 501 0.16540160000000001
0 0.15300000000000011 496 0 500 501 0.16506879999999999
0 0.15350000000000011 495 0 500 501 0.16473599999999999
0 0.15400000000000011 494 0 500 501 0.1644032
0 0.15450000000000011 494 0 500 501 0.1644032
0 0.15500000000000011 493 0 500 501 0.16407040000000001
0 0.15550000000000011 492 0 500 501 0.16373760000000001
0 0.15600000000000011 491 0 500 501 0.16340479999999999
0 0.15650000000000011 491 0 500 501 0.16340479999999999
0 0.15700000000000011 490 0 500 501 0.16307199999999999
0 0.15750000000000011 490 0 500 501 0.16307199999999999
0 0.15800000000000011 488 0 500 501 0.16240640000000001
0 0.15850000000000011 488 0 500 501 0.16240640000000001
0 0.15900000000000011 487 0 500 501 0.16207360000000001
0 0.15950000000000011 487 0 500 501 0.16207360000000001
0 0.16000000000000011 485 0 500 501 0.161408
0 0.16050000000000011 485 0 500 501 0.161408
0 0.16100000000000012 484 0 500 501 0.1610752
0 0.16150000000000012 484 0 500 501 0.1610752
0 0.16200000000000012 483 0 500 501 0.16074240000000001
0 0.16250000000000012 482 0 500 501 0.16040960000000001
0 0.16300000000000012 481 0 500 501 0.16007679999999999
0 0.16350000000000012 481 0 500 501 0.16007679999999999
0 0.16400000000000012 480 0 500 501 0.159744
0 0.16450000000000012 480 0 500 501 0.159744
0 0.16500000000000012 478 0 500 501 0.15907840000000001
0 0.16550000000000012 478 0 500 501 0.15907840000000001
0 0.16600000000000012 477 0 500 501 0.15874559999999999
0 0.16650000000000012 477 0 500 501 0.15874559999999999
0 0.16700000000000012 475 0 500 501 0.15808
0 0.16750000000000012 475 0 500 501 0.15808
0 0.16800000000000012 474 0 500 501 0.1577472
0 0.16850000000000012 474 0 500 501 0.1577472
0 0.16900000000000012 473 0 500 501 0.15741440000000001
0 0.16950000000000012 472 0 500 501 0.15708159999999999
0 0.17000000000000012 471 0 500 501 0.15674879999999999
0 0.17050000000000012 471 0 500 501 0.15674879999999999
0 0.17100000000000012 470 0 500 501 0.156416
0 0.17150000000000012 469 0 500 501 0.15608320000000001
0 0.17200000000000013 468 0 500 501 0.15575040000000001
0 0.17250000000000013 468 0 500 501 0.15575040000000001
0 0.17300000000000013 467 0 500 501 0.15541759999999999
0 0.17350000000000013 467 0 500 501 0.15541759999999999
0 0.17400000000000013 465 0 500 501 0.154752
0 0.17450000000000013 465 0 500 501 0.154752
0 0.17500000000000013 464 0 500 501 0.15441920000000001
0 0.17550000000000013 464 0 500 501 0.15441920000000001
0 0.17600000000000013 462 0 500 501 0.15375359999999999
0 0.17650000000000013 462 0 500 501 0.15375359999999999
0 0.17700000000000013 461 0 500 501 0.1534208
0 0.17750000000000013 461 0 500 501 0.1534208
0 0.17800000000000013 460 0 500 501 0.153088
0 0.17850000000000013 459 0 500 501 0.15275520000000001
0 0.17900000000000013 458 0 500 501 0.15242240000000001
0 0.17950000000000013 458 0 500 501 0.15242240000000001
0 0.18000000000000013 457 0 500 501 0.15208959999999999
0 0.18050000000000013 457 0 500 501 0.15208959999999999
0 0.18100000000000013 455 0 500 501 0.151424
0 0.18150000000000013 455 0 500 501 0.151424
0 0.18200000000000013 454 0 500 501 0.15109120000000001
0 0.18250000000000013 454 0 500 501 0.15109120000000001
0 0.18300000000000013 452 0 500 501 0.15042559999999999
0 0.18350000000000014 452 0 500 501 0.15042559999999999
0 0.18400000000000014 451 0 500 501 0.1500928
0 0.18450000000000014 451 0 500 501 0.1500928
0 0.18500000000000014 450 0 500 501 0.14976
0 0.18550000000000014 449 0 500 501 0.14942720000000001
0 0.18600000000000014 448 0 500 501 0.14909439999999999
0 0.18650000000000014 448 0 500 501 0.14909439999999999
0 0.18700000000000014 447 0 500 501 0.14876159999999999
0 0.18750000000000014 446 0 500 501 0.1484288
0 0.18800000000000014 445 0 500 501 0.14809600000000001
0 0.18850000000000014 445 0 500 501 0.14809600000000001
0 0.18900000000000014 444 0 500 501 0.14776320000000001
0 0.18950000000000014 444 0 500 501 0.14776320000000001
0 0.19000000000000014 442 0 500 501 0.1470976
0 0.19050000000000014 442 0 500 501 0.1470976
0 0.19100000000000014 441 0 500 501 0.1467648
0 0.19150000000000014 441 0 500 501 0.1467648
0 0.19200000000000014 439 0 500 501 0.14609920000000001
0 0.19250000000000014 439 0 500 501 0.14609920000000001
0 0.19300000000000014 438 0 500 501 0.14576639999999999
0 0.19350000000000014 438 0 500 501 0.14576639999999999
0 0.19400000000000014 437 0 500 501 0.1454336
0 0.19450000000000014 436 0 500 501 0.1451008
0 0.19500000000000015 435 0 500 501 0.14476800000000001
0 0.19550000000000015 435 0 500 501 0.14476800000000001
0 0.19600000000000015 434 0 500 501 0.14443520000000001
0 0.19650000000000015 434 0 500 501 0.14443520000000001
0 0.19700000000000015 432 0 500 501 0.1437696
0 0.19750000000000015 432 0 500 501 0.1437696
0 0.19800000000000015 431 0 500 501 0.1434368
0 0.19850000000000015 431 0 500 501 0.1434368
0 0.19900000000000015 429 0 500 501 0.14277119999999999
0 0.19950000000000015 429 0 500 501 0.14277119999999999
0 0.20000000000000015 428 0 500 501 0.14243839999999999
0 0.20050000000000015 428 0 500 501 0.14243839999999999
0 0.20100000000000015 427 0 500 501 0.1421056
0 0.20150000000000015 426 0 500 501 0.1417728
0 0.20200000000000015 425 0 500 501 0.14144000000000001
0 0.20250000000000015 425 0 500 501 0.14144000000000001
0 0.20300000000000015 424 0 500 501 0.14110719999999999
0 0.20350000000000015 423 0 500 501 0.14077439999999999
0 0.20400000000000015 422 0 500 501 0.1404416
0 0.20450000000000015 422 0 500 501 0.1404416
0 0.20500000000000015 421 0 500 501 0.14010880000000001
0 0.20550000000000015 421 0 500 501 0.14010880000000001
0 0.20600000000000016 419 0 500 501 0.13944319999999999
0 0.20650000000000016 419 0 500 501 0.13944319999999999
0 0.20700000000000016 418 0 500 501 0.1391104
0 0.20750000000000016 418 0 500 501 0.1391104
0 0.20800000000000016 416 0 500 501 0.13844480000000001
0 0.20850000000000016 416 0 500 501 0.13844480000000001
0 0.20900000000000016 415 0 500 501 0.13811200000000001
0 0.20950000000000016 415 0 500 501 0.13811200000000001
0 0.21000000000000016 414 0 500 501 0.13777919999999999
0 0.21050000000000016 413 0 500 501 0.1374464
0 0.21100000000000016 412 0 500 501 0.1371136
0 0.21150000000000016 412 0 500 501 0.1371136
0 0.21200000000000016 411 0 500 501 0.13678080000000001
0 0.21250000000000016 411 0 500 501 0.13678080000000001
0 0.21300000000000016 409 0 500 501 0.13611519999999999
0 0.21350000000000016 409 0 500 501 0.13611519999999999
0 0.21400000000000016 408 0 500 501 0.1357824
0 0.21450000000000016 408 0 500 501 0.1357824
0 0.21500000000000016 406 0 500 501 0.13511680000000001
0 0.21550000000000016 406 0 500 501 0.13511680000000001
0 0.21600000000000016 405 0 500 501 0.13478399999999999
0 0.21650000000000016 405 0 500 501 0.13478399999999999
0 0.21700000000000016 404 0 500 501 0.13445119999999999
0 0.21750000000000017 403 0 500 501 0.1341184
0 0.21800000000000017 402 0 500 501 0.1337856
0 0.21850000000000017 402 0 500 501 0.1337856
0 0.21900000000000017 401 0 500 501 0.13345280000000001
0 0.21950000000000017 400 0 500 501 0.13311999999999999
0 0.22000000000000017 399 0 500 501 0.13278719999999999
0 0.22050000000000017 399 0 500 501 0.13278719999999999
0 0.22100000000000017 398 0 500 501 0.1324544
0 0.22150000000000017 398 0 500 501 0.1324544
0 0.22200000000000017 396 0 500 501 0.13178880000000001
0 0.22250000000000017 396 0 500 501 0.13178880000000001
0 0.22300000000000017 395 0 500 501 0.13145599999999999
0 0.22350000000000017 395 0 500 501 0.13145599999999999
0 0.22400000000000017 393 0 500 501 0.1307904
0 0.22450000000000017 393 0 500 501 0.1307904
0 0.22500000000000017 392 0 500 501 0.13045760000000001
0 0.22550000000000017 392 0 500 501 0.13045760000000001
0 0.22600000000000017 391 0 500 501 0.13012480000000001
0 0.22650000000000017 390 0 500 501 0.12979199999999999
0 0.22700000000000017 389 0 500 501 0.1294592
0 0.22750000000000017 389 0 500 501 0.1294592
0 0.22800000000000017 388 0 500 501 0.1291264
0 0.22850000000000018 388 0 500 501 0.1291264
0 0.22900000000000018 386 0 500 501 0.12846080000000001
0 0.22950000000000018 386 0 500 501 0.12846080000000001
0 0.23000000000000018 385 0 500 501 0.12812799999999999
0 0.23050000000000018 385 0 500 501 0.12812799999999999
0 0.23100000000000018 383 0 500 501 0.1274624
0 0.23150000000000018 383 0 500 501 0.1274624
0 0.23200000000000018 382 0 500 501 0.12712960000000001
0 0.23250000000000018 382 0 500 501 0.12712960000000001
0 0.23300000000000018 381 0 500 501 0.12679679999999999
0 0.23350000000000018 380 0 500 501 0.12646399999999999
0 0.23400000000000018 379 0 500 501 0.1261312
0 0.23450000000000018 379 0 500 501 0.1261312
0 0.23500000000000018 378 0 500 501 0.1257984
0 0.23550000000000018 377 0 500 501 0.12546560000000001
0 0.23600000000000018 376 0 500 501 0.12513279999999999
0 0.23650000000000018 376 0 500 501 0.12513279999999999
0 0.23700000000000018 375 0 500 501 0.12479999999999999
0 0.23750000000000018 375 0 500 501 0.12479999999999999
0 0.23800000000000018 373 0 500 501 0.12413440000000001
0 0.23850000000000018 373 0 500 501 0.12413440000000001
0 0.23900000000000018 372 0 500 501 0.1238016
0 0.23950000000000018 372 0 500 501 0.1238016
0 0.24000000000000019 370 0 500 501 0.123136
0 0.24050000000000019 370 0 500 501 0.123136
0 0.24100000000000019 369 0 500 501 0.1228032
0 0.24150000000000019 369 0 500 501 0.1228032
0 0.24200000000000019 368 0 500 501 0.12247039999999999
0 0.24250000000000019 367 0 500 501 0.1221376
0 0.24300000000000019 366 0 500 501 0.1218048
0 0.24350000000000019 366 0 500 501 0.1218048
0 0.24400000000000019 365 0 500 501 0.121472
0 0.24450000000000019 365 0 500 501 0.121472
0 0.24500000000000019 363 0 500 501 0.12080639999999999
0 0.24550000000000019 363 0 500 501 0.12080639999999999
0 0.24600000000000019 362 0 500 501 0.1204736
0 0.24650000000000019 362 0 500 501 0.1204736
0 0.24700000000000019 360 0 500 501 0.119808
0 0.24750000000000019 360 0 500 501 0.119808
0 0.24800000000000019 359 0 500 501 0.1194752
0 0.24850000000000019 359 0 500 501 0.1194752
0 0.24900000000000019 358 0 500 501 0.1191424
0 0.24950000000000019 357 0 500 501 0.1188096
0 0.25000000000000017 356 0 500 501 0.11847679999999999
0 0.25050000000000017 356 0 500 501 0.11847679999999999
0 0.25100000000000017 355 0 500 501 0.118144
0 0.25150000000000017 354 0 500 501 0.1178112
0 0.25200000000000017 353 0 500 501 0.1174784
0 0.25250000000000017 353 0 500 501 0.1174784
0 0.25300000000000017 352 0 500 501 0.1171456
0 0.25350000000000017 352 0 500 501 0.1171456
0 0.25400000000000017 350 0 500 501 0.11648
0 0.25450000000000017 349 0 500 501 0.11614720000000001
0 0.25500000000000017 349 0 500 501 0.11614720000000001
0 0.25550000000000017 348 0 500 501 0.1158144
0 0.25600000000000017 347 0 500 501 0.1154816
0 0.25650000000000017 346 0 500 501 0.1151488
0 0.25700000000000017 346 0 500 501 0.1151488
0 0.25750000000000017 345 0 500 501 0.114816
0 0.25800000000000017 345 0 500 501 0.114816
0 0.25850000000000017 343 0 500 501 0.1141504
0 0.25900000000000017 343 0 500 501 0.1141504
0 0.25950000000000017 342 0 500 501 0.1138176
0 0.26000000000000018 342 0 500 501 0.1138176
0 0.26050000000000018 341 0 500 501 0.1134848
0 0.26100000000000018 340 0 500 501 0.113152
0 0.26150000000000018 339 0 500 501 0.11281919999999999
0 0.26200000000000018 339 0 500 501 0.11281919999999999
0 0.26250000000000018 338 0 500 501 0.1124864
0 0.26300000000000018 337 0 500 501 0.11215360000000001
0 0.26350000000000018 336 0 500 501 0.1118208
0 0.26400000000000018 336 0 500 501 0.1118208
0 0.26450000000000018 335 0 500 501 0.111488
0 0.26500000000000018 335 0 500 501 0.111488
0 0.26550000000000018 333 0 500 501 0.1108224
0 0.26600000000000018 333 0 500 501 0.1108224
0 0.26650000000000018 332 0 500 501 0.11048959999999999
0 0.26700000000000018 332 0 500 501 0.11048959999999999
0 0.26750000000000018 330 0 500 501 0.109824
0 0.26800000000000018 330 0 500 501 0.109824
0 0.26850000000000018 329 0 500 501 0.1094912
0 0.26900000000000018 329 0 500 501 0.1094912
0 0.26950000000000018 328 0 500 501 0.1091584
0 0.27000000000000018 327 0 500 501 0.10882559999999999
0 0.27050000000000018 326 0 500 501 0.1084928
0 0.27100000000000019 326 0 500 501 0.1084928
0 0.27150000000000019 325 0 500 501 0.10816000000000001
0 0.27200000000000019 325 0 500 501 0.10816000000000001
0 0.27250000000000019 323 0 500 501 0.1074944
0 0.27300000000000019 323 0 500 501 0.1074944
0 0.27350000000000019 322 0 500 501 0.1071616
0 0.27400000000000019 322 0 500 501 0.1071616
0 0.27450000000000019 320 0 500 501 0.10649599999999999
0 0.27500000000000019 320 0 500 501 0.10649599999999999
0 0.27550000000000019 319 0 500 501 0.1061632
0 0.27600000000000019 319 0 500 501 0.1061632
0 0.27650000000000019 318 0 500 501 0.10583040000000001
0 0.27700000000000019 317 0 500 501 0.1054976
0 0.27750000000000019 316 0 500 501 0.1051648
0 0.27800000000000019 316 0 500 501 0.1051648
0 0.27850000000000019 315 0 500 501 0.10483199999999999
0 0.27900000000000019 314 0 500 501 0.1044992
0 0.27950000000000019 313 0 500 501 0.10416640000000001
0 0.28000000000000019 313 0 500 501 0.10416640000000001
0 0.28050000000000019 312 0 500 501 0.1038336
0 0.28100000000000019 312 0 500 501 0.1038336
0 0.28150000000000019 310 0 500 501 0.103168
0 0.28200000000000019 310 0 500 501 0.103168
0 0.2825000000000002 309 0 500 501 0.1028352
0 0.2830000000000002 309 0 500 501 0.1028352
0 0.2835000000000002 307 0 500 501 0.1021696
0 0.2840000000000002 307 0 500 501 0.1021696
0 0.2845000000000002 306 0 500 501 0.10183680000000001
0 0.2850000000000002 306 0 500 501 0.10183680000000001
0 0.2855000000000002 305 0 500 501 0.101504
0 0.2860000000000002 304 0 500 501 0.1011712
0 0.2865000000000002 303 0 500 501 0.10083839999999999
0 0.2870000000000002 303 0 500 501 0.10083839999999999
0 0.2875000000000002 302 0 500 501 0.1005056
0 0.2880000000000002 302 0 500 501 0.1005056
0 0.2885000000000002 300 0 500 501 0.099839999999999998
0 0.2890000000000002 300 0 500 501 0.099839999999999998
0 0.2895000000000002 299 0 500 501 0.099507200000000004
0 0.2900000000000002 299 0 500 501 0.099507200000000004
0 0.2905000000000002 297 0 500 501 0.098841600000000002
0 0.2910000000000002 297 0 500 501 0.098841600000000002
0 0.2915000000000002 296 0 500 501 0.098508799999999994
0 0.2920000000000002 296 0 500 501 0.098508799999999994
0 0.2925000000000002 295 0 500 501 0.098175999999999999
0 0.2930000000000002 294 0 500 501 0.097843200000000005
0 0.29350000000000021 293 0 500 501 0.097510399999999997
0 0.29400000000000021 293 0 500 501 0.097510399999999997
0 0.29450000000000021 292 0 500 501 0.097177600000000003
0 0.29500000000000021 291 0 500 501 0.096844799999999995
0 0.29550000000000021 290 0 500 501 0.096512000000000001
0 0.29600000000000021 290 0 500 501 0.096512000000000001
0 0.29650000000000021 289 0 500 501 0.096179200000000006
0 0.29700000000000021 289 0 500 501 0.096179200000000006
0 0.29750000000000021 287 0 500 501 0.095513600000000004
0 0.29800000000000021 287 0 500 501 0.095513600000000004
0 0.29850000000000021 286 0 500 501 0.095180799999999996
0 0.29900000000000021 286 0 500 501 0.095180799999999996
0 0.29950000000000021 284 0 500 501 0.094515199999999994
0 0.30000000000000021 284 0 500 501 0.094515199999999994
0 0.30050000000000021 283 0 500 501 0.094182399999999999
0 0.30100000000000021 284 0 500 502 0.094515199999999994
0 0.30150000000000021 284 0 500 503 0.094515199999999994
0 0.30200000000000021 285 0 500 505 0.094848000000000002
0 0.30250000000000021 285 0 500 506 0.094848000000000002
0 0.30300000000000021 287 0 500 508 0.095513600000000004
0 0.30350000000000021 287 0 500 509 0.095513600000000004
0 0.30400000000000021 289 0 500 511 0.096179200000000006
0 0.30450000000000021 288 0 500 512 0.095846399999999998
0 0.30500000000000022 290 0 500 514 0.096512000000000001
0 0.30550000000000022 290 0 500 515 0.096512000000000001
0 0.30600000000000022 292 0 500 517 0.097177600000000003
0 0.30650000000000022 291 0 500 518 0.096844799999999995
0 0.30700000000000022 293 0 500 520 0.097510399999999997
0 0.30750000000000022 293 0 500 521 0.097510399999999997
0 0.30800000000000022 295 0 500 523 0.098175999999999999
0 0.30850000000000022 295 0 500 524 0.098175999999999999
0 0.30900000000000022 296 0 500 526 0.098508799999999994
0 0.30950000000000022 296 0 500 527 0.098508799999999994
0 0.31000000000000022 298 0 500 529 0.099174399999999996
0 0.31050000000000022 298 0 500 530 0.099174399999999996
0 0.31100000000000022 299 0 500 532 0.099507200000000004
0 0.31150000000000022 299 0 500 533 0.099507200000000004
0 0.31200000000000022 301 0 500 535 0.10017280000000001
0 0.31250000000000022 301 0 500 536 0.10017280000000001
0 0.31300000000000022 303 0 500 538 0.10083839999999999
0 0.31350000000000022 302 0 500 539 0.1005056
0 0.31400000000000022 304 0 500 541 0.1011712
0 0.31450000000000022 304 0 500 542 0.1011712
0 0.31500000000000022 306 0 500 544 0.10183680000000001
0 0.31550000000000022 305 0 500 545 0.101504
0 0.31600000000000023 307 0 500 547 0.1021696
0 0.31650000000000023 307 0 500 548 0.1021696
0 0.31700000000000023 309 0 500 550 0.1028352
0 0.31750000000000023 309 0 500 551 0.1028352
0 0.31800000000000023 310 0 500 553 0.103168
0 0.31850000000000023 310 0 500 554 0.103168
0 0.31900000000000023 311 0 500 556 0.1035008
0 0.31950000000000023 312 0 500 557 0.1038336
0 0.32000000000000023 313 0 500 559 0.10416640000000001
0 0.32050000000000023 313 0 500 560 0.10416640000000001
0 0.32100000000000023 314 0 500 562 0.1044992
0 0.32150000000000023 315 0 500 563 0.10483199999999999
0 0.32200000000000023 316 0 500 565 0.1051648
0 0.32250000000000023 315 0 500 566 0.10483199999999999
0 0.32300000000000023 317 0 500 568 0.1054976
0 0.32350000000000023 317 0 500 569 0.1054976
0 0.32400000000000023 319 0 500 571 0.1061632
0 0.32450000000000023 319 0 500 572 0.1061632
0 0.32500000000000023 320 0 500 574 0.10649599999999999
0 0.32550000000000023 320 0 500 575 0.10649599999999999
0 0.32600000000000023 322 0 500 577 0.1071616
0 0.32650000000000023 322 0 500 578 0.1071616
0 0.32700000000000023 322 0 500 580 0.1071616
0 0.32750000000000024 323 0 500 581 0.1074944
0 0.32800000000000024 324 0 500 583 0.1078272
0 0.32850000000000024 325 0 500 584 0.10816000000000001
0 0.32900000000000024 326 0 500 586 0.1084928
0 0.32950000000000024 326 0 500 587 0.1084928
0 0.33000000000000024 327 0 500 589 0.10882559999999999
0 0.33050000000000024 327 0 500 590 0.10882559999999999
0 0.33100000000000024 329 0 500 592 0.1094912
0 0.33150000000000024 328 0 500 593 0.1091584
0 0.33200000000000024 330 0 500 595 0.109824
0 0.33250000000000024 330 0 500 596 0.109824
0 0.33300000000000024 332 0 500 598 0.11048959999999999
0 0.33350000000000024 332 0 500 599 0.11048959999999999
0 0.33400000000000024 333 0 500 601 0.1108224
0 0.33450000000000024 333 0 500 602 0.1108224
0 0.33500000000000024 334 0 500 604 0.1111552
0 0.33550000000000024 335 0 500 605 0.111488
0 0.33600000000000024 336 0 500 607 0.1118208
0 0.33650000000000024 336 0 500 608 0.1118208
0 0.33700000000000024 337 0 500 610 0.11215360000000001
0 0.33750000000000024 338 0 500 611 0.1124864
0 0.33800000000000024 339 0 500 613 0.11281919999999999
0 0.33850000000000025 338 0 500 614 0.1124864
0 0.33900000000000025 340 0 500 616 0.113152
0 0.33950000000000025 340 0 500 617 0.113152
0 0.34000000000000025 342 0 500 619 0.1138176
0 0.34050000000000025 342 0 500 620 0.1138176
0 0.34100000000000025 343 0 500 622 0.1141504
0 0.34150000000000025 343 0 500 623 0.1141504
0 0.34200000000000025 345 0 500 625 0.114816
0 0.34250000000000025 345 0 500 626 0.114816
0 0.34300000000000025 345 0 500 628 0.114816
0 0.34350000000000025 346 0 500 629 0.1151488
0 0.34400000000000025 347 0 500 631 0.1154816
0 0.34450000000000025 348 0 500 632 0.1158144
0 0.34500000000000025 349 0 500 634 0.11614720000000001
0 0.34550000000000025 349 0 500 635 0.11614720000000001
0 0.34600000000000025 350 0 500 637 0.11648
0 0.34650000000000025 350 0 500 638 0.11648
0 0.34700000000000025 352 0 500 640 0.1171456
0 0.34750000000000025 351 0 500 641 0.11681279999999999
0 0.34800000000000025 353 0 500 643 0.1174784
0 0.34850000000000025 353 0 500 644 0.1174784
0 0.34900000000000025 355 0 500 646 0.118144
0 0.34950000000000025 355 0 500 647 0.118144
0 0.35000000000000026 356 0 500 649 0.11847679999999999
0 0.35050000000000026 356 0 500 650 0.11847679999999999
0 0.35100000000000026 357 0 500 652 0.1188096
0 0.35150000000000026 358 0 500 653 0.1191424
0 0.35200000000000026 359 0 500 655 0.1194752
0 0.35250000000000026 359 0 500 656 0.1194752
0 0.35300000000000026 360 0 500 658 0.119808
0 0.35350000000000026 361 0 500 659 0.12014080000000001
0 0.35400000000000026 362 0 500 661 0.1204736
0 0.35450000000000026 361 0 500 662 0.12014080000000001
0 0.35500000000000026 363 0 500 664 0.12080639999999999
0 0.35550000000000026 363 0 500 665 0.12080639999999999
0 0.35600000000000026 365 0 500 667 0.121472
0 0.35650000000000026 365 0 500 668 0.121472
0 0.35700000000000026 366 0 500 670 0.1218048
0 0.35750000000000026 366 0 500 671 0.1218048
0 0.35800000000000026 368 0 500 673 0.12247039999999999
0 0.35850000000000026 368 0 500 674 0.12247039999999999
0 0.35900000000000026 368 0 500 676 0.12247039999999999
0 0.35950000000000026 369 0 500 677 0.1228032
0 0.36000000000000026 370 0 500 679 0.123136
0 0.36050000000000026 371 0 500 680 0.1234688
0 0.36100000000000027 372 0 500 682 0.1238016
0 0.36150000000000027 372 0 500 683 0.1238016
0 0.36200000000000027 373 0 500 685 0.12413440000000001
0 0.36250000000000027 373 0 500 686 0.12413440000000001
0 0.36300000000000027 375 0 500 688 0.12479999999999999
0 0.36350000000000027 374 0 500 689 0.1244672
0 0.36400000000000027 376 0 500 691 0.12513279999999999
0 0.36450000000000027 376 0 500 692 0.12513279999999999
0 0.36500000000000027 378 0 500 694 0.1257984
0 0.36550000000000027 378 0 500 695 0.1257984
0 0.36600000000000027 379 0 500 697 0.1261312
0 0.36650000000000027 379 0 500 698 0.1261312
0 0.36700000000000027 380 0 500 700 0.12646399999999999
0 0.36750000000000027 381 0 500 701 0.12679679999999999
0 0.36800000000000027 382 0 500 703 0.12712960000000001
0 0.36850000000000027 382 0 500 704 0.12712960000000001
0 0.36900000000000027 383 0 500 706 0.1274624
0 0.36950000000000027 384 0 500 707 0.1277952
0 0.37000000000000027 385 0 500 709 0.12812799999999999
0 0.37050000000000027 384 0 500 710 0.1277952
0 0.37100000000000027 386 0 500 712 0.12846080000000001
0 0.37150000000000027 386 0 500 713 0.12846080000000001
0 0.37200000000000027 388 0 500 715 0.1291264
0 0.37250000000000028 388 0 500 716 0.1291264
0 0.37300000000000028 389 0 500 718 0.1294592
0 0.37350000000000028 389 0 500 719 0.1294592
0 0.37400000000000028 391 0 500 721 0.13012480000000001
0 0.37450000000000028 391 0 500 722 0.13012480000000001
0 0.37500000000000028 391 0 500 724 0.13012480000000001
0 0.37550000000000028 392 0 500 725 0.13045760000000001
0 0.37600000000000028 393 0 500 727 0.1307904
0 0.37650000000000028 394 0 500 728 0.1311232
0 0.37700000000000028 395 0 500 730 0.13145599999999999
0 0.37750000000000028 395 0 500 731 0.13145599999999999
0 0.37800000000000028 396 0 500 733 0.13178880000000001
0 0.37850000000000028 396 0 500 734 0.13178880000000001
0 0.37900000000000028 398 0 500 736 0.1324544
0 0.37950000000000028 397 0 500 737 0.13212160000000001
0 0.38000000000000028 399 0 500 739 0.13278719999999999
0 0.38050000000000028 399 0 500 740 0.13278719999999999
0 0.38100000000000028 401 0 500 742 0.13345280000000001
0 0.38150000000000028 401 0 500 743 0.13345280000000001
0 0.38200000000000028 402 0 500 745 0.1337856
0 0.38250000000000028 402 0 500 746 0.1337856
0 0.38300000000000028 403 0 500 748 0.1341184
0 0.38350000000000029 404 0 500 749 0.13445119999999999
0 0.38400000000000029 405 0 500 751 0.13478399999999999
0 0.38450000000000029 405 0 500 752 0.13478399999999999
0 0.38500000000000029 406 0 500 754 0.13511680000000001
0 0.38550000000000029 407 0 500 755 0.1354496
0 0.38600000000000029 408 0 500 757 0.1357824
0 0.38650000000000029 407 0 500 758 0.1354496
0 0.38700000000000029 409 0 500 760 0.13611519999999999
0 0.38750000000000029 409 0 500 761 0.13611519999999999
0 0.38800000000000029 411 0 500 763 0.13678080000000001
0 0.38850000000000029 411 0 500 764 0.13678080000000001
0 0.38900000000000029 412 0 500 766 0.1371136
0 0.38950000000000029 412 0 500 767 0.1371136
0 0.39000000000000029 414 0 500 769 0.13777919999999999
0 0.39050000000000029 414 0 500 770 0.13777919999999999
0 0.39100000000000029 414 0 500 772 0.13777919999999999
0 0.39150000000000029 415 0 500 773 0.13811200000000001
0 0.39200000000000029 416 0 500 775 0.13844480000000001
0 0.39250000000000029 417 0 500 776 0.1387776
0 0.39300000000000029 418 0 500 778 0.1391104
0 0.39350000000000029 418 0 500 779 0.1391104
0 0.39400000000000029 419 0 500 781 0.13944319999999999
0 0.39450000000000029 420 0 500 782 0.13977600000000001
0 0.3950000000000003 421 0 500 784 0.14010880000000001
0 0.3955000000000003 421 0 500 785 0.14010880000000001
0 0.3960000000000003 422 0 500 787 0.1404416
0 0.3965000000000003 424 0 500 789 0.14110719999999999
0 0.3970000000000003 424 0 500 790 0.14110719999999999
0 0.3975000000000003 426 0 500 792 0.1417728
0 0.3980000000000003 425 0 500 793 0.14144000000000001
0 0.3985000000000003 426 0 500 795 0.1417728
0 0.3990000000000003 427 0 500 796 0.1421056
0 0.3995000000000003 428 0 500 798 0.14243839999999999
0 0.4000000000000003 429 0 500 799 0.14277119999999999
0 0.4005000000000003 429 0 500 801 0.14277119999999999
0 0.4010000000000003 430 0 500 802 0.14310400000000001
0 0.4015000000000003 431 0 500 804 0.1434368
0 0.4020000000000003 432 0 500 805 0.1437696
0 0.4025000000000003 432 0 500 807 0.1437696
0 0.4030000000000003 433 0 500 808 0.14410239999999999
0 0.4035000000000003 434 0 500 810 0.14443520000000001
0 0.4040000000000003 435 0 500 811 0.14476800000000001
0 0.4045000000000003 436 0 500 813 0.1451008
0 0.4050000000000003 436 0 500 814 0.1451008
0 0.4055000000000003 437 0 500 816 0.1454336
0 0.40600000000000031 438 0 500 817 0.14576639999999999
0 0.40650000000000031 439 0 500 819 0.14609920000000001
0 0.40700000000000031 439 0 500 820 0.14609920000000001
0 0.40750000000000031 440 0 500 822 0.14643200000000001
0 0.40800000000000031 441 0 500 823 0.1467648
0 0.40850000000000031 442 0 500 825 0.1470976
0 0.40900000000000031 443 0 500 826 0.14743039999999999
0 0.40950000000000031 443 0 500 828 0.14743039999999999
0 0.41000000000000031 443 0 500 829 0.14743039999999999
0 0.41050000000000031 445 0 500 831 0.14809600000000001
0 0.41100000000000031 445 0 500 832 0.14809600000000001
0 0.41150000000000031 446 0 500 834 0.1484288
0 0.41200000000000031 446 0 500 835 0.1484288
0 0.41250000000000031 448 0 500 837 0.14909439999999999
0 0.41300000000000031 448 0 500 838 0.14909439999999999
0 0.41350000000000031 450 0 500 840 0.14976
0 0.41400000000000031 449 0 500 841 0.14942720000000001
0 0.41450000000000031 451 0 500 843 0.1500928
0 0.41500000000000031 451 0 500 844 0.1500928
0 0.41550000000000031 453 0 500 846 0.15075839999999999
0 0.41600000000000031 453 0 500 847 0.15075839999999999
0 0.41650000000000031 454 0 500 849 0.15109120000000001
0 0.41700000000000031 454 0 500 850 0.15109120000000001
0 0.41750000000000032 456 0 500 852 0.1517568
0 0.41800000000000032 456 0 500 853 0.1517568
0 0.41850000000000032 457 0 500 855 0.15208959999999999
0 0.41900000000000032 457 0 500 856 0.15208959999999999
0 0.41950000000000032 459 0 500 858 0.15275520000000001
0 0.42000000000000032 459 0 500 859 0.15275520000000001
0 0.42050000000000032 461 0 500 861 0.1534208
0 0.42100000000000032 460 0 500 862 0.153088
0 0.42150000000000032 461 0 500 864 0.1534208
0 0.42200000000000032 462 0 500 865 0.15375359999999999
0 0.42250000000000032 463 0 500 867 0.15408640000000001
0 0.42300000000000032 463 0 500 868 0.15408640000000001
0 0.42350000000000032 464 0 500 870 0.15441920000000001
0 0.42400000000000032 465 0 500 871 0.154752
0 0.42450000000000032 466 0 500 873 0.15508479999999999
0 0.42500000000000032 467 0 500 874 0.15541759999999999
0 0.42550000000000032 467 0 500 876 0.15541759999999999
0 0.42600000000000032 468 0 500 877 0.15575040000000001
0 0.42650000000000032 469 0 500 879 0.15608320000000001
0 0.42700000000000032 470 0 500 880 0.156416
0 0.42750000000000032 470 0 500 882 0.156416
0 0.42800000000000032 471 0 500 883 0.15674879999999999
0 0.42850000000000033 472 0 500 885 0.15708159999999999
0 0.42900000000000033 473 0 500 886 0.15741440000000001
0 0.42950000000000033 474 0 500 888 0.1577472
0 0.43000000000000033 474 0 500 889 0.1577472
0 0.43050000000000033 475 0 500 891 0.15808
0 0.43100000000000033 476 0 500 892 0.15841279999999999
0 0.43150000000000033 477 0 500 894 0.15874559999999999
0 0.43200000000000033 477 0 500 895 0.15874559999999999
0 0.43250000000000033 478 0 500 897 0.15907840000000001
0 0.43300000000000033 478 0 500 898 0.15907840000000001
0 0.43350000000000033 480 0 500 900 0.159744
0 0.43400000000000033 480 0 500 901 0.159744
0 0.43450000000000033 481 0 500 903 0.16007679999999999
0 0.43500000000000033 481 0 500 904 0.16007679999999999
0 0.43550000000000033 483 0 500 906 0.16074240000000001
0 0.43600000000000033 483 0 500 907 0.16074240000000001
0 0.43650000000000033 485 0 500 909 0.161408
0 0.43700000000000033 484 0 500 910 0.1610752
0 0.43750000000000033 486 0 500 912 0.16174079999999999
0 0.43800000000000033 486 0 500 913 0.16174079999999999
0 0.43850000000000033 488 0 500 915 0.16240640000000001
0 0.43900000000000033 487 0 500 916 0.16207360000000001
0 0.43950000000000033 489 0 500 918 0.1627392
0 0.44000000000000034 489 0 500 919 0.1627392
0 0.44050000000000034 491 0 500 921 0.16340479999999999
0 0.44100000000000034 491 0 500 922 0.16340479999999999
0 0.44150000000000034 492 0 500 924 0.16373760000000001
0 0.44200000000000034 492 0 500 925 0.16373760000000001
0 0.44250000000000034 494 0 500 927 0.1644032
0 0.44300000000000034 494 0 500 928 0.1644032
0 0.44350000000000034 494 0 500 930 0.1644032
0 0.44400000000000034 495 0 500 931 0.16473599999999999
0 0.44450000000000034 496 0 500 933 0.16506879999999999
0 0.44500000000000034 497 0 500 934 0.16540160000000001
0 0.44550000000000034 498 0 500 936 0.1657344
0 0.44600000000000034 498 0 500 937 0.1657344
0 0.44650000000000034 499 0 500 939 0.1660672
0 0.44700000000000034 500 0 500 940 0.16639999999999999
0 0.44750000000000034 501 0 500 942 0.16673279999999999
0 0.44800000000000034 502 0 500 943 0.16706560000000001
0 0.44850000000000034 502 0 500 945 0.16706560000000001
0 0.44900000000000034 503 0 500 946 0.1673984
0 0.44950000000000034 504 0 500 948 0.1677312
0 0.45000000000000034 505 0 500 949 0.16806399999999999
0 0.45050000000000034 505 0 500 951 0.16806399999999999
0 0.45100000000000035 506 0 500 952 0.16839680000000001
0 0.45150000000000035 507 0 500 954 0.16872960000000001
0 0.45200000000000035 508 0 500 955 0.1690624
0 0.45250000000000035 509 0 500 957 0.1693952
0 0.45300000000000035 509 0 500 958 0.1693952
0 0.45350000000000035 510 0 500 960 0.16972799999999999
0 0.45400000000000035 511 0 500 961 0.17006080000000001
0 0.45450000000000035 512 0 500 963 0.17039360000000001
0 0.45500000000000035 511 0 500 964 0.17006080000000001
0 0.45550000000000035 513 0 500 966 0.1707264
0 0.45600000000000035 513 0 500 967 0.1707264
0 0.45650000000000035 515 0 500 969 0.17139199999999999
0 0.45700000000000035 515 0 500 970 0.17139199999999999
0 0.45750000000000035 516 0 500 972 0.17172480000000001
0 0.45800000000000035 516 0 500 973 0.17172480000000001
0 0.45850000000000035 518 0 500 975 0.1723904
0 0.45900000000000035 518 0 500 976 0.1723904
0 0.45950000000000035 519 0 500 978 0.17272319999999999
0 0.46000000000000035 519 0 500 979 0.17272319999999999
0 0.46050000000000035 521 0 500 981 0.17338880000000001
0 0.46100000000000035 521 0 500 982 0.17338880000000001
0 0.46150000000000035 523 0 500 984 0.1740544
0 0.46200000000000035 522 0 500 985 0.1737216
0 0.46250000000000036 524 0 500 987 0.17438719999999999
0 0.46300000000000036 524 0 500 988 0.17438719999999999
0 0.46350000000000036 526 0 500 990 0.17505280000000001
0 0.46400000000000036 526 0 500 991 0.17505280000000001
0 0.46450000000000036 527 0 500 993 0.1753856
0 0.46500000000000036 527 0 500 994 0.1753856
0 0.46550000000000036 528 0 500 996 0.1757184
0 0.46600000000000036 529 0 500 997 0.17605119999999999
0 0.46650000000000036 529 0 500 999 0.17605119999999999
0 0.46700000000000036 530 0 500 1000 0.17638400000000001
0 0.46750000000000036 530 0 500 1001 0.17638400000000001
0 0.46800000000000036 530 0 500 1001 0.17638400000000001
0 0.46850000000000036 529 0 500 1001 0.17605119999999999
0 0.46900000000000036 528 0 500 1001 0.1757184
0 0.46950000000000036 527 0 500 1001 0.1753856
0 0.47000000000000036 527 0 500 1001 0.1753856
0 0.47050000000000036 526 0 500 1001 0.17505280000000001
0 0.47100000000000036 525 0 500 1001 0.17471999999999999
0 0.47150000000000036 524 0 500 1001 0.17438719999999999
0 0.47200000000000036 524 0 500 1001 0.17438719999999999
0 0.47250000000000036 523 0 500 1001 0.1740544
0 0.47300000000000036 523 0 500 1001 0.1740544
0 0.47350000000000037 521 0 500 1001 0.17338880000000001
0 0.47400000000000037 521 0 500 1001 0.17338880000000001
0 0.47450000000000037 520 0 500 1001 0.17305599999999999
0 0.47500000000000037 520 0 500 1001 0.17305599999999999
0 0.47550000000000037 518 0 500 1001 0.1723904
0 0.47600000000000037 518 0 500 1001 0.1723904
0 0.47650000000000037 517 0 500 1001 0.1720576
0 0.47700000000000037 516 0 500 1001 0.17172480000000001
0 0.47750000000000037 516 0 500 1001 0.17172480000000001
0 0.47800000000000037 514 0 500 1001 0.17105919999999999
0 0.47850000000000037 514 0 500 1001 0.17105919999999999
0 0.47900000000000037 513 0 500 1001 0.1707264
0 0.47950000000000037 513 0 500 1001 0.1707264
0 0.48000000000000037 512 0 500 1001 0.17039360000000001
0 0.48050000000000037 511 0 500 1001 0.17006080000000001
0 0.48100000000000037 510 0 500 1001 0.16972799999999999
0 0.48150000000000037 510 0 500 1001 0.16972799999999999
0 0.48200000000000037 509 0 500 1001 0.1693952
0 0.48250000000000037 508 0 500 1001 0.1690624
0 0.48300000000000037 507 0 500 1001 0.16872960000000001
0 0.48350000000000037 507 0 500 1001 0.16872960000000001
0 0.48400000000000037 506 0 500 1001 0.16839680000000001
0 0.48450000000000037 506 0 500 1001 0.16839680000000001
0 0.48500000000000038 504 0 500 1001 0.1677312
0 0.48550000000000038 504 0 500 1001 0.1677312
0 0.48600000000000038 503 0 500 1001 0.1673984
0 0.48650000000000038 503 0 500 1001 0.1673984
0 0.48700000000000038 501 0 500 1001 0.16673279999999999
0 0.48750000000000038 500 0 500 1001 0.16639999999999999
0 0.48800000000000038 500 0 500 1001 0.16639999999999999
0 0.48850000000000038 499 0 500 1001 0.1660672
0 0.48900000000000038 499 0 500 1001 0.1660672
0 0.48950000000000038 497 0 500 1001 0.16540160000000001
0 0.49000000000000038 497 0 500 1001 0.16540160000000001
0 0.49050000000000038 496 0 500 1001 0.16506879999999999
0 0.49100000000000038 496 0 500 1001 0.16506879999999999
0 0.49150000000000038 494 0 500 1001 0.1644032
0 0.49200000000000038 494 0 500 1001 0.1644032
0 0.49250000000000038 493 0 500 1001 0.16407040000000001
0 0.49300000000000038 493 0 500 1001 0.16407040000000001
0 0.49350000000000038 492 0 500 1001 0.16373760000000001
0 0.49400000000000038 491 0 500 1001 0.16340479999999999
0 0.49450000000000038 490 0 500 1001 0.16307199999999999
0 0.49500000000000038 490 0 500 1001 0.16307199999999999
0 0.49550000000000038 489 0 500 1001 0.1627392
0 0.49600000000000039 489 0 500 1001 0.1627392
0 0.49650000000000039 487 0 500 1001 0.16207360000000001
0 0.49700000000000039 487 0 500 1001 0.16207360000000001
0 0.49750000000000039 486 0 500 1001 0.16174079999999999
0 0.49800000000000039 486 0 500 1001 0.16174079999999999
0 0.49850000000000039 484 0 500 1001 0.1610752
0 0.49900000000000039 483 0 500 1001 0.16074240000000001
0 0.49950000000000039 483 0 500 1001 0.16074240000000001
0 0.50000000000000033 482 0 500 1001 0.16040960000000001
0 0.50050000000000028 482 0 500 1001 0.16040960000000001
0 0.50100000000000022 480 0 500 1001 0.159744
0 0.50150000000000017 480 0 500 1001 0.159744
0 0.50200000000000011 479 0 500 1001 0.1594112
0 0.50250000000000006 479 0 500 1001 0.1594112
0 0.503 477 0 500 1001 0.15874559999999999
0 0.50349999999999995 477 0 500 1001 0.15874559999999999
0 0.50399999999999989 476 0 500 1001 0.15841279999999999
0 0.50449999999999984 476 0 500 1001 0.15841279999999999
0 0.50499999999999978 475 0 500 1001 0.15808
0 0.50549999999999973 474 0 500 1001 0.1577472
0 0.50599999999999967 473 0 500 1001 0.15741440000000001
0 0.50649999999999962 473 0 500 1001 0.15741440000000001
0 0.50699999999999956 472 0 500 1001 0.15708159999999999
0 0.50749999999999951 471 0 500 1001 0.15674879999999999
0 0.50799999999999945 470 0 500 1001 0.156416
0 0.5084999999999994 470 0 500 1001 0.156416
0 0.50899999999999934 469 0 500 1001 0.15608320000000001
0 0.50949999999999929 469 0 500 1001 0.15608320000000001
0 0.50999999999999923 467 0 500 1001 0.15541759999999999
0 0.51049999999999918 466 0 500 1001 0.15508479999999999
0 0.51099999999999912 466 0 500 1001 0.15508479999999999
0 0.51149999999999907 465 0 500 1001 0.154752
0 0.51199999999999901 465 0 500 1001 0.154752
0 0.51249999999999896 463 0 500 1001 0.15408640000000001
0 0.5129999999999989 463 0 500 1001 0.15408640000000001
0 0.51349999999999885 462 0 500 1001 0.15375359999999999
0 0.51399999999999879 462 0 500 1001 0.15375359999999999
0 0.51449999999999874 460 0 500 1001 0.153088
0 0.51499999999999868 460 0 500 1001 0.153088
0 0.51549999999999863 459 0 500 1001 0.15275520000000001
0 0.51599999999999857 459 0 500 1001 0.15275520000000001
0 0.51649999999999852 458 0 500 1001 0.15242240000000001
0 0.51699999999999846 457 0 500 1001 0.15208959999999999
0 0.51749999999999841 456 0 500 1001 0.1517568
0 0.51799999999999835 456 0 500 1001 0.1517568
0 0.5184999999999983 455 0 500 1001 0.151424
0 0.51899999999999824 454 0 500 1001 0.15109120000000001
0 0.51949999999999819 453 0 500 1001 0.15075839999999999
0 0.51999999999999813 453 0 500 1001 0.15075839999999999
0 0.52049999999999808 452 0 500 1001 0.15042559999999999
0 0.52099999999999802 451 0 500 1001 0.1500928
0 0.52149999999999797 450 0 500 1001 0.14976
0 0.52199999999999791 449 0 500 1001 0.14942720000000001
0 0.52249999999999786 449 0 500 1001 0.14942720000000001
0 0.5229999999999978 448 0 500 1001 0.14909439999999999
0 0.52349999999999774 447 0 500 1001 0.14876159999999999
0 0.52399999999999769 446 0 500 1001 0.1484288
0 0.52449999999999763 446 0 500 1001 0.1484288
0 0.52499999999999758 445 0 500 1001 0.14809600000000001
0 0.52549999999999752 445 0 500 1001 0.14809600000000001
0 0.52599999999999747 443 0 500 1001 0.14743039999999999
0 0.52649999999999741 443 0 500 1001 0.14743039999999999
0 0.52699999999999736 442 0 500 1001 0.1470976
0 0.5274999999999973 442 0 500 1001 0.1470976
0 0.52799999999999725 441 0 500 1001 0.1467648
0 0.52849999999999719 440 0 500 1001 0.14643200000000001
0 0.52899999999999714 439 0 500 1001 0.14609920000000001
0 0.52949999999999708 439 0 500 1001 0.14609920000000001
0 0.52999999999999703 438 0 500 1001 0.14576639999999999
0 0.53049999999999697 437 0 500 1001 0.1454336
0 0.53099999999999692 436 0 500 1001 0.1451008
0 0.53149999999999686 436 0 500 1001 0.1451008
0 0.53199999999999681 435 0 500 1001 0.14476800000000001
0 0.53249999999999675 434 0 500 1001 0.14443520000000001
0 0.5329999999999967 433 0 500 1001 0.14410239999999999
0 0.53349999999999664 432 0 500 1001 0.1437696
0 0.53399999999999659 432 0 500 1001 0.1437696
0 0.53449999999999653 431 0 500 1001 0.1434368
0 0.53499999999999648 430 0 500 1001 0.14310400000000001
0 0.53549999999999642 429 0 500 1001 0.14277119999999999
0 0.53599999999999637 429 0 500 1001 0.14277119999999999
0 0.53649999999999631 428 0 500 1001 0.14243839999999999
0 0.53699999999999626 428 0 500 1001 0.14243839999999999
0 0.5374999999999962 426 0 500 1001 0.1417728
0 0.53799999999999615 426 0 500 1001 0.1417728
0 0.53849999999999609 425 0 500 1001 0.14144000000000001
0 0.53899999999999604 425 0 500 1001 0.14144000000000001
0 0.53949999999999598 423 0 500 1001 0.14077439999999999
0 0.53999999999999593 423 0 500 1001 0.14077439999999999
0 0.54049999999999587 422 0 500 1001 0.1404416
0 0.54099999999999582 422 0 500 1001 0.1404416
0 0.54149999999999576 421 0 500 1001 0.14010880000000001
0 0.54199999999999571 420 0 500 1001 0.13977600000000001
0 0.54249999999999565 419 0 500 1001 0.13944319999999999
0 0.5429999999999956 419 0 500 1002 0.13944319999999999
0 0.54349999999999554 420 0 500 1003 0.13977600000000001
0 0.54399999999999549 420 0 500 1004 0.13977600000000001
0 0.54449999999999543 420 0 500 1005 0.13977600000000001
0 0.54499999999999538 420 0 500 1006 0.13977600000000001
0 0.54549999999999532 421 0 500 1007 0.14010880000000001
0 0.54599999999999527 421 0 500 1008 0.14010880000000001
0 0.54649999999999521 421 0 500 1009 0.14010880000000001
0 0.54699999999999516 421 0 500 1010 0.14010880000000001
0 0.5474999999999951 422 0 500 1011 0.1404416
0 0.54799999999999505 422 0 500 1012 0.1404416
0 0.54849999999999499 423 0 500 1013 0.14077439999999999
0 0.54899999999999494 422 0 500 1014 0.1404416
0 0.54949999999999488 423 0 500 1015 0.14077439999999999
0 0.54999999999999483 423 0 500 1016 0.14077439999999999
0 0.55049999999999477 424 0 500 1017 0.14110719999999999
0 0.55099999999999472 423 0 500 1018 0.14077439999999999
0 0.55149999999999466 424 0 500 1019 0.14110719999999999
0 0.55199999999999461 424 0 500 1020 0.14110719999999999
0 0.55249999999999455 425 0 500 1021 0.14144000000000001
0 0.5529999999999945 425 0 500 1022 0.14144000000000001
0 0.55349999999999444 425 0 500 1023 0.14144000000000001
0 0.55399999999999439 425 0 500 1024 0.14144000000000001
0 0.55449999999999433 425 0 500 1025 0.14144000000000001
0 0.55499999999999428 426 0 500 1026 0.1417728
0 0.55549999999999422 425 0 500 1027 0.14144000000000001
0 0.55599999999999417 426 0 500 1028 0.1417728
0 0.55649999999999411 426 0 500 1029 0.1417728
0 0.55699999999999406 427 0 500 1030 0.1421056
0 0.557499999999994 427 0 500 1031 0.1421056
0 0.55799999999999395 427 0 500 1032 0.1421056
0 0.55849999999999389 427 0 500 1033 0.1421056
0 0.55899999999999384 428 0 500 1034 0.14243839999999999
0 0.55949999999999378 428 0 500 1035 0.14243839999999999
0 0.55999999999999373 429 0 500 1036 0.14277119999999999
0 0.56049999999999367 428 0 500 1037 0.14243839999999999
0 0.56099999999999361 429 0 500 1038 0.14277119999999999
0 0.56149999999999356 429 0 500 1039 0.14277119999999999
0 0.5619999999999935 430 0 500 1040 0.14310400000000001
0 0.56249999999999345 429 0 500 1041 0.14277119999999999
0 0.56299999999999339 430 0 500 1042 0.14310400000000001
0 0.56349999999999334 430 0 500 1043 0.14310400000000001
0 0.56399999999999328 431 0 500 1044 0.1434368
0 0.56449999999999323 431 0 500 1045 0.1434368
0 0.56499999999999317 431 0 500 1046 0.1434368
0 0.56549999999999312 431 0 500 1047 0.1434368
0 0.56599999999999306 431 0 500 1048 0.1434368
0 0.56649999999999301 432 0 500 1049 0.1437696
0 0.56699999999999295 431 0 500 1050 0.1434368
0 0.5674999999999929 432 0 500 1051 0.1437696
0 0.56799999999999284 432 0 500 1052 0.1437696
0 0.56849999999999279 433 0 500 1053 0.14410239999999999
0 0.56899999999999273 433 0 500 1054 0.14410239999999999
0 0.56949999999999268 433 0 500 1055 0.14410239999999999
0 0.56999999999999262 433 0 500 1056 0.14410239999999999
0 0.57049999999999257 434 0 500 1057 0.14443520000000001
0 0.57099999999999251 434 0 500 1058 0.14443520000000001
0 0.57149999999999246 434 0 500 1059 0.14443520000000001
0 0.5719999999999924 434 0 500 1060 0.14443520000000001
0 0.57249999999999235 435 0 500 1061 0.14476800000000001
0 0.57299999999999229 435 0 500 1062 0.14476800000000001
0 0.57349999999999224 436 0 500 1063 0.1451008
0 0.57399999999999218 435 0 500 1064 0.14476800000000001
0 0.57449999999999213 436 0 500 1065 0.1451008
0 0.57499999999999207 436 0 500 1066 0.1451008
0 0.57549999999999202 437 0 500 1067 0.1454336
0 0.57599999999999196 437 0 500 1068 0.1454336
0 0.57649999999999191 436 0 500 1069 0.1451008
0 0.57699999999999185 437 0 500 1070 0.1454336
0 0.5774999999999918 437 0 500 1071 0.1454336
0 0.57799999999999174 438 0 500 1072 0.14576639999999999
0 0.57849999999999169 437 0 500 1073 0.1454336
0 0.57899999999999163 438 0 500 1074 0.14576639999999999
0 0.57949999999999158 438 0 500 1075 0.14576639999999999
0 0.57999999999999152 439 0 500 1076 0.14609920000000001
0 0.58049999999999147 439 0 500 1077 0.14609920000000001
0 0.58099999999999141 439 0 500 1078 0.14609920000000001
0 0.58149999999999136 439 0 500 1079 0.14609920000000001
0 0.5819999999999913 440 0 500 1080 0.14643200000000001
0 0.58249999999999125 440 0 500 1081 0.14643200000000001
0 0.58299999999999119 440 0 500 1082 0.14643200000000001
0 0.58349999999999114 440 0 500 1083 0.14643200000000001
0 0.58399999999999108 441 0 500 1084 0.1467648
0 0.58449999999999103 441 0 500 1085 0.1467648
0 0.58499999999999097 442 0 500 1086 0.1470976
0 0.58549999999999092 441 0 500 1087 0.1467648
0 0.58599999999999086 442 0 500 1088 0.1470976
0 0.58649999999999081 442 0 500 1089 0.1470976
0 0.58699999999999075 443 0 500 1090 0.14743039999999999
0 0.5874999999999907 442 0 500 1091 0.1470976
0 0.58799999999999064 442 0 500 1092 0.1470976
0 0.58849999999999059 443 0 500 1093 0.14743039999999999
0 0.58899999999999053 443 0 500 1094 0.14743039999999999
0 0.58949999999999048 444 0 500 1095 0.14776320000000001
0 0.58999999999999042 443 0 500 1096 0.14743039999999999
0 0.59049999999999037 444 0 500 1097 0.14776320000000001
0 0.59099999999999031 444 0 500 1098 0.14776320000000001
0 0.59149999999999026 445 0 500 1099 0.14809600000000001
0 0.5919999999999902 445 0 500 1100 0.14809600000000001
0 0.59249999999999015 445 0 500 1101 0.14809600000000001
0 0.59299999999999009 445 0 500 1102 0.14809600000000001
0 0.59349999999999004 446 0 500 1103 0.1484288
0 0.59399999999998998 446 0 500 1104 0.1484288
0 0.59449999999998993 446 0 500 1105 0.1484288
0 0.59499999999998987 446 0 500 1106 0.1484288
0 0.59549999999998982 447 0 500 1107 0.14876159999999999
0 0.59599999999998976 447 0 500 1108 0.14876159999999999
0 0.59649999999998971 448 0 500 1109 0.14909439999999999
0 0.59699999999998965 447 0 500 1110 0.14876159999999999
0 0.59749999999998959 448 0 500 1111 0.14909439999999999
0 0.59799999999998954 448 0 500 1112 0.14909439999999999
0 0.59849999999998948 448 0 500 1113 0.14909439999999999
0 0.59899999999998943 448 0 500 1114 0.14909439999999999
0 0.59949999999998937 448 0 500 1115 0.14909439999999999
0 0.59999999999998932 449 0 500 1116 0.14942720000000001
0 0.60049999999998926 449 0 500 1117 0.14942720000000001
0 0.60099999999998921 450 0 500 1118 0.14976
0 0.60149999999998915 449 0 500 1119 0.14942720000000001
0 0.6019999999999891 450 0 500 1120 0.14976
0 0.60249999999998904 450 0 500 1121 0.14976
0 0.60299999999998899 451 0 500 1122 0.1500928
0 0.60349999999998893 450 0 500 1123 0.14976
0 0.60399999999998888 451 0 500 1124 0.1500928
0 0.60449999999998882 451 0 500 1125 0.1500928
0 0.60499999999998877 452 0 500 1126 0.15042559999999999
0 0.60549999999998871 452 0 500 1127 0.15042559999999999
0 0.60599999999998866 452 0 500 1128 0.15042559999999999
0 0.6064999999999886 452 0 500 1129 0.15042559999999999
0 0.60699999999998855 453 0 500 1130 0.15075839999999999
0 0.60749999999998849 453 0 500 1131 0.15075839999999999
0 0.60799999999998844 454 0 500 1132 0.15109120000000001
0 0.60849999999998838 453 0 500 1133 0.15075839999999999
0 0.60899999999998833 454 0 500 1134 0.15109120000000001
0 0.60949999999998827 454 0 500 1135 0.15109120000000001
0 0.60999999999998822 454 0 500 1136 0.15109120000000001
0 0.61049999999998816 454 0 500 1137 0.15109120000000001
0 0.61099999999998811 454 0 500 1138 0.15109120000000001
0 0.61149999999998805 455 0 500 1139 0.151424
0 0.611999999999988 455 0 500 1140 0.151424
0 0.61249999999998794 456 0 500 1141 0.1517568
0 0.61299999999998789 455 0 500 1142 0.151424
0 0.61349999999998783 456 0 500 1143 0.1517568
0 0.61399999999998778 456 0 500 1144 0.1517568
0 0.61449999999998772 457 0 500 1145 0.15208959999999999
0 0.61499999999998767 456 0 500 1146 0.1517568
0 0.61549999999998761 457 0 500 1147 0.15208959999999999
0 0.61599999999998756 457 0 500 1148 0.15208959999999999
0 0.6164999999999875 458 0 500 1149 0.15242240000000001
0 0.61699999999998745 458 0 500 1150 0.15242240000000001
0 0.61749999999998739 458 0 500 1151 0.15242240000000001
0 0.61799999999998734 458 0 500 1152 0.15242240000000001
0 0.61849999999998728 459 0 500 1153 0.15275520000000001
0 0.61899999999998723 459 0 500 1154 0.15275520000000001
0 0.61949999999998717 459 0 500 1155 0.15275520000000001
0 0.61999999999998712 459 0 500 1156 0.15275520000000001
0 0.62049999999998706 460 0 500 1157 0.153088
0 0.62099999999998701 460 0 500 1158 0.153088
0 0.62149999999998695 461 0 500 1159 0.1534208
0 0.6219999999999869 460 0 500 1160 0.153088
0 0.62249999999998684 460 0 500 1161 0.153088
0 0.62299999999998679 461 0 500 1162 0.1534208
0 0.62349999999998673 461 0 500 1163 0.1534208
0 0.62399999999998668 462 0 500 1164 0.15375359999999999
0 0.62449999999998662 461 0 500 1165 0.1534208
0 0.62499999999998657 462 0 500 1166 0.15375359999999999
0 0.62549999999998651 462 0 500 1167 0.15375359999999999
0 0.62599999999998646 463 0 500 1168 0.15408640000000001
0 0.6264999999999864 462 0 500 1169 0.15375359999999999
0 0.62699999999998635 463 0 500 1170 0.15408640000000001
0 0.62749999999998629 463 0 500 1171 0.15408640000000001
0 0.62799999999998624 464 0 500 1172 0.15441920000000001
0 0.62849999999998618 464 0 500 1173 0.15441920000000001
0 0.62899999999998613 464 0 500 1174 0.15441920000000001
0 0.62949999999998607 464 0 500 1175 0.15441920000000001
0 0.62999999999998602 465 0 500 1176 0.154752
0 0.63049999999998596 465 0 500 1177 0.154752
0 0.63099999999998591 465 0 500 1178 0.154752
0 0.63149999999998585 465 0 500 1179 0.154752
0 0.6319999999999858 466 0 500 1180 0.15508479999999999
0 0.63249999999998574 466 0 500 1181 0.15508479999999999
0 0.63299999999998569 466 0 500 1182 0.15508479999999999
0 0.63349999999998563 466 0 500 1183 0.15508479999999999
0 0.63399999999998558 466 0 500 1184 0.15508479999999999
0 0.63449999999998552 467 0 500 1185 0.15541759999999999
0 0.63499999999998546 467 0 500 1186 0.15541759999999999
0 0.63549999999998541 467 0 500 1187 0.15541759999999999
0 0.63599999999998535 467 0 500 1188 0.15541759999999999
0 0.6364999999999853 468 0 500 1189 0.15575040000000001
0 0.63699999999998524 468 0 500 1190 0.15575040000000001
0 0.63749999999998519 469 0 500 1191 0.15608320000000001
0 0.63799999999998513 468 0 500 1192 0.15575040000000001
0 0.63849999999998508 469 0 500 1193 0.15608320000000001
0 0.63899999999998502 469 0 500 1194 0.15608320000000001
0 0.63949999999998497 470 0 500 1195 0.156416
0 0.63999999999998491 470 0 500 1196 0.156416
0 0.64049999999998486 470 0 500 1197 0.156416
0 0.6409999999999848 470 0 500 1198 0.156416
0 0.64149999999998475 471 0 500 1199 0.15674879999999999
0 0.64199999999998469 471 0 500 1200 0.15674879999999999
0 0.64249999999998464 470 0 500 1201 0.156416
0 0.64299999999998458 471 0 500 1202 0.15674879999999999
0 0.64349999999998453 471 0 500 1203 0.15674879999999999
0 0.64399999999998447 472 0 500 1204 0.15708159999999999
0 0.64449999999998442 472 0 500 1205 0.15708159999999999
0 0.64499999999998436 472 0 500 1206 0.15708159999999999
0 0.64549999999998431 472 0 500 1207 0.15708159999999999
0 0.64599999999998425 473 0 500 1208 0.15741440000000001
0 0.6464999999999842 473 0 500 1209 0.15741440000000001
0 0.64699999999998414 472 0 500 1210 0.15708159999999999
0 0.64749999999998409 473 0 500 1211 0.15741440000000001
0 0.64799999999998403 473 0 500 1212 0.15741440000000001
0 0.64849999999998398 474 0 500 1213 0.1577472
0 0.64899999999998392 474 0 500 1214 0.1577472
0 0.64949999999998387 474 0 500 1215 0.1577472
0 0.64999999999998381 474 0 500 1216 0.1577472
0 0.65049999999998376 474 0 500 1217 0.1577472
0 0.6509999999999837 475 0 500 1218 0.15808
0 0.65149999999998365 474 0 500 1219 0.1577472
0 0.65199999999998359 475 0 500 1220 0.15808
0 0.65249999999998354 475 0 500 1221 0.15808
0 0.65299999999998348 476 0 500 1222 0.15841279999999999
0 0.65349999999998343 476 0 500 1223 0.15841279999999999
0 0.65399999999998337 476 0 500 1224 0.15841279999999999
0 0.65449999999998332 476 0 500 1225 0.15841279999999999
0 0.65499999999998326 476 0 500 1226 0.15841279999999999
0 0.65549999999998321 477 0 500 1227 0.15874559999999999
0 0.65599999999998315 476 0 500 1228 0.15841279999999999
0 0.6564999999999831 477 0 500 1229 0.15874559999999999
0 0.65699999999998304 477 0 500 1230 0.15874559999999999
0 0.65749999999998299 478 0 500 1231 0.15907840000000001
0 0.65799999999998293 478 0 500 1232 0.15907840000000001
0 0.65849999999998288 477 0 500 1233 0.15874559999999999
0 0.65899999999998282 478 0 500 1234 0.15907840000000001
0 0.65949999999998277 478 0 500 1235 0.15907840000000001
0 0.65999999999998271 479 0 500 1236 0.1594112
0 0.66049999999998266 479 0 500 1237 0.1594112
0 0.6609999999999826 479 0 500 1238 0.1594112
0 0.66149999999998255 479 0 500 1239 0.1594112
0 0.66199999999998249 480 0 500 1240 0.159744
0 0.66249999999998244 480 0 500 1241 0.159744
0 0.66299999999998238 479 0 500 1242 0.1594112
0 0.66349999999998233 480 0 500 1243 0.159744
0 0.66399999999998227 480 0 500 1244 0.159744
0 0.66449999999998222 481 0 500 1245 0.16007679999999999
0 0.66499999999998216 481 0 500 1246 0.16007679999999999
0 0.66549999999998211 481 0 500 1247 0.16007679999999999
0 0.66599999999998205 481 0 500 1248 0.16007679999999999
0 0.666499999999982 481 0 500 1249 0.16007679999999999
0 0.66699999999998194 482 0 500 1250 0.16040960000000001
0 0.66749999999998189 481 0 500 1251 0.16007679999999999
0 0.66799999999998183 482 0 500 1252 0.16040960000000001
0 0.66849999999998178 482 0 500 1253 0.16040960000000001
0 0.66899999999998172 483 0 500 1254 0.16074240000000001
0 0.66949999999998167 483 0 500 1255 0.16074240000000001
0 0.66999999999998161 483 0 500 1256 0.16074240000000001
0 0.67049999999998156 483 0 500 1257 0.16074240000000001
0 0.6709999999999815 484 0 500 1259 0.1610752
0 0.67149999999998145 484 0 500 1259 0.1610752
0 0.67199999999998139 484 0 500 1261 0.1610752
0 0.67249999999998133 484 0 500 1261 0.1610752
0 0.67299999999998128 484 0 500 1262 0.1610752
0 0.67349999999998122 485 0 500 1263 0.161408
0 0.67399999999998117 485 0 500 1264 0.161408
0 0.67449999999998111 484 0 500 1265 0.1610752
0 0.67499999999998106 485 0 500 1266 0.161408
0 0.675499999999981 485 0 500 1267 0.161408
0 0.67599999999998095 486 0 500 1268 0.16174079999999999
0 0.67649999999998089 486 0 500 1269 0.16174079999999999
0 0.67699999999998084 486 0 500 1270 0.16174079999999999
0 0.67749999999998078 486 0 500 1271 0.16174079999999999
0 0.67799999999998073 487 0 500 1272 0.16207360000000001
0 0.67849999999998067 487 0 500 1273 0.16207360000000001
0 0.67899999999998062 486 0 500 1274 0.16174079999999999
0 0.67949999999998056 487 0 500 1275 0.16207360000000001
0 0.67999999999998051 487 0 500 1276 0.16207360000000001
0 0.68049999999998045 488 0 500 1277 0.16240640000000001
0 0.6809999999999804 488 0 500 1278 0.16240640000000001
0 0.68149999999998034 488 0 500 1279 0.16240640000000001
0 0.68199999999998029 488 0 500 1280 0.16240640000000001
0 0.68249999999998023 490 0 500 1282 0.16307199999999999
0 0.68299999999998018 489 0 500 1282 0.1627392
0 0.68349999999998012 490 0 500 1284 0.16307199999999999
0 0.68399999999998007 489 0 500 1284 0.1627392
0 0.68449999999998001 491 0 500 1286 0.16340479999999999
0 0.68499999999997996 490 0 500 1286 0.16307199999999999
0 0.6854999999999799 491 0 500 1287 0.16340479999999999
0 0.68599999999997985 490 0 500 1288 0.16307199999999999
0 0.68649999999997979 490 0 500 1289 0.16307199999999999
0 0.68699999999997974 491 0 500 1290 0.16340479999999999
0 0.68749999999997968 491 0 500 1291 0.16340479999999999
0 0.68799999999997963 491 0 500 1292 0.16340479999999999
0 0.68849999999997957 491 0 500 1293 0.16340479999999999
0 0.68899999999997952 492 0 500 1294 0.16373760000000001
0 0.68949999999997946 492 0 500 1295 0.16373760000000001
0 0.68999999999997941 493 0 500 1296 0.16407040000000001
0 0.69049999999997935 492 0 500 1297 0.16373760000000001
0 0.6909999999999793 493 0 500 1298 0.16407040000000001
0 0.69149999999997924 493 0 500 1299 0.16407040000000001
0 0.69199999999997919 494 0 500 1300 0.1644032
0 0.69249999999997913 494 0 500 1301 0.1644032
0 0.69299999999997908 495 0 500 1303 0.16473599999999999
0 0.69349999999997902 494 0 500 1303 0.1644032
0 0.69399999999997897 496 0 500 1305 0.16506879999999999
0 0.69449999999997891 495 0 500 1305 0.16473599999999999
0 0.69499999999997886 495 0 500 1307 0.16473599999999999
0 0.6954999999999788 495 0 500 1307 0.16473599999999999
0 0.69599999999997875 496 0 500 1309 0.16506879999999999
0 0.69649999999997869 496 0 500 1309 0.16506879999999999
0 0.69699999999997864 497 0 500 1311 0.16540160000000001
0 0.69749999999997858 496 0 500 1311 0.16506879999999999
0 0.69799999999997853 496 0 500 1312 0.16506879999999999
0 0.69849999999997847 497 0 500 1313 0.16540160000000001
0 0.69899999999997842 497 0 500 1314 0.16540160000000001
0 0.69949999999997836 497 0 500 1315 0.16540160000000001
0 0.69999999999997831 497 0 500 1316 0.16540160000000001
0 0.70049999999997825 498 0 500 1317 0.1657344
0 0.7009999999999782 498 0 500 1318 0.1657344
0 0.70149999999997814 499 0 500 1319 0.1660672
0 0.70199999999997809 498 0 500 1320 0.1657344
0 0.70249999999997803 499 0 500 1321 0.1660672
0 0.70299999999997798 499 0 500 1322 0.1660672
0 0.70349999999997792 499 0 500 1323 0.1660672
0 0.70399999999997787 499 0 500 1324 0.1660672
0 0.70449999999997781 500 0 500 1326 0.16639999999999999
0 0.70499999999997776 500 0 500 1326 0.16639999999999999
0 0.7054999999999777 501 0 500 1328 0.16673279999999999
0 0.70599999999997765 501 0 500 1328 0.16673279999999999
0 0.70649999999997759 501 0 500 1330 0.16673279999999999
0 0.70699999999997754 501 0 500 1330 0.16673279999999999
0 0.70749999999997748 502 0 500 1332 0.16706560000000001
0 0.70799999999997743 502 0 500 1332 0.16706560000000001
0 0.70849999999997737 503 0 500 1334 0.1673984
0 0.70899999999997732 502 0 500 1334 0.16706560000000001
0 0.70949999999997726 503 0 500 1336 0.1673984
0 0.7099999999999772 503 0 500 1336 0.1673984
0 0.71049999999997715 503 0 500 1337 0.1673984
0 0.71099999999997709 503 0 500 1338 0.1673984
0 0.71149999999997704 503 0 500 1339 0.1673984
0 0.71199999999997698 504 0 500 1340 0.1677312
0 0.71249999999997693 504 0 500 1341 0.1677312
0 0.71299999999997687 504 0 500 1342 0.1677312
0 0.71349999999997682 504 0 500 1343 0.1677312
0 0.71399999999997676 504 0 500 1344 0.1677312
0 0.71449999999997671 505 0 500 1345 0.16806399999999999
0 0.71499999999997665 505 0 500 1346 0.16806399999999999
0 0.7154999999999766 505 0 500 1347 0.16806399999999999
0 0.71599999999997654 506 0 500 1349 0.16839680000000001
0 0.71649999999997649 506 0 500 1349 0.16839680000000001
0 0.71699999999997643 507 0 500 1351 0.16872960000000001
0 0.71749999999997638 507 0 500 1351 0.16872960000000001
0 0.71799999999997632 507 0 500 1353 0.16872960000000001
0 0.71849999999997627 507 0 500 1353 0.16872960000000001
0 0.71899999999997621 508 0 500 1355 0.1690624
0 0.71949999999997616 508 0 500 1355 0.1690624
0 0.7199999999999761 508 0 500 1357 0.1690624
0 0.72049999999997605 508 0 500 1357 0.1690624
0 0.72099999999997599 509 0 500 1359 0.1693952
0 0.72149999999997594 508 0 500 1359 0.1690624
0 0.72199999999997588 510 0 500 1361 0.16972799999999999
0 0.72249999999997583 508 0 500 1361 0.1690624
0 0.72299999999997577 509 0 500 1362 0.1693952
0 0.72349999999997572 509 0 500 1363 0.1693952
0 0.72399999999997566 510 0 500 1364 0.16972799999999999
0 0.72449999999997561 510 0 500 1365 0.16972799999999999
0 0.72499999999997555 510 0 500 1366 0.16972799999999999
0 0.7254999999999755 510 0 500 1367 0.16972799999999999
0 0.72599999999997544 511 0 500 1368 0.17006080000000001
0 0.72649999999997539 512 0 500 1370 0.17039360000000001
0 0.72699999999997533 511 0 500 1370 0.17006080000000001
0 0.72749999999997528 512 0 500 1372 0.17039360000000001
0 0.72799999999997522 512 0 500 1372 0.17039360000000001
0 0.72849999999997517 513 0 500 1374 0.1707264
0 0.72899999999997511 513 0 500 1374 0.1707264
0 0.72949999999997506 513 0 500 1376 0.1707264
0 0.729999999999975 513 0 500 1376 0.1707264
0 0.73049999999997495 514 0 500 1378 0.17105919999999999
0 0.73099999999997489 513 0 500 1378 0.1707264
0 0.73149999999997484 514 0 500 1380 0.17105919999999999
0 0.73199999999997478 513 0 500 1380 0.1707264
0 0.73249999999997473 515 0 500 1382 0.17139199999999999
0 0.73299999999997467 514 0 500 1382 0.17105919999999999
0 0.73349999999997462 516 0 500 1384 0.17172480000000001
0 0.73399999999997456 514 0 500 1384 0.17105919999999999
0 0.73449999999997451 516 0 500 1386 0.17172480000000001
0 0.73499999999997445 515 0 500 1386 0.17139199999999999
0 0.7354999999999744 516 0 500 1387 0.17172480000000001
0 0.73599999999997434 515 0 500 1388 0.17139199999999999
0 0.73649999999997429 516 0 500 1389 0.17172480000000001
0 0.73699999999997423 516 0 500 1390 0.17172480000000001
0 0.73749999999997418 517 0 500 1391 0.1720576
0 0.73799999999997412 518 0 500 1393 0.1723904
0 0.73849999999997407 517 0 500 1393 0.1720576
0 0.73899999999997401 518 0 500 1395 0.1723904
0 0.73949999999997396 517 0 500 1395 0.1720576
0 0.7399999999999739 519 0 500 1397 0.17272319999999999
0 0.74049999999997385 518 0 500 1397 0.1723904
0 0.74099999999997379 519 0 500 1399 0.17272319999999999
0 0.74149999999997374 518 0 500 1399 0.1723904
0 0.74199999999997368 520 0 500 1401 0.17305599999999999
0 0.74249999999997363 519 0 500 1401 0.17272319999999999
0 0.74299999999997357 520 0 500 1403 0.17305599999999999
0 0.74349999999997352 519 0 500 1403 0.17272319999999999
0 0.74399999999997346 521 0 500 1405 0.17338880000000001
0 0.74449999999997341 520 0 500 1405 0.17305599999999999
0 0.74499999999997335 522 0 500 1407 0.1737216
0 0.7454999999999733 520 0 500 1407 0.17305599999999999
0 0.74599999999997324 522 0 500 1409 0.1737216
0 0.74649999999997319 521 0 500 1409 0.17338880000000001
0 0.74699999999997313 523 0 500 1411 0.1740544
0 0.74749999999997307 521 0 500 1411 0.17338880000000001
0 0.74799999999997302 522 0 500 1412 0.1737216
0 0.74849999999997296 523 0 500 1414 0.1740544
0 0.74899999999997291 522 0 500 1414 0.1737216
0 0.74949999999997285 524 0 500 1416 0.17438719999999999
0 0.7499999999999728 522 0 500 1416 0.1737216
0 0.75049999999997274 524 0 500 1418 0.17438719999999999
0 0.75099999999997269 523 0 500 1418 0.1740544
0 0.75149999999997263 525 0 500 1420 0.17471999999999999
0 0.75199999999997258 523 0 500 1420 0.1740544
0 0.75249999999997252 525 0 500 1422 0.17471999999999999
0 0.75299999999997247 524 0 500 1422 0.17438719999999999
0 0.75349999999997241 526 0 500 1424 0.17505280000000001
0 0.75399999999997236 525 0 500 1424 0.17471999999999999
0 0.7544999999999723 526 0 500 1426 0.17505280000000001
0 0.75499999999997225 525 0 500 1426 0.17471999999999999
0 0.75549999999997219 527 0 500 1428 0.1753856
0 0.75599999999997214 526 0 500 1428 0.17505280000000001
0 0.75649999999997208 528 0 500 1430 0.1757184
0 0.75699999999997203 526 0 500 1430 0.17505280000000001
0 0.75749999999997197 527 0 500 1432 0.1753856
0 0.75799999999997192 527 0 500 1432 0.1753856
0 0.75849999999997186 528 0 500 1434 0.1757184
0 0.75899999999997181 527 0 500 1434 0.1753856
0 0.75949999999997175 528 0 500 1436 0.1757184
0 0.7599999999999717 529 0 500 1437 0.17605119999999999
0 0.76049999999997164 528 0 500 1437 0.1757184
0 0.76099999999997159 530 0 500 1439 0.17638400000000001
0 0.76149999999997153 528 0 500 1439 0.1757184
0 0.76199999999997148 530 0 500 1441 0.17638400000000001
0 0.76249999999997142 529 0 500 1441 0.17605119999999999
0 0.76299999999997137 531 0 500 1443 0.17671680000000001
0 0.76349999999997131 529 0 500 1443 0.17605119999999999
0 0.76399999999997126 531 0 500 1445 0.17671680000000001
0 0.7644999999999712 530 0 500 1445 0.17638400000000001
0 0.76499999999997115 532 0 500 1447 0.1770496
0 0.76549999999997109 531 0 500 1447 0.17671680000000001
0 0.76599999999997104 532 0 500 1449 0.1770496
0 0.76649999999997098 531 0 500 1449 0.17671680000000001
0 0.76699999999997093 532 0 500 1451 0.1770496
0 0.76749999999997087 532 0 500 1451 0.1770496
0 0.76799999999997082 532 0 500 1453 0.1770496
0 0.76849999999997076 532 0 500 1453 0.1770496
0 0.76899999999997071 533 0 500 1455 0.1773824
0 0.76949999999997065 533 0 500 1455 0.1773824
0 0.7699999999999706 534 0 500 1457 0.17771519999999999
0 0.77049999999997054 533 0 500 1457 0.1773824
0 0.77099999999997049 534 0 500 1459 0.17771519999999999
0 0.77149999999997043 535 0 500 1460 0.17804800000000001
0 0.77199999999997038 535 0 500 1461 0.17804800000000001
0 0.77249999999997032 536 0 500 1462 0.17838080000000001
0 0.77299999999997027 534 0 500 1462 0.17771519999999999
0 0.77349999999997021 536 0 500 1464 0.17838080000000001
0 0.77399999999997016 535 0 500 1464 0.17804800000000001
0 0.7744999999999701 536 0 500 1466 0.17838080000000001
0 0.77499999999997005 535 0 500 1466 0.17804800000000001
0 0.77549999999996999 536 0 500 1468 0.17838080000000001
0 0.77599999999996994 536 0 500 1468 0.17838080000000001
0 0.77649999999996988 537 0 500 1470 0.1787136
0 0.77699999999996983 537 0 500 1470 0.1787136
0 0.77749999999996977 537 0 500 1472 0.1787136
0 0.77799999999996972 537 0 500 1472 0.1787136
0 0.77849999999996966 538 0 500 1474 0.17904639999999999
0 0.77899999999996961 538 0 500 1474 0.17904639999999999
0 0.77949999999996955 538 0 500 1476 0.17904639999999999
0 0.7799999999999695 538 0 500 1476 0.17904639999999999
0 0.78049999999996944 539 0 500 1478 0.17937919999999999
0 0.78099999999996939 539 0 500 1478 0.17937919999999999
0 0.78149999999996933 540 0 500 1480 0.17971200000000001
0 0.78199999999996928 540 0 500 1481 0.17971200000000001
0 0.78249999999996922 540 0 500 1482 0.17971200000000001
0 0.78299999999996917 541 0 500 1483 0.1800448
0 0.78349999999996911 541 0 500 1484 0.1800448
0 0.78399999999996905 540 0 500 1485 0.17971200000000001
0 0.784499999999969 541 0 500 1486 0.1800448
0 0.78499999999996894 541 0 500 1487 0.1800448
0 0.78549999999996889 541 0 500 1487 0.1800448
0 0.78599999999996883 542 0 500 1489 0.1803776
0 0.78649999999996878 541 0 500 1489 0.1800448
0 0.78699999999996872 542 0 500 1491 0.1803776
0 0.78749999999996867 542 0 500 1491 0.1803776
0 0.78799999999996861 543 0 500 1493 0.18071039999999999
0 0.78849999999996856 543 0 500 1493 0.18071039999999999
0 0.7889999999999685 543 0 500 1495 0.18071039999999999
0 0.78949999999996845 543 0 500 1495 0.18071039999999999
0 0.78999999999996839 544 0 500 1497 0.18104319999999999
0 0.79049999999996834 544 0 500 1497 0.18104319999999999
0 0.79099999999996828 544 0 500 1499 0.18104319999999999
0 0.79149999999996823 544 0 500 1499 0.18104319999999999
0 0.79199999999996817 545 0 500 1501 0.18137600000000001
0 0.79249999999996812 544 0 500 1501 0.18104319999999999
0 0.79299999999996806 544 0 500 1501 0.18104319999999999
0 0.79349999999996801 542 0 500 1501 0.1803776
0 0.79399999999996795 542 0 500 1501 0.1803776
0 0.7944999999999679 541 0 500 1501 0.1800448
0 0.79499999999996784 541 0 500 1501 0.1800448
0 0.79549999999996779 539 0 500 1501 0.17937919999999999
0 0.79599999999996773 539 0 500 1501 0.17937919999999999
0 0.79649999999996768 538 0 500 1501 0.17904639999999999
0 0.79699999999996762 538 0 500 1501 0.17904639999999999
0 0.79749999999996757 537 0 500 1501 0.1787136
0 0.79799999999996751 536 0 500 1501 0.17838080000000001
0 0.79849999999996746 535 0 500 1501 0.17804800000000001
0 0.7989999999999674 535 0 500 1501 0.17804800000000001
0 0.79949999999996735 534 0 500 1501 0.17771519999999999
0 0.79999999999996729 533 0 500 1501 0.1773824
0 0.80049999999996724 532 0 500 1501 0.1770496
0 0.80099999999996718 532 0 500 1501 0.1770496
0 0.80149999999996713 531 0 500 1501 0.17671680000000001
0 0.80199999999996707 530 0 500 1501 0.17638400000000001
0 0.80249999999996702 529 0 500 1501 0.17605119999999999
0 0.80299999999996696 528 0 500 1501 0.1757184
0 0.80349999999996691 528 0 500 1501 0.1757184
0 0.80399999999996685 527 0 500 1501 0.1753856
0 0.8044999999999668 527 0 500 1501 0.1753856
0 0.80499999999996674 525 0 500 1501 0.17471999999999999
0 0.80549999999996669 525 0 500 1501 0.17471999999999999
0 0.80599999999996663 524 0 500 1501 0.17438719999999999
0 0.80649999999996658 524 0 500 1501 0.17438719999999999
0 0.80699999999996652 522 0 500 1501 0.1737216
0 0.80749999999996647 522 0 500 1501 0.1737216
0 0.80799999999996641 521 0 500 1501 0.17338880000000001
0 0.80849999999996636 521 0 500 1501 0.17338880000000001
0 0.8089999999999663 520 0 500 1501 0.17305599999999999
0 0.80949999999996625 519 0 500 1501 0.17272319999999999
0 0.80999999999996619 518 0 500 1501 0.1723904
0 0.81049999999996614 517 0 500 1501 0.1720576
0 0.81099999999996608 517 0 500 1501 0.1720576
0 0.81149999999996603 515 0 500 1501 0.17139199999999999
0 0.81199999999996597 515 0 500 1501 0.17139199999999999
0 0.81249999999996592 514 0 500 1501 0.17105919999999999
0 0.81299999999996586 514 0 500 1501 0.17105919999999999
0 0.81349999999996581 513 0 500 1501 0.1707264
0 0.81399999999996575 512 0 500 1501 0.17039360000000001
0 0.8144999999999657 511 0 500 1501 0.17006080000000001
0 0.81499999999996564 511 0 500 1501 0.17006080000000001
0 0.81549999999996559 510 0 500 1501 0.16972799999999999
0 0.81599999999996553 509 0 500 1501 0.1693952
0 0.81649999999996548 508 0 500 1501 0.1690624
0 0.81699999999996542 508 0 500 1501 0.1690624
0 0.81749999999996537 507 0 500 1501 0.16872960000000001
0 0.81799999999996531 507 0 500 1501 0.16872960000000001
0 0.81849999999996526 505 0 500 1501 0.16806399999999999
0 0.8189999999999652 505 0 500 1501 0.16806399999999999
0 0.81949999999996515 504 0 500 1501 0.1677312
0 0.81999999999996509 503 0 500 1501 0.1673984
0 0.82049999999996504 503 0 500 1501 0.1673984
0 0.82099999999996498 501 0 500 1501 0.16673279999999999
0 0.82149999999996492 501 0 500 1501 0.16673279999999999
0 0.82199999999996487 500 0 500 1501 0.16639999999999999
0 0.82249999999996481 500 0 500 1501 0.16639999999999999
0 0.82299999999996476 498 0 500 1501 0.1657344
0 0.8234999999999647 498 0 500 1501 0.1657344
0 0.82399999999996465 497 0 500 1501 0.16540160000000001
0 0.82449999999996459 497 0 500 1501 0.16540160000000001
0 0.82499999999996454 496 0 500 1501 0.16506879999999999
0 0.82549999999996448 495 0 500 1501 0.16473599999999999
0 0.82599999999996443 494 0 500 1501 0.1644032
0 0.82649999999996437 494 0 500 1501 0.1644032
0 0.82699999999996432 493 0 500 1501 0.16407040000000001
0 0.82749999999996426 492 0 500 1501 0.16373760000000001
0 0.82799999999996421 491 0 500 1501 0.16340479999999999
0 0.82849999999996415 490 0 500 1501 0.16307199999999999
0 0.8289999999999641 490 0 500 1501 0.16307199999999999
0 0.82949999999996404 489 0 500 1501 0.1627392
0 0.82999999999996399 488 0 500 1501 0.16240640000000001
0 0.83049999999996393 488 0 500 1502 0.16240640000000001
0 0.83099999999996388 489 0 500 1503 0.1627392
0 0.83149999999996382 489 0 500 1504 0.1627392
0 0.83199999999996377 489 0 500 1505 0.1627392
0 0.83249999999996371 488 0 500 1505 0.16240640000000001
0 0.83299999999996366 490 0 500 1507 0.16307199999999999
0 0.8334999999999636 489 0 500 1507 0.1627392
0 0.83399999999996355 490 0 500 1508 0.16307199999999999
0 0.83449999999996349 489 0 500 1509 0.1627392
0 0.83499999999996344 490 0 500 1510 0.16307199999999999
0 0.83549999999996338 490 0 500 1511 0.16307199999999999
0 0.83599999999996333 491 0 500 1512 0.16340479999999999
0 0.83649999999996327 490 0 500 1512 0.16307199999999999
0 0.83699999999996322 490 0 500 1513 0.16307199999999999
0 0.83749999999996316 490 0 500 1514 0.16307199999999999
0 0.83799999999996311 490 0 500 1515 0.16307199999999999
0 0.83849999999996305 491 0 500 1516 0.16340479999999999
0 0.838999999999963 489 0 500 1516 0.1627392
0 0.83949999999996294 491 0 500 1518 0.16340479999999999
0 0.83999999999996289 490 0 500 1518 0.16307199999999999
0 0.84049999999996283 491 0 500 1519 0.16340479999999999
0 0.84099999999996278 491 0 500 1520 0.16340479999999999
0 0.84149999999996272 491 0 500 1521 0.16340479999999999
0 0.84199999999996267 491 0 500 1522 0.16340479999999999
0 0.84249999999996261 492 0 500 1523 0.16373760000000001
0 0.84299999999996256 491 0 500 1523 0.16340479999999999
0 0.8434999999999625 491 0 500 1524 0.16340479999999999
0 0.84399999999996245 491 0 500 1525 0.16340479999999999
0 0.84449999999996239 492 0 500 1526 0.16373760000000001
0 0.84499999999996234 492 0 500 1527 0.16373760000000001
0 0.84549999999996228 493 0 500 1528 0.16407040000000001
0 0.84599999999996223 492 0 500 1529 0.16373760000000001
0 0.84649999999996217 492 0 500 1530 0.16373760000000001
0 0.84699999999996212 493 0 500 1531 0.16407040000000001
0 0.84749999999996206 492 0 500 1531 0.16373760000000001
0 0.84799999999996201 492 0 500 1532 0.16373760000000001
0 0.84849999999996195 492 0 500 1533 0.16373760000000001
0 0.8489999999999619 493 0 500 1534 0.16407040000000001
0 0.84949999999996184 493 0 500 1535 0.16407040000000001
0 0.84999999999996179 494 0 500 1536 0.1644032
0 0.85049999999996173 492 0 500 1536 0.16373760000000001
0 0.85099999999996168 493 0 500 1537 0.16407040000000001
0 0.85149999999996162 493 0 500 1538 0.16407040000000001
0 0.85199999999996157 494 0 500 1539 0.1644032
0 0.85249999999996151 493 0 500 1539 0.16407040000000001
0 0.85299999999996146 494 0 500 1541 0.1644032
0 0.8534999999999614 494 0 500 1542 0.1644032
0 0.85399999999996135 494 0 500 1542 0.1644032
0 0.85449999999996129 494 0 500 1543 0.1644032
0 0.85499999999996124 493 0 500 1544 0.16407040000000001
0 0.85549999999996118 494 0 500 1545 0.1644032
0 0.85599999999996113 494 0 500 1546 0.1644032
0 0.85649999999996107 495 0 500 1547 0.16473599999999999
0 0.85699999999996102 494 0 500 1547 0.1644032
0 0.85749999999996096 495 0 500 1549 0.16473599999999999
0 0.85799999999996091 494 0 500 1549 0.1644032
0 0.85849999999996085 495 0 500 1550 0.16473599999999999
0 0.85899999999996079 495 0 500 1551 0.16473599999999999
0 0.85949999999996074 495 0 500 1552 0.16473599999999999
0 0.85999999999996068 495 0 500 1553 0.16473599999999999
0 0.86049999999996063 496 0 500 1554 0.16506879999999999
0 0.86099999999996057 495 0 500 1554 0.16473599999999999
0 0.86149999999996052 496 0 500 1555 0.16506879999999999
0 0.86199999999996046 495 0 500 1556 0.16473599999999999
0 0.86249999999996041 496 0 500 1557 0.16506879999999999
0 0.86299999999996035 496 0 500 1558 0.16506879999999999
0 0.8634999999999603 496 0 500 1559 0.16506879999999999
0 0.86399999999996024 496 0 500 1560 0.16506879999999999
0 0.86449999999996019 496 0 500 1561 0.16506879999999999
0 0.86499999999996013 497 0 500 1562 0.16540160000000001
0 0.86549999999996008 496 0 500 1562 0.16506879999999999
0 0.86599999999996002 497 0 500 1563 0.16540160000000001
0 0.86649999999995997 496 0 500 1564 0.16506879999999999
0 0.86699999999995991 497 0 500 1565 0.16540160000000001
0 0.86749999999995986 496 0 500 1565 0.16506879999999999
0 0.8679999999999598 497 0 500 1566 0.16540160000000001
0 0.86849999999995975 497 0 500 1567 0.16540160000000001
0 0.86899999999995969 497 0 500 1568 0.16540160000000001
0 0.86949999999995964 497 0 500 1569 0.16540160000000001
0 0.86999999999995958 498 0 500 1570 0.1657344
0 0.87049999999995953 497 0 500 1570 0.16540160000000001
0 0.87099999999995947 498 0 500 1572 0.1657344
0 0.87149999999995942 498 0 500 1573 0.1657344
0 0.87199999999995936 498 0 500 1573 0.1657344
0 0.87249999999995931 498 0 500 1574 0.1657344
0 0.87299999999995925 498 0 500 1575 0.1657344
0 0.8734999999999592 498 0 500 1576 0.1657344
0 0.87399999999995914 498 0 500 1577 0.1657344
0 0.87449999999995909 499 0 500 1578 0.1660672
0 0.87499999999995903 498 0 500 1578 0.1657344
0 0.87549999999995898 499 0 500 1580 0.1660672
0 0.87599999999995892 498 0 500 1580 0.1657344
0 0.87649999999995887 499 0 500 1581 0.1660672
0 0.87699999999995881 499 0 500 1582 0.1660672
0 0.87749999999995876 500 0 500 1583 0.16639999999999999
0 0.8779999999999587 499 0 500 1584 0.1660672
0 0.87849999999995865 500 0 500 1585 0.16639999999999999
0 0.87899999999995859 499 0 500 1585 0.1660672
0 0.87949999999995854 500 0 500 1586 0.16639999999999999
0 0.87999999999995848 499 0 500 1587 0.1660672
0 0.88049999999995843 500 0 500 1588 0.16639999999999999
0 0.88099999999995837 500 0 500 1589 0.16639999999999999
0 0.88149999999995832 499 0 500 1589 0.1660672
0 0.88199999999995826 501 0 500 1591 0.16673279999999999
0 0.88249999999995821 499 0 500 1591 0.1660672
0 0.88299999999995815 500 0 500 1592 0.16639999999999999
0 0.8834999999999581 500 0 500 1593 0.16639999999999999
0 0.88399999999995804 501 0 500 1594 0.16673279999999999
0 0.88449999999995799 501 0 500 1595 0.16673279999999999
0 0.88499999999995793 501 0 500 1596 0.16673279999999999
0 0.88549999999995788 500 0 500 1596 0.16639999999999999
0 0.88599999999995782 501 0 500 1597 0.16673279999999999
0 0.88649999999995777 501 0 500 1598 0.16673279999999999
0 0.88699999999995771 501 0 500 1599 0.16673279999999999
0 0.88749999999995766 501 0 500 1600 0.16673279999999999
0 0.8879999999999576 502 0 500 1601 0.16706560000000001
0 0.88849999999995755 501 0 500 1601 0.16673279999999999
0 0.88899999999995749 503 0 500 1603 0.1673984
0 0.88949999999995744 502 0 500 1604 0.16706560000000001
0 0.88999999999995738 501 0 500 1604 0.16673279999999999
0 0.89049999999995733 502 0 500 1605 0.16706560000000001
0 0.89099999999995727 502 0 500 1606 0.16706560000000001
0 0.89149999999995722 502 0 500 1607 0.16706560000000001
0 0.89199999999995716 502 0 500 1608 0.16706560000000001
0 0.89249999999995711 503 0 500 1609 0.1673984
0 0.89299999999995705 502 0 500 1609 0.16706560000000001
0 0.893499999999957 504 0 500 1611 0.1677312
0 0.89399999999995694 502 0 500 1611 0.16706560000000001
0 0.89449999999995689 503 0 500 1612 0.1673984
0 0.89499999999995683 502 0 500 1612 0.16706560000000001
0 0.89549999999995678 504 0 500 1614 0.1677312
0 0.89599999999995672 502 0 500 1614 0.16706560000000001
0 0.89649999999995666 503 0 500 1615 0.1673984
0 0.89699999999995661 503 0 500 1616 0.1673984
0 0.89749999999995655 504 0 500 1617 0.1677312
0 0.8979999999999565 504 0 500 1618 0.1677312
0 0.89849999999995644 504 0 500 1619 0.1677312
0 0.89899999999995639 504 0 500 1620 0.1677312
0 0.89949999999995633 503 0 500 1620 0.1673984
0 0.89999999999995628 505 0 500 1622 0.16806399999999999
0 0.90049999999995622 504 0 500 1622 0.1677312
0 0.90099999999995617 504 0 500 1623 0.1677312
0 0.90149999999995611 504 0 500 1624 0.1677312
0 0.90199999999995606 505 0 500 1625 0.16806399999999999
0 0.902499999999956 505 0 500 1626 0.16806399999999999
0 0.90299999999995595 505 0 500 1627 0.16806399999999999
0 0.90349999999995589 504 0 500 1627 0.1677312
0 0.90399999999995584 505 0 500 1628 0.16806399999999999
0 0.90449999999995578 505 0 500 1629 0.16806399999999999
0 0.90499999999995573 506 0 500 1630 0.16839680000000001
0 0.90549999999995567 505 0 500 1631 0.16806399999999999
0 0.90599999999995562 506 0 500 1632 0.16839680000000001
0 0.90649999999995556 505 0 500 1632 0.16806399999999999
0 0.90699999999995551 507 0 500 1634 0.16872960000000001
0 0.90749999999995545 506 0 500 1635 0.16839680000000001
0 0.9079999999999554 505 0 500 1635 0.16806399999999999
0 0.90849999999995534 506 0 500 1636 0.16839680000000001
0 0.90899999999995529 506 0 500 1637 0.16839680000000001
0 0.90949999999995523 507 0 500 1638 0.16872960000000001
0 0.90999999999995518 505 0 500 1638 0.16806399999999999
0 0.91049999999995512 506 0 500 1639 0.16839680000000001
0 0.91099999999995507 506 0 500 1640 0.16839680000000001
0 0.91149999999995501 507 0 500 1641 0.16872960000000001
0 0.91199999999995496 506 0 500 1642 0.16839680000000001
0 0.9124999999999549 507 0 500 1643 0.16872960000000001
0 0.91299999999995485 506 0 500 1643 0.16839680000000001
0 0.91349999999995479 508 0 500 1645 0.1690624
0 0.91399999999995474 507 0 500 1645 0.16872960000000001
0 0.91449999999995468 507 0 500 1646 0.16872960000000001
0 0.91499999999995463 507 0 500 1647 0.16872960000000001
0 0.91549999999995457 508 0 500 1648 0.1690624
0 0.91599999999995452 508 0 500 1649 0.1690624
0 0.91649999999995446 509 0 500 1650 0.1693952
0 0.91699999999995441 508 0 500 1651 0.1690624
0 0.91749999999995435 507 0 500 1651 0.16872960000000001
0 0.9179999999999543 509 0 500 1653 0.1693952
0 0.91849999999995424 508 0 500 1653 0.1690624
0 0.91899999999995419 508 0 500 1654 0.1690624
0 0.91949999999995413 508 0 500 1655 0.1690624
0 0.91999999999995408 509 0 500 1656 0.1693952
0 0.92049999999995402 509 0 500 1657 0.1693952
0 0.92099999999995397 510 0 500 1658 0.16972799999999999
0 0.92149999999995391 508 0 500 1658 0.1690624
0 0.92199999999995386 509 0 500 1659 0.1693952
0 0.9224999999999538 509 0 500 1660 0.1693952
0 0.92299999999995375 510 0 500 1661 0.16972799999999999
0 0.92349999999995369 509 0 500 1662 0.1693952
0 0.92399999999995364 509 0 500 1662 0.1693952
0 0.92449999999995358 510 0 500 1664 0.16972799999999999
0 0.92499999999995353 510 0 500 1664 0.16972799999999999
0 0.92549999999995347 510 0 500 1665 0.16972799999999999
0 0.92599999999995342 509 0 500 1666 0.1693952
0 0.92649999999995336 510 0 500 1667 0.16972799999999999
0 0.92699999999995331 510 0 500 1668 0.16972799999999999
0 0.92749999999995325 511 0 500 1669 0.17006080000000001
0 0.9279999999999532 509 0 500 1669 0.1693952
0 0.92849999999995314 510 0 500 1670 0.16972799999999999
0 0.92899999999995309 510 0 500 1671 0.16972799999999999
0 0.92949999999995303 511 0 500 1672 0.17006080000000001
0 0.92999999999995298 511 0 500 1673 0.17006080000000001
0 0.93049999999995292 511 0 500 1674 0.17006080000000001
0 0.93099999999995287 510 0 500 1674 0.16972799999999999
0 0.93149999999995281 512 0 500 1676 0.17039360000000001
0 0.93199999999995276 511 0 500 1676 0.17006080000000001
0 0.9324999999999527 512 0 500 1677 0.17039360000000001
0 0.93299999999995264 511 0 500 1678 0.17006080000000001
0 0.93349999999995259 512 0 500 1679 0.17039360000000001
0 0.93399999999995253 512 0 500 1680 0.17039360000000001
0 0.93449999999995248 512 0 500 1681 0.17039360000000001
0 0.93499999999995242 512 0 500 1682 0.17039360000000001
0 0.93549999999995237 511 0 500 1682 0.17006080000000001
0 0.93599999999995231 513 0 500 1684 0.1707264
0 0.93649999999995226 512 0 500 1684 0.17039360000000001
0 0.9369999999999522 513 0 500 1685 0.1707264
0 0.93749999999995215 512 0 500 1686 0.17039360000000001
0 0.93799999999995209 513 0 500 1687 0.1707264
0 0.93849999999995204 512 0 500 1687 0.17039360000000001
0 0.93899999999995198 513 0 500 1688 0.1707264
0 0.93949999999995193 512 0 500 1689 0.17039360000000001
0 0.93999999999995187 513 0 500 1690 0.1707264
0 0.94049999999995182 513 0 500 1691 0.1707264
0 0.94099999999995176 514 0 500 1692 0.17105919999999999
0 0.94149999999995171 513 0 500 1692 0.1707264
0 0.94199999999995165 513 0 500 1693 0.1707264
0 0.9424999999999516 514 0 500 1695 0.17105919999999999
0 0.94299999999995154 514 0 500 1695 0.17105919999999999
0 0.94349999999995149 514 0 500 1696 0.17105919999999999
0 0.94399999999995143 513 0 500 1697 0.1707264
0 0.94449999999995138 514 0 500 1698 0.17105919999999999
0 0.94499999999995132 514 0 500 1699 0.17105919999999999
0 0.94549999999995127 515 0 500 1700 0.17139199999999999
0 0.94599999999995121 514 0 500 1700 0.17105919999999999
0 0.94649999999995116 514 0 500 1701 0.17105919999999999
0 0.9469999999999511 514 0 500 1702 0.17105919999999999
0 0.94749999999995105 515 0 500 1703 0.17139199999999999
0 0.94799999999995099 515 0 500 1704 0.17139199999999999
0 0.94849999999995094 516 0 500 1705 0.17172480000000001
0 0.94899999999995088 514 0 500 1705 0.17105919999999999
0 0.94949999999995083 516 0 500 1707 0.17172480000000001
0 0.94999999999995077 515 0 500 1707 0.17139199999999999
0 0.95049999999995072 516 0 500 1708 0.17172480000000001
0 0.95099999999995066 515 0 500 1709 0.17139199999999999
0 0.95149999999995061 516 0 500 1710 0.17172480000000001
0 0.95199999999995055 516 0 500 1711 0.17172480000000001
0 0.9524999999999505 516 0 500 1712 0.17172480000000001
0 0.95299999999995044 516 0 500 1712 0.17172480000000001
0 0.95349999999995039 515 0 500 1713 0.17139199999999999
0 0.95399999999995033 516 0 500 1714 0.17172480000000001
0 0.95449999999995028 516 0 500 1715 0.17172480000000001
0 0.95499999999995022 517 0 500 1716 0.1720576
0 0.95549999999995017 515 0 500 1716 0.17139199999999999
0 0.95599999999995011 517 0 500 1718 0.1720576
0 0.95649999999995006 516 0 500 1718 0.17172480000000001
0 0.95699999999995 517 0 500 1719 0.1720576
0 0.95749999999994995 517 0 500 1720 0.1720576
0 0.95799999999994989 517 0 500 1721 0.1720576
0 0.95849999999994984 517 0 500 1722 0.1720576
0 0.95899999999994978 518 0 500 1723 0.1723904
0 0.95949999999994973 517 0 500 1723 0.1720576
0 0.95999999999994967 517 0 500 1724 0.1720576
0 0.96049999999994962 518 0 500 1726 0.1723904
0 0.96099999999994956 518 0 500 1726 0.1723904
0 0.96149999999994951 518 0 500 1727 0.1723904
0 0.96199999999994945 518 0 500 1728 0.1723904
0 0.9624999999999494 518 0 500 1729 0.1723904
0 0.96299999999994934 518 0 500 1730 0.1723904
0 0.96349999999994929 519 0 500 1731 0.17272319999999999
0 0.96399999999994923 518 0 500 1731 0.1723904
0 0.96449999999994918 519 0 500 1732 0.17272319999999999
0 0.96499999999994912 518 0 500 1733 0.1723904
0 0.96549999999994907 519 0 500 1734 0.17272319999999999
0 0.96599999999994901 519 0 500 1735 0.17272319999999999
0 0.96649999999994896 520 0 500 1736 0.17305599999999999
0 0.9669999999999489 518 0 500 1736 0.1723904
0 0.96749999999994885 519 0 500 1737 0.17272319999999999
0 0.96799999999994879 519 0 500 1738 0.17272319999999999
0 0.96849999999994874 520 0 500 1739 0.17305599999999999
0 0.96899999999994868 520 0 500 1740 0.17305599999999999
0 0.96949999999994863 520 0 500 1741 0.17305599999999999
0 0.96999999999994857 520 0 500 1742 0.17305599999999999
0 0.97049999999994851 519 0 500 1742 0.17272319999999999
0 0.97099999999994846 520 0 500 1743 0.17305599999999999
0 0.9714999999999484 519 0 500 1744 0.17272319999999999
0 0.97199999999994835 520 0 500 1745 0.17305599999999999
0 0.97249999999994829 520 0 500 1746 0.17305599999999999
0 0.97299999999994824 521 0 500 1747 0.17338880000000001
0 0.97349999999994818 520 0 500 1747 0.17305599999999999
0 0.97399999999994813 521 0 500 1749 0.17338880000000001
0 0.97449999999994807 520 0 500 1749 0.17305599999999999
0 0.97499999999994802 520 0 500 1750 0.17305599999999999
0 0.97549999999994796 521 0 500 1751 0.17338880000000001
0 0.97599999999994791 520 0 500 1752 0.17305599999999999
0 0.97649999999994785 521 0 500 1753 0.17338880000000001
0 0.9769999999999478 521 0 500 1754 0.17338880000000001
0 0.97749999999994774 521 0 500 1754 0.17338880000000001
0 0.97799999999994769 521 0 500 1755 0.17338880000000001
0 0.97849999999994763 521 0 500 1757 0.17338880000000001
0 0.97899999999994758 521 0 500 1757 0.17338880000000001
0 0.97949999999994752 521 0 500 1758 0.17338880000000001
0 0.97999999999994747 522 0 500 1759 0.1737216
0 0.98049999999994741 522 0 500 1760 0.1737216
0 0.98099999999994736 522 0 500 1761 0.1737216
0 0.9814999999999473 522 0 500 1762 0.1737216
0 0.98199999999994725 522 0 500 1762 0.1737216
0 0.98249999999994719 522 0 500 1763 0.1737216
0 0.98299999999994714 521 0 500 1764 0.17338880000000001
0 0.98349999999994708 522 0 500 1765 0.1737216
0 0.98399999999994703 521 0 500 1765 0.17338880000000001
0 0.98449999999994697 522 0 500 1766 0.1737216
0 0.98499999999994692 522 0 500 1767 0.1737216
0 0.98549999999994686 522 0 500 1768 0.1737216
0 0.98599999999994681 522 0 500 1769 0.1737216
0 0.98649999999994675 522 0 500 1770 0.1737216
0 0.9869999999999467 523 0 500 1771 0.1740544
0 0.98749999999994664 522 0 500 1772 0.1737216
0 0.98799999999994659 523 0 500 1773 0.1740544
0 0.98849999999994653 522 0 500 1773 0.1737216
0 0.98899999999994648 523 0 500 1774 0.1740544
0 0.98949999999994642 523 0 500 1775 0.1740544
0 0.98999999999994637 523 0 500 1776 0.1740544
0 0.99049999999994631 523 0 500 1777 0.1740544
0 0.99099999999994626 524 0 500 1778 0.17438719999999999
0 0.9914999999999462 523 0 500 1778 0.1740544
0 0.99199999999994615 523 0 500 1780 0.1740544
0 0.99249999999994609 523 0 500 1780 0.1740544
0 0.99299999999994604 523 0 500 1781 0.1740544
0 0.99349999999994598 524 0 500 1782 0.17438719999999999
0 0.99399999999994593 524 0 500 1783 0.17438719999999999
0 0.99449999999994587 524 0 500 1784 0.17438719999999999
0 0.99499999999994582 524 0 500 1785 0.17438719999999999
0 0.99549999999994576 524 0 500 1785 0.17438719999999999
0 0.99599999999994571 524 0 500 1786 0.17438719999999999
0 0.99649999999994565 525 0 500 1787 0.17471999999999999
0 0.9969999999999456 524 0 500 1788 0.17438719999999999
0 0.99749999999994554 525 0 500 1789 0.17471999999999999
0 0.99799999999994549 524 0 500 1789 0.17438719999999999
0 0.99849999999994543 526 0 500 1791 0.17505280000000001
0 0.99899999999994538 524 0 500 1791 0.17438719999999999
0 0.99949999999994532 524 0 500 1792 0.17438719999999999
0 0.99999999999994527 525 0 500 1793 0.17471999999999999
0 1.0004999999999453 525 0 500 1794 0.17471999999999999
0 1.0009999999999453 526 0 500 1795 0.17505280000000001
0 1.0014999999999452 525 0 500 1796 0.17471999999999999
0 1.0019999999999452 525 0 500 1796 0.17471999999999999
0 1.0024999999999451 525 0 500 1797 0.17471999999999999
0 1.002999999999945 526 0 500 1798 0.17505280000000001
0 1.003499999999945 525 0 500 1799 0.17471999999999999
0 1.0039999999999449 526 0 500 1800 0.17505280000000001
0 1.0044999999999449 526 0 500 1801 0.17505280000000001
0 1.0049999999999448 527 0 500 1802 0.1753856
0 1.0054999999999448 527 0 500 1803 0.1753856
0 1.0059999999999447 527 0 500 1804 0.1753856
0 1.0064999999999447 526 0 500 1804 0.17505280000000001
0 1.0069999999999446 527 0 500 1805 0.1753856
0 1.0074999999999446 527 0 500 1806 0.1753856
0 1.0079999999999445 526 0 500 1807 0.17505280000000001
0 1.0084999999999444 527 0 500 1808 0.1753856
0 1.0089999999999444 527 0 500 1809 0.1753856
0 1.0094999999999443 527 0 500 1809 0.1753856
0 1.0099999999999443 528 0 500 1811 0.1757184
0 1.0104999999999442 527 0 500 1811 0.1753856
0 1.0109999999999442 527 0 500 1812 0.1753856
0 1.0114999999999441 527 0 500 1812 0.1753856
0 1.0119999999999441 528 0 500 1814 0.1757184
0 1.012499999999944 528 0 500 1814 0.1757184
0 1.0129999999999439 527 0 500 1815 0.1753856
0 1.0134999999999439 528 0 500 1816 0.1757184
0 1.0139999999999438 528 0 500 1817 0.1757184
0 1.0144999999999438 529 0 500 1818 0.17605119999999999
0 1.0149999999999437 528 0 500 1819 0.1757184
0 1.0154999999999437 529 0 500 1820 0.17605119999999999
0 1.0159999999999436 528 0 500 1820 0.1757184
0 1.0164999999999436 529 0 500 1822 0.17605119999999999
0 1.0169999999999435 529 0 500 1822 0.17605119999999999
0 1.0174999999999434 528 0 500 1823 0.1757184
0 1.0179999999999434 529 0 500 1824 0.17605119999999999
0 1.0184999999999433 529 0 500 1825 0.17605119999999999
0 1.0189999999999433 530 0 500 1826 0.17638400000000001
0 1.0194999999999432 529 0 500 1827 0.17605119999999999
0 1.0199999999999432 529 0 500 1827 0.17605119999999999
0 1.0204999999999431 529 0 500 1828 0.17605119999999999
0 1.0209999999999431 530 0 500 1829 0.17638400000000001
0 1.021499999999943 530 0 500 1830 0.17638400000000001
0 1.021999999999943 530 0 500 1831 0.17638400000000001
0 1.0224999999999429 530 0 500 1832 0.17638400000000001
0 1.0229999999999428 531 0 500 1833 0.17671680000000001
0 1.0234999999999428 531 0 500 1834 0.17671680000000001
0 1.0239999999999427 531 0 500 1835 0.17671680000000001
0 1.0244999999999427 530 0 500 1835 0.17638400000000001
0 1.0249999999999426 530 0 500 1836 0.17638400000000001
0 1.0254999999999426 531 0 500 1837 0.17671680000000001
0 1.0259999999999425 531 0 500 1838 0.17671680000000001
0 1.0264999999999425 530 0 500 1838 0.17638400000000001
0 1.0269999999999424 530 0 500 1839 0.17638400000000001
0 1.0274999999999423 531 0 500 1840 0.17671680000000001
0 1.0279999999999423 531 0 500 1841 0.17671680000000001
0 1.0284999999999422 532 0 500 1842 0.1770496
0 1.0289999999999422 531 0 500 1843 0.17671680000000001
0 1.0294999999999421 531 0 500 1843 0.17671680000000001
0 1.0299999999999421 532 0 500 1845 0.1770496
0 1.030499999999942 532 0 500 1845 0.1770496
0 1.030999999999942 531 0 500 1846 0.17671680000000001
0 1.0314999999999419 532 0 500 1847 0.1770496
0 1.0319999999999419 532 0 500 1848 0.1770496
0 1.0324999999999418 532 0 500 1849 0.1770496
0 1.0329999999999417 533 0 500 1850 0.1773824
0 1.0334999999999417 532 0 500 1851 0.1770496
0 1.0339999999999416 532 0 500 1851 0.1770496
0 1.0344999999999416 533 0 500 1853 0.1773824
0 1.0349999999999415 533 0 500 1853 0.1773824
0 1.0354999999999415 532 0 500 1854 0.1770496
0 1.0359999999999414 533 0 500 1855 0.1773824
0 1.0364999999999414 533 0 500 1856 0.1773824
0 1.0369999999999413 534 0 500 1857 0.17771519999999999
0 1.0374999999999412 534 0 500 1858 0.17771519999999999
0 1.0379999999999412 533 0 500 1858 0.1773824
0 1.0384999999999411 533 0 500 1859 0.1773824
0 1.0389999999999411 534 0 500 1860 0.17771519999999999
0 1.039499999999941 534 0 500 1861 0.17771519999999999
0 1.039999999999941 534 0 500 1862 0.17771519999999999
0 1.0404999999999409 533 0 500 1862 0.1773824
0 1.0409999999999409 534 0 500 1864 0.17771519999999999
0 1.0414999999999408 534 0 500 1864 0.17771519999999999
0 1.0419999999999408 534 0 500 1865 0.17771519999999999
0 1.0424999999999407 534 0 500 1866 0.17771519999999999
0 1.0429999999999406 534 0 500 1867 0.17771519999999999
0 1.0434999999999406 535 0 500 1868 0.17804800000000001
0 1.0439999999999405 535 0 500 1869 0.17804800000000001
0 1.0444999999999405 535 0 500 1869 0.17804800000000001
0 1.0449999999999404 534 0 500 1870 0.17771519999999999
0 1.0454999999999404 535 0 500 1871 0.17804800000000001
0 1.0459999999999403 535 0 500 1872 0.17804800000000001
0 1.0464999999999403 536 0 500 1873 0.17838080000000001
0 1.0469999999999402 535 0 500 1874 0.17804800000000001
0 1.0474999999999401 535 0 500 1874 0.17804800000000001
0 1.0479999999999401 536 0 500 1876 0.17838080000000001
0 1.04849999999994 536 0 500 1876 0.17838080000000001
0 1.04899999999994 536 0 500 1877 0.17838080000000001
0 1.0494999999999399 535 0 500 1878 0.17804800000000001
0 1.0499999999999399 536 0 500 1879 0.17838080000000001
0 1.0504999999999398 536 0 500 1880 0.17838080000000001
0 1.0509999999999398 537 0 500 1881 0.1787136
0 1.0514999999999397 536 0 500 1882 0.17838080000000001
0 1.0519999999999397 536 0 500 1882 0.17838080000000001
0 1.0524999999999396 537 0 500 1884 0.1787136
0 1.0529999999999395 537 0 500 1884 0.1787136
0 1.0534999999999395 537 0 500 1885 0.1787136
0 1.0539999999999394 537 0 500 1886 0.1787136
0 1.0544999999999394 537 0 500 1887 0.1787136
0 1.0549999999999393 537 0 500 1887 0.1787136
0 1.0554999999999393 537 0 500 1888 0.1787136
0 1.0559999999999392 537 0 500 1889 0.1787136
0 1.0564999999999392 537 0 500 1890 0.1787136
0 1.0569999999999391 537 0 500 1891 0.1787136
0 1.057499999999939 538 0 500 1892 0.17904639999999999
0 1.057999999999939 538 0 500 1893 0.17904639999999999
0 1.0584999999999389 537 0 500 1893 0.1787136
0 1.0589999999999389 538 0 500 1895 0.17904639999999999
0 1.0594999999999388 538 0 500 1895 0.17904639999999999
0 1.0599999999999388 538 0 500 1896 0.17904639999999999
0 1.0604999999999387 539 0 500 1897 0.17937919999999999
0 1.0609999999999387 538 0 500 1898 0.17904639999999999
0 1.0614999999999386 539 0 500 1899 0.17937919999999999
0 1.0619999999999385 539 0 500 1900 0.17937919999999999
0 1.0624999999999385 539 0 500 1900 0.17937919999999999
0 1.0629999999999384 538 0 500 1901 0.17904639999999999
0 1.0634999999999384 539 0 500 1902 0.17937919999999999
0 1.0639999999999383 539 0 500 1903 0.17937919999999999
0 1.0644999999999383 540 0 500 1904 0.17971200000000001
0 1.0649999999999382 540 0 500 1905 0.17971200000000001
0 1.0654999999999382 538 0 500 1905 0.17904639999999999
0 1.0659999999999381 540 0 500 1907 0.17971200000000001
0 1.0664999999999381 539 0 500 1907 0.17937919999999999
0 1.066999999999938 540 0 500 1908 0.17971200000000001
0 1.0674999999999379 539 0 500 1909 0.17937919999999999
0 1.0679999999999379 540 0 500 1910 0.17971200000000001
0 1.0684999999999378 540 0 500 1911 0.17971200000000001
0 1.0689999999999378 541 0 500 1912 0.1800448
0 1.0694999999999377 540 0 500 1912 0.17971200000000001
0 1.0699999999999377 540 0 500 1913 0.17971200000000001
0 1.0704999999999376 540 0 500 1914 0.17971200000000001
0 1.0709999999999376 541 0 500 1915 0.1800448
0 1.0714999999999375 541 0 500 1916 0.1800448
0 1.0719999999999374 540 0 500 1916 0.17971200000000001
0 1.0724999999999374 541 0 500 1918 0.1800448
0 1.0729999999999373 541 0 500 1918 0.1800448
0 1.0734999999999373 541 0 500 1919 0.1800448
0 1.0739999999999372 541 0 500 1920 0.1800448
0 1.0744999999999372 541 0 500 1921 0.1800448
0 1.0749999999999371 541 0 500 1922 0.1800448
0 1.0754999999999371 542 0 500 1923 0.1803776
0 1.075999999999937 542 0 500 1924 0.1803776
0 1.076499999999937 542 0 500 1924 0.1803776
0 1.0769999999999369 542 0 500 1926 0.1803776
0 1.0774999999999368 542 0 500 1926 0.1803776
0 1.0779999999999368 542 0 500 1927 0.1803776
0 1.0784999999999367 543 0 500 1928 0.18071039999999999
0 1.0789999999999367 542 0 500 1929 0.1803776
0 1.0794999999999366 543 0 500 1930 0.18071039999999999
0 1.0799999999999366 543 0 500 1931 0.18071039999999999
0 1.0804999999999365 543 0 500 1931 0.18071039999999999
0 1.0809999999999365 543 0 500 1932 0.18071039999999999
0 1.0814999999999364 543 0 500 1933 0.18071039999999999
0 1.0819999999999363 543 0 500 1934 0.18071039999999999
0 1.0824999999999363 543 0 500 1935 0.18071039999999999
0 1.0829999999999362 544 0 500 1936 0.18104319999999999
0 1.0834999999999362 542 0 500 1936 0.1803776
0 1.0839999999999361 543 0 500 1937 0.18071039999999999
0 1.0844999999999361 543 0 500 1938 0.18071039999999999
0 1.084999999999936 544 0 500 1939 0.18104319999999999
0 1.085499999999936 544 0 500 1940 0.18104319999999999
0 1.0859999999999359 544 0 500 1941 0.18104319999999999
0 1.0864999999999359 544 0 500 1942 0.18104319999999999
0 1.0869999999999358 544 0 500 1942 0.18104319999999999
0 1.0874999999999357 544 0 500 1943 0.18104319999999999
0 1.0879999999999357 544 0 500 1944 0.18104319999999999
0 1.0884999999999356 544 0 500 1945 0.18104319999999999
0 1.0889999999999356 545 0 500 1946 0.18137600000000001
0 1.0894999999999355 545 0 500 1947 0.18137600000000001
0 1.0899999999999355 544 0 500 1947 0.18104319999999999
0 1.0904999999999354 545 0 500 1949 0.18137600000000001
0 1.0909999999999354 544 0 500 1949 0.18104319999999999
0 1.0914999999999353 545 0 500 1950 0.18137600000000001
0 1.0919999999999352 545 0 500 1951 0.18137600000000001
0 1.0924999999999352 546 0 500 1952 0.1817088
0 1.0929999999999351 545 0 500 1953 0.18137600000000001
0 1.0934999999999351 546 0 500 1954 0.1817088
0 1.093999999999935 546 0 500 1955 0.1817088
0 1.094499999999935 546 0 500 1955 0.1817088
0 1.0949999999999349 546 0 500 1957 0.1817088
0 1.0954999999999349 546 0 500 1957 0.1817088
0 1.0959999999999348 546 0 500 1958 0.1817088
0 1.0964999999999347 547 0 500 1959 0.1820416
0 1.0969999999999347 547 0 500 1960 0.1820416
0 1.0974999999999346 547 0 500 1961 0.1820416
0 1.0979999999999346 547 0 500 1962 0.1820416
0 1.0984999999999345 546 0 500 1962 0.1817088
0 1.0989999999999345 547 0 500 1963 0.1820416
0 1.0994999999999344 546 0 500 1964 0.1817088
0 1.0999999999999344 547 0 500 1965 0.1820416
0 1.1004999999999343 546 0 500 1965 0.1817088
0 1.1009999999999343 547 0 500 1966 0.1820416
0 1.1014999999999342 547 0 500 1967 0.1820416
0 1.1019999999999341 547 0 500 1968 0.1820416
0 1.1024999999999341 547 0 500 1969 0.1820416
0 1.102999999999934 548 0 500 1970 0.18237439999999999
0 1.103499999999934 548 0 500 1971 0.18237439999999999
0 1.1039999999999339 548 0 500 1972 0.18237439999999999
0 1.1044999999999339 548 0 500 1973 0.18237439999999999
0 1.1049999999999338 548 0 500 1973 0.18237439999999999
0 1.1054999999999338 548 0 500 1974 0.18237439999999999
0 1.1059999999999337 549 0 500 1975 0.18270719999999999
0 1.1064999999999336 548 0 500 1976 0.18237439999999999
0 1.1069999999999336 548 0 500 1977 0.18237439999999999
0 1.1074999999999335 549 0 500 1978 0.18270719999999999
0 1.1079999999999335 548 0 500 1978 0.18237439999999999
0 1.1084999999999334 550 0 500 1980 0.18304000000000001
0 1.1089999999999334 548 0 500 1980 0.18237439999999999
0 1.1094999999999333 549 0 500 1981 0.18270719999999999
0 1.1099999999999333 549 0 500 1982 0.18270719999999999
0 1.1104999999999332 550 0 500 1983 0.18304000000000001
0 1.1109999999999332 549 0 500 1984 0.18270719999999999
0 1.1114999999999331 550 0 500 1985 0.18304000000000001
0 1.111999999999933 550 0 500 1986 0.18304000000000001
0 1.112499999999933 550 0 500 1986 0.18304000000000001
0 1.1129999999999329 550 0 500 1987 0.18304000000000001
0 1.1134999999999329 550 0 500 1988 0.18304000000000001
0 1.1139999999999328 550 0 500 1989 0.18304000000000001
0 1.1144999999999328 549 0 500 1989 0.18270719999999999
0 1.1149999999999327 551 0 500 1991 0.1833728
0 1.1154999999999327 549 0 500 1991 0.18270719999999999
0 1.1159999999999326 550 0 500 1992 0.18304000000000001
0 1.1164999999999325 550 0 500 1993 0.18304000000000001
0 1.1169999999999325 551 0 500 1994 0.1833728
0 1.1174999999999324 551 0 500 1995 0.1833728
0 1.1179999999999324 551 0 500 1996 0.1833728
0 1.1184999999999323 550 0 500 1996 0.18304000000000001
0 1.1189999999999323 551 0 500 1997 0.1833728
0 1.1194999999999322 551 0 500 1998 0.1833728
0 1.1199999999999322 551 0 500 1999 0.1833728
0 1.1204999999999321 551 0 500 2000 0.1833728
0 1.1209999999999321 552 0 500 2001 0.1837056
0 1.121499999999932 551 0 500 2001 0.1833728
0 1.1219999999999319 551 0 500 2001 0.1833728
0 1.1224999999999319 549 0 500 2001 0.18270719999999999
0 1.1229999999999318 548 0 500 2001 0.18237439999999999
0 1.1234999999999318 548 0 500 2001 0.18237439999999999
0 1.1239999999999317 547 0 500 2001 0.1820416
0 1.1244999999999317 547 0 500 2001 0.1820416
0 1.1249999999999316 545 0 500 2001 0.18137600000000001
0 1.1254999999999316 545 0 500 2001 0.18137600000000001
0 1.1259999999999315 544 0 500 2001 0.18104319999999999
0 1.1264999999999314 544 0 500 2001 0.18104319999999999
0 1.1269999999999314 542 0 500 2001 0.1803776
0 1.1274999999999313 542 0 500 2001 0.1803776
0 1.1279999999999313 541 0 500 2001 0.1800448
0 1.1284999999999312 541 0 500 2001 0.1800448
0 1.1289999999999312 540 0 500 2001 0.17971200000000001
0 1.1294999999999311 539 0 500 2001 0.17937919999999999
0 1.1299999999999311 538 0 500 2001 0.17904639999999999
0 1.130499999999931 538 0 500 2001 0.17904639999999999
0 1.1309999999999309 537 0 500 2001 0.1787136
0 1.1314999999999309 535 0 500 2001 0.17804800000000001
0 1.1319999999999308 535 0 500 2001 0.17804800000000001
0 1.1324999999999308 534 0 500 2001 0.17771519999999999
0 1.1329999999999307 534 0 500 2001 0.17771519999999999
0 1.1334999999999307 533 0 500 2001 0.1773824
0 1.1339999999999306 532 0 500 2001 0.1770496
0 1.1344999999999306 531 0 500 2001 0.17671680000000001
0 1.1349999999999305 531 0 500 2001 0.17671680000000001
0 1.1354999999999305 530 0 500 2001 0.17638400000000001
0 1.1359999999999304 529 0 500 2001 0.17605119999999999
0 1.1364999999999303 528 0 500 2001 0.1757184
0 1.1369999999999303 528 0 500 2001 0.1757184
0 1.1374999999999302 527 0 500 2001 0.1753856
0 1.1379999999999302 527 0 500 2001 0.1753856
0 1.1384999999999301 525 0 500 2001 0.17471999999999999
0 1.1389999999999301 525 0 500 2001 0.17471999999999999
0 1.13949999999993 524 0 500 2001 0.17438719999999999
0 1.13999999999993 523 0 500 2001 0.1740544
0 1.1404999999999299 524 0 500 2002 0.17438719999999999
0 1.1409999999999298 523 0 500 2003 0.1740544
0 1.1414999999999298 524 0 500 2004 0.17438719999999999
0 1.1419999999999297 524 0 500 2005 0.17438719999999999
0 1.1424999999999297 524 0 500 2005 0.17438719999999999
0 1.1429999999999296 523 0 500 2006 0.1740544
0 1.1434999999999296 524 0 500 2007 0.17438719999999999
0 1.1439999999999295 524 0 500 2008 0.17438719999999999
0 1.1444999999999295 524 0 500 2008 0.17438719999999999
0 1.1449999999999294 524 0 500 2009 0.17438719999999999
0 1.1454999999999294 524 0 500 2010 0.17438719999999999
0 1.1459999999999293 524 0 500 2011 0.17438719999999999
0 1.1464999999999292 525 0 500 2012 0.17471999999999999
0 1.1469999999999292 524 0 500 2012 0.17438719999999999
0 1.1474999999999291 523 0 500 2013 0.1740544
0 1.1479999999999291 524 0 500 2014 0.17438719999999999
0 1.148499999999929 523 0 500 2014 0.1740544
0 1.148999999999929 524 0 500 2015 0.17438719999999999
0 1.1494999999999289 524 0 500 2016 0.17438719999999999
0 1.1499999999999289 524 0 500 2017 0.17438719999999999
0 1.1504999999999288 524 0 500 2018 0.17438719999999999
0 1.1509999999999287 525 0 500 2019 0.17471999999999999
0 1.1514999999999287 525 0 500 2020 0.17471999999999999
0 1.1519999999999286 524 0 500 2020 0.17438719999999999
0 1.1524999999999286 524 0 500 2021 0.17438719999999999
0 1.1529999999999285 525 0 500 2022 0.17471999999999999
0 1.1534999999999285 525 0 500 2023 0.17471999999999999
0 1.1539999999999284 525 0 500 2023 0.17471999999999999
0 1.1544999999999284 524 0 500 2024 0.17438719999999999
0 1.1549999999999283 525 0 500 2025 0.17471999999999999
0 1.1554999999999283 525 0 500 2026 0.17471999999999999
0 1.1559999999999282 525 0 500 2027 0.17471999999999999
0 1.1564999999999281 526 0 500 2028 0.17505280000000001
0 1.1569999999999281 524 0 500 2028 0.17438719999999999
0 1.157499999999928 525 0 500 2029 0.17471999999999999
0 1.157999999999928 525 0 500 2030 0.17471999999999999
0 1.1584999999999279 526 0 500 2031 0.17505280000000001
0 1.1589999999999279 525 0 500 2032 0.17471999999999999
0 1.1594999999999278 525 0 500 2032 0.17471999999999999
0 1.1599999999999278 526 0 500 2034 0.17505280000000001
0 1.1604999999999277 526 0 500 2034 0.17505280000000001
0 1.1609999999999276 526 0 500 2035 0.17505280000000001
0 1.1614999999999276 526 0 500 2036 0.17505280000000001
0 1.1619999999999275 526 0 500 2037 0.17505280000000001
0 1.1624999999999275 526 0 500 2037 0.17505280000000001
0 1.1629999999999274 526 0 500 2038 0.17505280000000001
0 1.1634999999999274 525 0 500 2038 0.17471999999999999
0 1.1639999999999273 525 0 500 2039 0.17471999999999999
0 1.1644999999999273 525 0 500 2040 0.17471999999999999
0 1.1649999999999272 526 0 500 2041 0.17505280000000001
0 1.1654999999999271 526 0 500 2042 0.17505280000000001
0 1.1659999999999271 526 0 500 2043 0.17505280000000001
0 1.166499999999927 526 0 500 2044 0.17505280000000001
0 1.166999999999927 526 0 500 2044 0.17505280000000001
0 1.1674999999999269 526 0 500 2045 0.17505280000000001
0 1.1679999999999269 526 0 500 2046 0.17505280000000001
0 1.1684999999999268 526 0 500 2047 0.17505280000000001
0 1.1689999999999268 526 0 500 2047 0.17505280000000001
0 1.1694999999999267 527 0 500 2049 0.1753856
0 1.1699999999999267 527 0 500 2049 0.1753856
0 1.1704999999999266 526 0 500 2050 0.17505280000000001
0 1.1709999999999265 527 0 500 2051 0.1753856
0 1.1714999999999265 527 0 500 2052 0.1753856
0 1.1719999999999264 526 0 500 2052 0.17505280000000001
0 1.1724999999999264 527 0 500 2053 0.1753856
0 1.1729999999999263 526 0 500 2054 0.17505280000000001
0 1.1734999999999263 527 0 500 2055 0.1753856
0 1.1739999999999262 527 0 500 2056 0.1753856
0 1.1744999999999262 528 0 500 2057 0.1757184
0 1.1749999999999261 527 0 500 2058 0.1753856
0 1.175499999999926 527 0 500 2058 0.1753856
0 1.175999999999926 527 0 500 2059 0.1753856
0 1.1764999999999259 528 0 500 2060 0.1757184
0 1.1769999999999259 528 0 500 2061 0.1757184
0 1.1774999999999258 527 0 500 2061 0.1753856
0 1.1779999999999258 527 0 500 2062 0.1753856
0 1.1784999999999257 527 0 500 2062 0.1753856
0 1.1789999999999257 528 0 500 2064 0.1757184
0 1.1794999999999256 527 0 500 2064 0.1753856
0 1.1799999999999256 527 0 500 2065 0.1753856
0 1.1804999999999255 527 0 500 2066 0.1753856
0 1.1809999999999254 528 0 500 2067 0.1757184
0 1.1814999999999254 527 0 500 2067 0.1753856
0 1.1819999999999253 527 0 500 2068 0.1753856
0 1.1824999999999253 527 0 500 2069 0.1753856
0 1.1829999999999252 528 0 500 2070 0.1757184
0 1.1834999999999252 528 0 500 2071 0.1757184
0 1.1839999999999251 528 0 500 2072 0.1757184
0 1.1844999999999251 528 0 500 2073 0.1757184
0 1.184999999999925 528 0 500 2073 0.1757184
0 1.1854999999999249 528 0 500 2074 0.1757184
0 1.1859999999999249 529 0 500 2075 0.17605119999999999
0 1.1864999999999248 528 0 500 2076 0.1757184
0 1.1869999999999248 528 0 500 2076 0.1757184
0 1.1874999999999247 528 0 500 2077 0.1757184
0 1.1879999999999247 529 0 500 2078 0.17605119999999999
0 1.1884999999999246 529 0 500 2079 0.17605119999999999
0 1.1889999999999246 528 0 500 2080 0.1757184
0 1.1894999999999245 529 0 500 2081 0.17605119999999999
0 1.1899999999999245 528 0 500 2081 0.1757184
0 1.1904999999999244 529 0 500 2082 0.17605119999999999
0 1.1909999999999243 528 0 500 2083 0.1757184
0 1.1914999999999243 529 0 500 2084 0.17605119999999999
0 1.1919999999999242 529 0 500 2085 0.17605119999999999
0 1.1924999999999242 529 0 500 2085 0.17605119999999999
0 1.1929999999999241 529 0 500 2086 0.17605119999999999
0 1.1934999999999241 529 0 500 2087 0.17605119999999999
0 1.193999999999924 529 0 500 2088 0.17605119999999999
0 1.194499999999924 529 0 500 2088 0.17605119999999999
0 1.1949999999999239 529 0 500 2089 0.17605119999999999
0 1.1954999999999238 529 0 500 2090 0.17605119999999999
0 1.1959999999999238 529 0 500 2091 0.17605119999999999
0 1.1964999999999237 529 0 500 2091 0.17605119999999999
0 1.1969999999999237 529 0 500 2092 0.17605119999999999
0 1.1974999999999236 529 0 500 2093 0.17605119999999999
0 1.1979999999999236 529 0 500 2094 0.17605119999999999
0 1.1984999999999235 529 0 500 2095 0.17605119999999999
0 1.1989999999999235 530 0 500 2096 0.17638400000000001
0 1.1994999999999234 530 0 500 2097 0.17638400000000001
0 1.1999999999999234 529 0 500 2097 0.17605119999999999
0 1.2004999999999233 529 0 500 2098 0.17605119999999999
0 1.2009999999999232 530 0 500 2099 0.17638400000000001
0 1.2014999999999232 530 0 500 2100 0.17638400000000001
0 1.2019999999999231 530 0 500 2100 0.17638400000000001
0 1.2024999999999231 529 0 500 2101 0.17605119999999999
0 1.202999999999923 530 0 500 2102 0.17638400000000001
0 1.203499999999923 530 0 500 2103 0.17638400000000001
0 1.2039999999999229 531 0 500 2104 0.17671680000000001
0 1.2044999999999229 531 0 500 2105 0.17671680000000001
0 1.2049999999999228 529 0 500 2105 0.17605119999999999
0 1.2054999999999227 530 0 500 2106 0.17638400000000001
0 1.2059999999999227 530 0 500 2107 0.17638400000000001
0 1.2064999999999226 531 0 500 2108 0.17671680000000001
0 1.2069999999999226 530 0 500 2109 0.17638400000000001
0 1.2074999999999225 530 0 500 2109 0.17638400000000001
0 1.2079999999999225 531 0 500 2111 0.17671680000000001
0 1.2084999999999224 531 0 500 2111 0.17671680000000001
0 1.2089999999999224 531 0 500 2112 0.17671680000000001
0 1.2094999999999223 530 0 500 2112 0.17638400000000001
0 1.2099999999999222 530 0 500 2113 0.17638400000000001
0 1.2104999999999222 531 0 500 2114 0.17671680000000001
0 1.2109999999999221 531 0 500 2115 0.17671680000000001
0 1.2114999999999221 530 0 500 2115 0.17638400000000001
0 1.211999999999922 530 0 500 2116 0.17638400000000001
0 1.212499999999922 531 0 500 2117 0.17671680000000001
0 1.2129999999999219 531 0 500 2118 0.17671680000000001
0 1.2134999999999219 531 0 500 2119 0.17671680000000001
0 1.2139999999999218 531 0 500 2120 0.17671680000000001
0 1.2144999999999218 530 0 500 2120 0.17638400000000001
0 1.2149999999999217 531 0 500 2121 0.17671680000000001
0 1.2154999999999216 531 0 500 2122 0.17671680000000001
0 1.2159999999999216 531 0 500 2123 0.17671680000000001
0 1.2164999999999215 531 0 500 2124 0.17671680000000001
0 1.2169999999999215 531 0 500 2124 0.17671680000000001
0 1.2174999999999214 532 0 500 2126 0.1770496
0 1.2179999999999214 532 0 500 2126 0.1770496
0 1.2184999999999213 531 0 500 2127 0.17671680000000001
0 1.2189999999999213 532 0 500 2128 0.1770496
0 1.2194999999999212 532 0 500 2129 0.1770496
0 1.2199999999999211 532 0 500 2129 0.1770496
0 1.2204999999999211 532 0 500 2130 0.1770496
0 1.220999999999921 532 0 500 2131 0.1770496
0 1.221499999999921 532 0 500 2132 0.1770496
0 1.2219999999999209 531 0 500 2132 0.17671680000000001
0 1.2224999999999209 533 0 500 2134 0.1773824
0 1.2229999999999208 531 0 500 2134 0.17671680000000001
0 1.2234999999999208 532 0 500 2135 0.1770496
0 1.2239999999999207 532 0 500 2136 0.1770496
0 1.2244999999999207 533 0 500 2137 0.1773824
0 1.2249999999999206 532 0 500 2137 0.1770496
0 1.2254999999999205 532 0 500 2138 0.1770496
0 1.2259999999999205 532 0 500 2139 0.1770496
0 1.2264999999999204 532 0 500 2139 0.1770496
0 1.2269999999999204 533 0 500 2141 0.1773824
0 1.2274999999999203 532 0 500 2141 0.1770496
0 1.2279999999999203 532 0 500 2142 0.1770496
0 1.2284999999999202 533 0 500 2143 0.1773824
0 1.2289999999999202 533 0 500 2144 0.1773824
0 1.2294999999999201 533 0 500 2144 0.1773824
0 1.22999999999992 532 0 500 2145 0.1770496
0 1.23049999999992 532 0 500 2146 0.1770496
0 1.2309999999999199 533 0 500 2147 0.1773824
0 1.2314999999999199 533 0 500 2148 0.1773824
0 1.2319999999999198 533 0 500 2149 0.1773824
0 1.2324999999999198 533 0 500 2150 0.1773824
0 1.2329999999999197 533 0 500 2150 0.1773824
0 1.2334999999999197 533 0 500 2151 0.1773824
0 1.2339999999999196 534 0 500 2152 0.17771519999999999
0 1.2344999999999196 533 0 500 2153 0.1773824
0 1.2349999999999195 533 0 500 2153 0.1773824
0 1.2354999999999194 533 0 500 2154 0.1773824
0 1.2359999999999194 534 0 500 2155 0.17771519999999999
0 1.2364999999999193 534 0 500 2156 0.17771519999999999
0 1.2369999999999193 534 0 500 2157 0.17771519999999999
0 1.2374999999999192 534 0 500 2158 0.17771519999999999
0 1.2379999999999192 533 0 500 2158 0.1773824
0 1.2384999999999191 534 0 500 2159 0.17771519999999999
0 1.2389999999999191 533 0 500 2160 0.1773824
0 1.239499999999919 534 0 500 2161 0.17771519999999999
0 1.2399999999999189 534 0 500 2162 0.17771519999999999
0 1.2404999999999189 534 0 500 2162 0.17771519999999999
0 1.2409999999999188 534 0 500 2163 0.17771519999999999
0 1.2414999999999188 534 0 500 2164 0.17771519999999999
0 1.2419999999999187 534 0 500 2165 0.17771519999999999
0 1.2424999999999187 534 0 500 2165 0.17771519999999999
0 1.2429999999999186 534 0 500 2166 0.17771519999999999
0 1.2434999999999186 534 0 500 2167 0.17771519999999999
0 1.2439999999999185 534 0 500 2168 0.17771519999999999
0 1.2444999999999184 534 0 500 2168 0.17771519999999999
0 1.2449999999999184 534 0 500 2169 0.17771519999999999
0 1.2454999999999183 535 0 500 2170 0.17804800000000001
0 1.2459999999999183 534 0 500 2171 0.17771519999999999
0 1.2464999999999182 534 0 500 2172 0.17771519999999999
0 1.2469999999999182 535 0 500 2173 0.17804800000000001
0 1.2474999999999181 534 0 500 2173 0.17771519999999999
0 1.2479999999999181 534 0 500 2174 0.17771519999999999
0 1.248499999999918 534 0 500 2175 0.17771519999999999
0 1.248999999999918 535 0 500 2176 0.17804800000000001
0 1.2494999999999179 535 0 500 2177 0.17804800000000001
0 1.2499999999999178 535 0 500 2177 0.17804800000000001
0 1.2504999999999178 534 0 500 2178 0.17771519999999999
0 1.2509999999999177 535 0 500 2179 0.17804800000000001
0 1.2514999999999177 535 0 500 2180 0.17804800000000001
0 1.2519999999999176 536 0 500 2181 0.17838080000000001
0 1.2524999999999176 536 0 500 2182 0.17838080000000001
0 1.2529999999999175 535 0 500 2182 0.17804800000000001
0 1.2534999999999175 535 0 500 2183 0.17804800000000001
0 1.2539999999999174 536 0 500 2184 0.17838080000000001
0 1.2544999999999173 536 0 500 2185 0.17838080000000001
0 1.2549999999999173 534 0 500 2185 0.17771519999999999
0 1.2554999999999172 535 0 500 2186 0.17804800000000001
0 1.2559999999999172 535 0 500 2187 0.17804800000000001
0 1.2564999999999171 536 0 500 2188 0.17838080000000001
0 1.2569999999999171 536 0 500 2189 0.17838080000000001
0 1.257499999999917 535 0 500 2189 0.17804800000000001
0 1.257999999999917 535 0 500 2190 0.17804800000000001
0 1.2584999999999169 536 0 500 2191 0.17838080000000001
0 1.2589999999999169 536 0 500 2192 0.17838080000000001
0 1.2594999999999168 535 0 500 2192 0.17804800000000001
0 1.2599999999999167 535 0 500 2193 0.17804800000000001
0 1.2604999999999167 536 0 500 2194 0.17838080000000001
0 1.2609999999999166 536 0 500 2195 0.17838080000000001
0 1.2614999999999166 537 0 500 2196 0.1787136
0 1.2619999999999165 536 0 500 2197 0.17838080000000001
0 1.2624999999999165 535 0 500 2197 0.17804800000000001
0 1.2629999999999164 536 0 500 2198 0.17838080000000001
0 1.2634999999999164 536 0 500 2199 0.17838080000000001
0 1.2639999999999163 536 0 500 2200 0.17838080000000001
0 1.2644999999999162 536 0 500 2201 0.17838080000000001
0 1.2649999999999162 536 0 500 2201 0.17838080000000001
0 1.2654999999999161 537 0 500 2203 0.1787136
0 1.2659999999999161 537 0 500 2203 0.1787136
0 1.266499999999916 536 0 500 2204 0.17838080000000001
0 1.266999999999916 537 0 500 2205 0.1787136
0 1.2674999999999159 537 0 500 2206 0.1787136
0 1.2679999999999159 537 0 500 2206 0.1787136
0 1.2684999999999158 537 0 500 2207 0.1787136
0 1.2689999999999158 537 0 500 2208 0.1787136
0 1.2694999999999157 537 0 500 2209 0.1787136
0 1.2699999999999156 537 0 500 2209 0.1787136
0 1.2704999999999156 538 0 500 2211 0.17904639999999999
0 1.2709999999999155 536 0 500 2211 0.17838080000000001
0 1.2714999999999155 537 0 500 2212 0.1787136
0 1.2719999999999154 536 0 500 2212 0.17838080000000001
0 1.2724999999999154 537 0 500 2213 0.1787136
0 1.2729999999999153 537 0 500 2214 0.1787136
0 1.2734999999999153 537 0 500 2215 0.1787136
0 1.2739999999999152 537 0 500 2216 0.1787136
0 1.2744999999999151 537 0 500 2216 0.1787136
0 1.2749999999999151 538 0 500 2218 0.17904639999999999
0 1.275499999999915 537 0 500 2218 0.1787136
0 1.275999999999915 537 0 500 2219 0.1787136
0 1.2764999999999149 538 0 500 2220 0.17904639999999999
0 1.2769999999999149 538 0 500 2221 0.17904639999999999
0 1.2774999999999148 538 0 500 2221 0.17904639999999999
0 1.2779999999999148 537 0 500 2222 0.1787136
0 1.2784999999999147 537 0 500 2223 0.1787136
0 1.2789999999999146 538 0 500 2224 0.17904639999999999
0 1.2794999999999146 537 0 500 2224 0.1787136
0 1.2799999999999145 538 0 500 2226 0.17904639999999999
0 1.2804999999999145 537 0 500 2226 0.1787136
0 1.2809999999999144 538 0 500 2227 0.17904639999999999
0 1.2814999999999144 538 0 500 2228 0.17904639999999999
0 1.2819999999999143 539 0 500 2229 0.17937919999999999
0 1.2824999999999143 538 0 500 2230 0.17904639999999999
0 1.2829999999999142 538 0 500 2230 0.17904639999999999
0 1.2834999999999142 538 0 500 2231 0.17904639999999999
0 1.2839999999999141 539 0 500 2232 0.17937919999999999
0 1.284499999999914 539 0 500 2233 0.17937919999999999
0 1.284999999999914 539 0 500 2234 0.17937919999999999
0 1.2854999999999139 539 0 500 2235 0.17937919999999999
0 1.2859999999999139 539 0 500 2235 0.17937919999999999
0 1.2864999999999138 539 0 500 2236 0.17937919999999999
0 1.2869999999999138 538 0 500 2237 0.17904639999999999
0 1.2874999999999137 538 0 500 2237 0.17904639999999999
0 1.2879999999999137 538 0 500 2238 0.17904639999999999
0 1.2884999999999136 539 0 500 2239 0.17937919999999999
0 1.2889999999999135 539 0 500 2240 0.17937919999999999
0 1.2894999999999135 539 0 500 2241 0.17937919999999999
0 1.2899999999999134 539 0 500 2242 0.17937919999999999
0 1.2904999999999134 539 0 500 2242 0.17937919999999999
0 1.2909999999999133 539 0 500 2243 0.17937919999999999
0 1.2914999999999133 539 0 500 2244 0.17937919999999999
0 1.2919999999999132 539 0 500 2245 0.17937919999999999
0 1.2924999999999132 539 0 500 2245 0.17937919999999999
0 1.2929999999999131 539 0 500 2246 0.17937919999999999
0 1.2934999999999131 540 0 500 2247 0.17971200000000001
0 1.293999999999913 539 0 500 2248 0.17937919999999999
0 1.2944999999999129 540 0 500 2249 0.17971200000000001
0 1.2949999999999129 540 0 500 2250 0.17971200000000001
0 1.2954999999999128 539 0 500 2250 0.17937919999999999
0 1.2959999999999128 539 0 500 2251 0.17937919999999999
0 1.2964999999999127 539 0 500 2252 0.17937919999999999
0 1.2969999999999127 540 0 500 2253 0.17971200000000001
0 1.2974999999999126 540 0 500 2254 0.17971200000000001
0 1.2979999999999126 540 0 500 2254 0.17971200000000001
0 1.2984999999999125 539 0 500 2255 0.17937919999999999
0 1.2989999999999124 540 0 500 2256 0.17971200000000001
0 1.2994999999999124 540 0 500 2257 0.17971200000000001
0 1.2999999999999123 541 0 500 2258 0.1800448
0 1.3004999999999123 541 0 500 2259 0.1800448
0 1.3009999999999122 540 0 500 2259 0.17971200000000001
0 1.3014999999999122 540 0 500 2260 0.17971200000000001
0 1.3019999999999121 541 0 500 2261 0.1800448
0 1.3024999999999121 541 0 500 2262 0.1800448
0 1.302999999999912 539 0 500 2262 0.17937919999999999
0 1.303499999999912 540 0 500 2263 0.17971200000000001
0 1.3039999999999119 540 0 500 2264 0.17971200000000001
0 1.3044999999999118 541 0 500 2265 0.1800448
0 1.3049999999999118 540 0 500 2265 0.17971200000000001
0 1.3054999999999117 540 0 500 2266 0.17971200000000001
0 1.3059999999999117 540 0 500 2267 0.17971200000000001
0 1.3064999999999116 540 0 500 2268 0.17971200000000001
0 1.3069999999999116 541 0 500 2269 0.1800448
0 1.3074999999999115 539 0 500 2269 0.17937919999999999
0 1.3079999999999115 540 0 500 2270 0.17971200000000001
0 1.3084999999999114 540 0 500 2271 0.17971200000000001
0 1.3089999999999113 541 0 500 2272 0.1800448
0 1.3094999999999113 541 0 500 2273 0.1800448
0 1.3099999999999112 541 0 500 2274 0.1800448
0 1.3104999999999112 540 0 500 2274 0.17971200000000001
0 1.3109999999999111 540 0 500 2275 0.17971200000000001
0 1.3114999999999111 541 0 500 2276 0.1800448
0 1.311999999999911 540 0 500 2277 0.17971200000000001
0 1.312499999999911 540 0 500 2277 0.17971200000000001
0 1.3129999999999109 540 0 500 2278 0.17971200000000001
0 1.3134999999999108 541 0 500 2279 0.1800448
0 1.3139999999999108 541 0 500 2280 0.1800448
0 1.3144999999999107 541 0 500 2281 0.1800448
0 1.3149999999999107 541 0 500 2282 0.1800448
0 1.3154999999999106 542 0 500 2283 0.1803776
0 1.3159999999999106 541 0 500 2283 0.1800448
0 1.3164999999999105 542 0 500 2284 0.1803776
0 1.3169999999999105 541 0 500 2285 0.1800448
0 1.3174999999999104 542 0 500 2286 0.1803776
0 1.3179999999999104 541 0 500 2286 0.1800448
0 1.3184999999999103 541 0 500 2287 0.1800448
0 1.3189999999999102 541 0 500 2288 0.1800448
0 1.3194999999999102 541 0 500 2289 0.1800448
0 1.3199999999999101 541 0 500 2289 0.1800448
0 1.3204999999999101 541 0 500 2290 0.1800448
0 1.32099999999991 542 0 500 2291 0.1803776
0 1.32149999999991 541 0 500 2292 0.1800448
0 1.3219999999999099 542 0 500 2293 0.1803776
0 1.3224999999999099 541 0 500 2293 0.1800448
0 1.3229999999999098 543 0 500 2295 0.18071039999999999
0 1.3234999999999097 541 0 500 2295 0.1800448
0 1.3239999999999097 542 0 500 2296 0.1803776
0 1.3244999999999096 542 0 500 2297 0.1803776
0 1.3249999999999096 543 0 500 2298 0.18071039999999999
0 1.3254999999999095 542 0 500 2298 0.1803776
0 1.3259999999999095 541 0 500 2299 0.1800448
0 1.3264999999999094 542 0 500 2300 0.1803776
0 1.3269999999999094 542 0 500 2301 0.1803776
0 1.3274999999999093 542 0 500 2301 0.1803776
0 1.3279999999999093 542 0 500 2303 0.1803776
0 1.3284999999999092 542 0 500 2303 0.1803776
0 1.3289999999999091 542 0 500 2304 0.1803776
0 1.3294999999999091 543 0 500 2305 0.18071039999999999
0 1.329999999999909 543 0 500 2306 0.18071039999999999
0 1.330499999999909 543 0 500 2307 0.18071039999999999
0 1.3309999999999089 542 0 500 2307 0.1803776
0 1.3314999999999089 543 0 500 2308 0.18071039999999999
0 1.3319999999999088 543 0 500 2309 0.18071039999999999
0 1.3324999999999088 544 0 500 2310 0.18104319999999999
0 1.3329999999999087 543 0 500 2311 0.18071039999999999
0 1.3334999999999086 544 0 500 2312 0.18104319999999999
0 1.3339999999999086 543 0 500 2312 0.18071039999999999
0 1.3344999999999085 543 0 500 2313 0.18071039999999999
0 1.3349999999999085 542 0 500 2313 0.1803776
0 1.3354999999999084 542 0 500 2314 0.1803776
0 1.3359999999999084 543 0 500 2315 0.18071039999999999
0 1.3364999999999083 543 0 500 2316 0.18071039999999999
0 1.3369999999999083 543 0 500 2316 0.18071039999999999
0 1.3374999999999082 543 0 500 2318 0.18071039999999999
0 1.3379999999999082 543 0 500 2318 0.18071039999999999
0 1.3384999999999081 543 0 500 2319 0.18071039999999999
0 1.338999999999908 544 0 500 2320 0.18104319999999999
0 1.339499999999908 543 0 500 2321 0.18071039999999999
0 1.3399999999999079 544 0 500 2322 0.18104319999999999
0 1.3404999999999079 543 0 500 2322 0.18071039999999999
0 1.3409999999999078 544 0 500 2323 0.18104319999999999
0 1.3414999999999078 544 0 500 2324 0.18104319999999999
0 1.3419999999999077 543 0 500 2325 0.18071039999999999
0 1.3424999999999077 544 0 500 2326 0.18104319999999999
0 1.3429999999999076 544 0 500 2327 0.18104319999999999
0 1.3434999999999075 544 0 500 2327 0.18104319999999999
0 1.3439999999999075 543 0 500 2328 0.18071039999999999
0 1.3444999999999074 544 0 500 2329 0.18104319999999999
0 1.3449999999999074 544 0 500 2330 0.18104319999999999
0 1.3454999999999073 544 0 500 2330 0.18104319999999999
0 1.3459999999999073 544 0 500 2331 0.18104319999999999
0 1.3464999999999072 544 0 500 2332 0.18104319999999999
0 1.3469999999999072 544 0 500 2333 0.18104319999999999
0 1.3474999999999071 545 0 500 2334 0.18137600000000001
0 1.3479999999999071 545 0 500 2335 0.18137600000000001
0 1.348499999999907 546 0 500 2336 0.1817088
0 1.3489999999999069 544 0 500 2336 0.18104319999999999
0 1.3494999999999069 545 0 500 2337 0.18137600000000001
0 1.3499999999999068 544 0 500 2337 0.18104319999999999
0 1.3504999999999068 544 0 500 2338 0.18104319999999999
0 1.3509999999999067 544 0 500 2339 0.18104319999999999
0 1.3514999999999067 544 0 500 2340 0.18104319999999999
0 1.3519999999999066 545 0 500 2341 0.18137600000000001
0 1.3524999999999066 545 0 500 2342 0.18137600000000001
0 1.3529999999999065 545 0 500 2342 0.18137600000000001
0 1.3534999999999064 544 0 500 2343 0.18104319999999999
0 1.3539999999999064 545 0 500 2344 0.18137600000000001
0 1.3544999999999063 545 0 500 2345 0.18137600000000001
0 1.3549999999999063 546 0 500 2346 0.1817088
0 1.3554999999999062 544 0 500 2346 0.18104319999999999
0 1.3559999999999062 545 0 500 2347 0.18137600000000001
0 1.3564999999999061 545 0 500 2348 0.18137600000000001
0 1.3569999999999061 546 0 500 2349 0.1817088
0 1.357499999999906 546 0 500 2350 0.1817088
0 1.3579999999999059 545 0 500 2351 0.18137600000000001
0 1.3584999999999059 545 0 500 2351 0.18137600000000001
0 1.3589999999999058 545 0 500 2352 0.18137600000000001
0 1.3594999999999058 546 0 500 2353 0.1817088
0 1.3599999999999057 545 0 500 2354 0.18137600000000001
0 1.3604999999999057 545 0 500 2354 0.18137600000000001
0 1.3609999999999056 545 0 500 2355 0.18137600000000001
0 1.3614999999999056 546 0 500 2356 0.1817088
0 1.3619999999999055 546 0 500 2357 0.1817088
0 1.3624999999999055 546 0 500 2358 0.1817088
0 1.3629999999999054 546 0 500 2359 0.1817088
0 1.3634999999999053 547 0 500 2360 0.1820416
0 1.3639999999999053 546 0 500 2360 0.1817088
0 1.3644999999999052 547 0 500 2361 0.1820416
0 1.3649999999999052 546 0 500 2362 0.1817088
0 1.3654999999999051 546 0 500 2362 0.1817088
0 1.3659999999999051 546 0 500 2363 0.1817088
0 1.366499999999905 546 0 500 2364 0.1817088
0 1.366999999999905 546 0 500 2365 0.1817088
0 1.3674999999999049 546 0 500 2366 0.1817088
0 1.3679999999999048 546 0 500 2366 0.1817088
0 1.3684999999999048 546 0 500 2367 0.1817088
0 1.3689999999999047 547 0 500 2368 0.1820416
0 1.3694999999999047 546 0 500 2369 0.1817088
0 1.3699999999999046 546 0 500 2369 0.1817088
0 1.3704999999999046 546 0 500 2370 0.1817088
0 1.3709999999999045 547 0 500 2371 0.1820416
0 1.3714999999999045 546 0 500 2372 0.1817088
0 1.3719999999999044 547 0 500 2373 0.1820416
0 1.3724999999999044 547 0 500 2374 0.1820416
0 1.3729999999999043 548 0 500 2375 0.18237439999999999
0 1.3734999999999042 547 0 500 2375 0.1820416
0 1.3739999999999042 546 0 500 2376 0.1817088
0 1.3744999999999041 547 0 500 2377 0.1820416
0 1.3749999999999041 547 0 500 2378 0.1820416
0 1.375499999999904 547 0 500 2378 0.1820416
0 1.375999999999904 547 0 500 2380 0.1820416
0 1.3764999999999039 547 0 500 2380 0.1820416
0 1.3769999999999039 547 0 500 2381 0.1820416
0 1.3774999999999038 548 0 500 2382 0.18237439999999999
0 1.3779999999999037 548 0 500 2383 0.18237439999999999
0 1.3784999999999037 547 0 500 2383 0.1820416
0 1.3789999999999036 547 0 500 2384 0.1820416
0 1.3794999999999036 548 0 500 2385 0.18237439999999999
0 1.3799999999999035 548 0 500 2386 0.18237439999999999
0 1.3804999999999035 549 0 500 2387 0.18270719999999999
0 1.3809999999999034 547 0 500 2387 0.1820416
0 1.3814999999999034 548 0 500 2388 0.18237439999999999
0 1.3819999999999033 548 0 500 2389 0.18237439999999999
0 1.3824999999999033 548 0 500 2390 0.18237439999999999
0 1.3829999999999032 547 0 500 2390 0.1820416
0 1.3834999999999031 547 0 500 2391 0.1820416
0 1.3839999999999031 548 0 500 2392 0.18237439999999999
0 1.384499999999903 548 0 500 2393 0.18237439999999999
0 1.384999999999903 548 0 500 2393 0.18237439999999999
0 1.3854999999999029 548 0 500 2395 0.18237439999999999
0 1.3859999999999029 548 0 500 2395 0.18237439999999999
0 1.3864999999999028 548 0 500 2396 0.18237439999999999
0 1.3869999999999028 549 0 500 2397 0.18270719999999999
0 1.3874999999999027 548 0 500 2398 0.18237439999999999
0 1.3879999999999026 549 0 500 2399 0.18270719999999999
0 1.3884999999999026 548 0 500 2399 0.18237439999999999
0 1.3889999999999025 549 0 500 2400 0.18270719999999999
0 1.3894999999999025 549 0 500 2401 0.18270719999999999
0 1.3899999999999024 548 0 500 2402 0.18237439999999999
0 1.3904999999999024 549 0 500 2403 0.18270719999999999
0 1.3909999999999023 549 0 500 2404 0.18270719999999999
0 1.3914999999999023 549 0 500 2404 0.18270719999999999
0 1.3919999999999022 548 0 500 2405 0.18237439999999999
0 1.3924999999999021 549 0 500 2406 0.18270719999999999
0 1.3929999999999021 549 0 500 2407 0.18270719999999999
0 1.393499999999902 549 0 500 2407 0.18270719999999999
0 1.393999999999902 549 0 500 2408 0.18270719999999999
0 1.3944999999999019 549 0 500 2409 0.18270719999999999
0 1.3949999999999019 549 0 500 2410 0.18270719999999999
0 1.3954999999999018 550 0 500 2411 0.18304000000000001
0 1.3959999999999018 550 0 500 2412 0.18304000000000001
0 1.3964999999999017 550 0 500 2412 0.18304000000000001
0 1.3969999999999017 549 0 500 2413 0.18270719999999999
0 1.3974999999999016 550 0 500 2414 0.18304000000000001
0 1.3979999999999015 549 0 500 2414 0.18270719999999999
0 1.3984999999999015 549 0 500 2415 0.18270719999999999
0 1.3989999999999014 549 0 500 2416 0.18270719999999999
0 1.3994999999999014 549 0 500 2417 0.18270719999999999
0 1.3999999999999013 550 0 500 2418 0.18304000000000001
0 1.4004999999999013 550 0 500 2419 0.18304000000000001
0 1.4009999999999012 550 0 500 2419 0.18304000000000001
0 1.4014999999999012 549 0 500 2420 0.18270719999999999
0 1.4019999999999011 550 0 500 2421 0.18304000000000001
0 1.402499999999901 550 0 500 2422 0.18304000000000001
0 1.402999999999901 550 0 500 2422 0.18304000000000001
0 1.4034999999999009 549 0 500 2423 0.18270719999999999
0 1.4039999999999009 550 0 500 2424 0.18304000000000001
0 1.4044999999999008 550 0 500 2425 0.18304000000000001
0 1.4049999999999008 551 0 500 2426 0.1833728
0 1.4054999999999007 551 0 500 2427 0.1833728
0 1.4059999999999007 550 0 500 2428 0.18304000000000001
0 1.4064999999999006 550 0 500 2428 0.18304000000000001
0 1.4069999999999006 550 0 500 2429 0.18304000000000001
0 1.4074999999999005 551 0 500 2430 0.1833728
0 1.4079999999999004 550 0 500 2431 0.18304000000000001
0 1.4084999999999004 550 0 500 2431 0.18304000000000001
0 1.4089999999999003 550 0 500 2432 0.18304000000000001
0 1.4094999999999003 551 0 500 2433 0.1833728
0 1.4099999999999002 551 0 500 2434 0.1833728
0 1.4104999999999002 551 0 500 2435 0.1833728
0 1.4109999999999001 551 0 500 2436 0.1833728
0 1.4114999999999001 551 0 500 2436 0.1833728
0 1.4119999999999 551 0 500 2437 0.1833728
0 1.4124999999998999 552 0 500 2438 0.1837056
0 1.4129999999998999 550 0 500 2438 0.18304000000000001
0 1.4134999999998998 550 0 500 2439 0.18304000000000001
0 1.4139999999998998 551 0 500 2440 0.1833728
0 1.4144999999998997 551 0 500 2441 0.1833728
0 1.4149999999998997 551 0 500 2442 0.1833728
0 1.4154999999998996 551 0 500 2443 0.1833728
0 1.4159999999998996 551 0 500 2443 0.1833728
0 1.4164999999998995 551 0 500 2444 0.1833728
0 1.4169999999998995 552 0 500 2445 0.1837056
0 1.4174999999998994 551 0 500 2446 0.1833728
0 1.4179999999998993 551 0 500 2446 0.1833728
0 1.4184999999998993 551 0 500 2447 0.1833728
0 1.4189999999998992 552 0 500 2448 0.1837056
0 1.4194999999998992 551 0 500 2449 0.1833728
0 1.4199999999998991 552 0 500 2450 0.1837056
0 1.4204999999998991 552 0 500 2451 0.1837056
0 1.420999999999899 553 0 500 2452 0.18403839999999999
0 1.421499999999899 552 0 500 2452 0.1837056
0 1.4219999999998989 551 0 500 2453 0.1833728
0 1.4224999999998988 552 0 500 2454 0.1837056
0 1.4229999999998988 552 0 500 2455 0.1837056
0 1.4234999999998987 552 0 500 2455 0.1837056
0 1.4239999999998987 552 0 500 2457 0.1837056
0 1.4244999999998986 552 0 500 2457 0.1837056
0 1.4249999999998986 552 0 500 2458 0.1837056
0 1.4254999999998985 553 0 500 2459 0.18403839999999999
0 1.4259999999998985 553 0 500 2460 0.18403839999999999
0 1.4264999999998984 552 0 500 2460 0.1837056
0 1.4269999999998983 552 0 500 2461 0.1837056
0 1.4274999999998983 553 0 500 2462 0.18403839999999999
0 1.4279999999998982 552 0 500 2462 0.1837056
0 1.4284999999998982 554 0 500 2464 0.18437120000000001
0 1.4289999999998981 552 0 500 2464 0.1837056
0 1.4294999999998981 552 0 500 2465 0.1837056
0 1.429999999999898 553 0 500 2466 0.18403839999999999
0 1.430499999999898 553 0 500 2467 0.18403839999999999
0 1.4309999999998979 552 0 500 2467 0.1837056
0 1.4314999999998979 552 0 500 2468 0.1837056
0 1.4319999999998978 553 0 500 2469 0.18403839999999999
0 1.4324999999998977 553 0 500 2470 0.18403839999999999
0 1.4329999999998977 553 0 500 2470 0.18403839999999999
0 1.4334999999998976 553 0 500 2472 0.18403839999999999
0 1.4339999999998976 553 0 500 2472 0.18403839999999999
0 1.4344999999998975 553 0 500 2473 0.18403839999999999
0 1.4349999999998975 554 0 500 2474 0.18437120000000001
0 1.4354999999998974 553 0 500 2475 0.18403839999999999
0 1.4359999999998974 553 0 500 2475 0.18403839999999999
0 1.4364999999998973 553 0 500 2476 0.18403839999999999
0 1.4369999999998972 554 0 500 2477 0.18437120000000001
0 1.4374999999998972 554 0 500 2478 0.18437120000000001
0 1.4379999999998971 553 0 500 2479 0.18403839999999999
0 1.4384999999998971 554 0 500 2480 0.18437120000000001
0 1.438999999999897 554 0 500 2481 0.18437120000000001
0 1.439499999999897 554 0 500 2481 0.18437120000000001
0 1.4399999999998969 553 0 500 2482 0.18403839999999999
0 1.4404999999998969 554 0 500 2483 0.18437120000000001
0 1.4409999999998968 554 0 500 2484 0.18437120000000001
0 1.4414999999998968 554 0 500 2484 0.18437120000000001
0 1.4419999999998967 554 0 500 2485 0.18437120000000001
0 1.4424999999998966 554 0 500 2486 0.18437120000000001
0 1.4429999999998966 554 0 500 2487 0.18437120000000001
0 1.4434999999998965 554 0 500 2487 0.18437120000000001
0 1.4439999999998965 554 0 500 2488 0.18437120000000001
0 1.4444999999998964 555 0 500 2489 0.18470400000000001
0 1.4449999999998964 554 0 500 2490 0.18437120000000001
0 1.4454999999998963 554 0 500 2491 0.18437120000000001
0 1.4459999999998963 554 0 500 2491 0.18437120000000001
0 1.4464999999998962 554 0 500 2492 0.18437120000000001
0 1.4469999999998961 554 0 500 2493 0.18437120000000001
0 1.4474999999998961 554 0 500 2494 0.18437120000000001
0 1.447999999999896 555 0 500 2495 0.18470400000000001
0 1.448499999999896 555 0 500 2496 0.18470400000000001
0 1.4489999999998959 555 0 500 2496 0.18470400000000001
0 1.4494999999998959 554 0 500 2497 0.18437120000000001
0 1.4499999999998958 555 0 500 2498 0.18470400000000001
0 1.4504999999998958 555 0 500 2499 0.18470400000000001
0 1.4509999999998957 555 0 500 2499 0.18470400000000001
0 1.4514999999998957 554 0 500 2500 0.18437120000000001
0 1.4519999999998956 555 0 500 2501 0.18470400000000001
0 1.4524999999998955 554 0 500 2501 0.18437120000000001
0 1.4529999999998955 553 0 500 2501 0.18403839999999999
0 1.4534999999998954 553 0 500 2501 0.18403839999999999
0 1.4539999999998954 551 0 500 2501 0.1833728
0 1.4544999999998953 551 0 500 2501 0.1833728
0 1.4549999999998953 550 0 500 2501 0.18304000000000001
0 1.4554999999998952 550 0 500 2501 0.18304000000000001
0 1.4559999999998952 548 0 500 2501 0.18237439999999999
0 1.4564999999998951 548 0 500 2501 0.18237439999999999
0 1.456999999999895 547 0 500 2501 0.1820416
0 1.457499999999895 547 0 500 2501 0.1820416
0 1.4579999999998949 546 0 500 2501 0.1817088
0 1.4584999999998949 545 0 500 2501 0.18137600000000001
0 1.4589999999998948 544 0 500 2501 0.18104319999999999
0 1.4594999999998948 544 0 500 2501 0.18104319999999999
0 1.4599999999998947 543 0 500 2501 0.18071039999999999
0 1.4604999999998947 543 0 500 2501 0.18071039999999999
0 1.4609999999998946 541 0 500 2501 0.1800448
0 1.4614999999998946 540 0 500 2501 0.17971200000000001
0 1.4619999999998945 541 0 500 2502 0.1800448
0 1.4624999999998944 541 0 500 2503 0.1800448
0 1.4629999999998944 541 0 500 2504 0.1800448
0 1.4634999999998943 540 0 500 2504 0.17971200000000001
0 1.4639999999998943 541 0 500 2505 0.1800448
0 1.4644999999998942 541 0 500 2506 0.1800448
0 1.4649999999998942 542 0 500 2507 0.1803776
0 1.4654999999998941 540 0 500 2507 0.17971200000000001
0 1.4659999999998941 541 0 500 2508 0.1800448
0 1.466499999999894 541 0 500 2509 0.1800448
0 1.4669999999998939 542 0 500 2510 0.1803776
0 1.4674999999998939 541 0 500 2511 0.1800448
0 1.4679999999998938 542 0 500 2512 0.1803776
0 1.4684999999998938 541 0 500 2512 0.1800448
0 1.4689999999998937 541 0 500 2513 0.1800448
0 1.4694999999998937 542 0 500 2514 0.1803776
0 1.4699999999998936 540 0 500 2514 0.17971200000000001
0 1.4704999999998936 541 0 500 2515 0.1800448
0 1.4709999999998935 541 0 500 2516 0.1800448
0 1.4714999999998934 542 0 500 2517 0.1803776
0 1.4719999999998934 540 0 500 2517 0.17971200000000001
0 1.4724999999998933 541 0 500 2518 0.1800448
0 1.4729999999998933 541 0 500 2519 0.1800448
0 1.4734999999998932 542 0 500 2520 0.1803776
0 1.4739999999998932 541 0 500 2520 0.1800448
0 1.4744999999998931 541 0 500 2521 0.1800448
0 1.4749999999998931 541 0 500 2522 0.1800448
0 1.475499999999893 542 0 500 2523 0.1803776
0 1.475999999999893 542 0 500 2524 0.1803776
0 1.4764999999998929 542 0 500 2524 0.1803776
0 1.4769999999998928 542 0 500 2526 0.1803776
0 1.4774999999998928 541 0 500 2526 0.1800448
0 1.4779999999998927 542 0 500 2527 0.1803776
0 1.4784999999998927 542 0 500 2528 0.1803776
0 1.4789999999998926 542 0 500 2529 0.1803776
0 1.4794999999998926 541 0 500 2529 0.1800448
0 1.4799999999998925 542 0 500 2530 0.1803776
0 1.4804999999998925 542 0 500 2531 0.1803776
0 1.4809999999998924 543 0 500 2532 0.18071039999999999
0 1.4814999999998923 541 0 500 2532 0.1800448
0 1.4819999999998923 542 0 500 2533 0.1803776
0 1.4824999999998922 542 0 500 2534 0.1803776
0 1.4829999999998922 543 0 500 2535 0.18071039999999999
0 1.4834999999998921 541 0 500 2535 0.1800448
0 1.4839999999998921 542 0 500 2536 0.1803776
0 1.484499999999892 542 0 500 2537 0.1803776
0 1.484999999999892 541 0 500 2537 0.1800448
0 1.4854999999998919 542 0 500 2538 0.1803776
0 1.4859999999998919 541 0 500 2539 0.1800448
0 1.4864999999998918 542 0 500 2540 0.1803776
0 1.4869999999998917 542 0 500 2541 0.1803776
0 1.4874999999998917 543 0 500 2542 0.18071039999999999
0 1.4879999999998916 541 0 500 2542 0.1800448
0 1.4884999999998916 542 0 500 2543 0.1803776
0 1.4889999999998915 542 0 500 2544 0.1803776
0 1.4894999999998915 543 0 500 2545 0.18071039999999999
0 1.4899999999998914 542 0 500 2545 0.1803776
0 1.4904999999998914 542 0 500 2546 0.1803776
0 1.4909999999998913 542 0 500 2547 0.1803776
0 1.4914999999998912 543 0 500 2548 0.18071039999999999
0 1.4919999999998912 543 0 500 2549 0.18071039999999999
0 1.4924999999998911 543 0 500 2549 0.18071039999999999
0 1.4929999999998911 542 0 500 2550 0.1803776
0 1.493499999999891 542 0 500 2551 0.1803776
0 1.493999999999891 543 0 500 2552 0.18071039999999999
0 1.4944999999998909 542 0 500 2552 0.1803776
0 1.4949999999998909 542 0 500 2553 0.1803776
0 1.4954999999998908 542 0 500 2554 0.1803776
0 1.4959999999998908 543 0 500 2555 0.18071039999999999
0 1.4964999999998907 542 0 500 2555 0.1803776
0 1.4969999999998906 544 0 500 2557 0.18104319999999999
0 1.4974999999998906 542 0 500 2557 0.1803776
0 1.4979999999998905 543 0 500 2558 0.18071039999999999
0 1.4984999999998905 543 0 500 2559 0.18071039999999999
0 1.4989999999998904 544 0 500 2560 0.18104319999999999
0 1.4994999999998904 542 0 500 2560 0.1803776
0 1.4999999999998903 543 0 500 2561 0.18071039999999999
0 1.5004999999998903 543 0 500 2562 0.18071039999999999
0 1.5009999999998902 542 0 500 2562 0.1803776
0 1.5014999999998901 543 0 500 2563 0.18071039999999999
0 1.5019999999998901 542 0 500 2564 0.1803776
0 1.50249999999989 543 0 500 2565 0.18071039999999999
0 1.50299999999989 542 0 500 2565 0.1803776
0 1.5034999999998899 543 0 500 2566 0.18071039999999999
0 1.5039999999998899 542 0 500 2567 0.1803776
0 1.5044999999998898 543 0 500 2568 0.18071039999999999
0 1.5049999999998898 542 0 500 2568 0.1803776
0 1.5054999999998897 543 0 500 2569 0.18071039999999999
0 1.5059999999998896 543 0 500 2570 0.18071039999999999
0 1.5064999999998896 543 0 500 2571 0.18071039999999999
0 1.5069999999998895 543 0 500 2572 0.18071039999999999
0 1.5074999999998895 544 0 500 2573 0.18104319999999999
0 1.5079999999998894 544 0 500 2574 0.18104319999999999
0 1.5084999999998894 544 0 500 2574 0.18104319999999999
0 1.5089999999998893 543 0 500 2575 0.18071039999999999
0 1.5094999999998893 543 0 500 2576 0.18071039999999999
0 1.5099999999998892 544 0 500 2577 0.18104319999999999
0 1.5104999999998892 543 0 500 2577 0.18071039999999999
0 1.5109999999998891 543 0 500 2578 0.18071039999999999
0 1.511499999999889 543 0 500 2579 0.18071039999999999
0 1.511999999999889 544 0 500 2580 0.18104319999999999
0 1.5124999999998889 543 0 500 2580 0.18071039999999999
0 1.5129999999998889 544 0 500 2581 0.18104319999999999
0 1.5134999999998888 543 0 500 2582 0.18071039999999999
0 1.5139999999998888 544 0 500 2583 0.18104319999999999
0 1.5144999999998887 543 0 500 2583 0.18071039999999999
0 1.5149999999998887 544 0 500 2584 0.18104319999999999
0 1.5154999999998886 543 0 500 2585 0.18071039999999999
0 1.5159999999998885 544 0 500 2586 0.18104319999999999
0 1.5164999999998885 544 0 500 2587 0.18104319999999999
0 1.5169999999998884 543 0 500 2587 0.18071039999999999
0 1.5174999999998884 544 0 500 2588 0.18104319999999999
0 1.5179999999998883 543 0 500 2589 0.18071039999999999
0 1.5184999999998883 544 0 500 2590 0.18104319999999999
0 1.5189999999998882 543 0 500 2590 0.18071039999999999
0 1.5194999999998882 544 0 500 2591 0.18104319999999999
0 1.5199999999998881 543 0 500 2592 0.18071039999999999
0 1.5204999999998881 544 0 500 2593 0.18104319999999999
0 1.520999999999888 543 0 500 2593 0.18071039999999999
0 1.5214999999998879 544 0 500 2594 0.18104319999999999
0 1.5219999999998879 544 0 500 2595 0.18104319999999999
0 1.5224999999998878 544 0 500 2596 0.18104319999999999
0 1.5229999999998878 543 0 500 2596 0.18071039999999999
0 1.5234999999998877 544 0 500 2597 0.18104319999999999
0 1.5239999999998877 544 0 500 2598 0.18104319999999999
0 1.5244999999998876 544 0 500 2599 0.18104319999999999
0 1.5249999999998876 544 0 500 2600 0.18104319999999999
0 1.5254999999998875 543 0 500 2600 0.18071039999999999
0 1.5259999999998874 544 0 500 2601 0.18104319999999999
0 1.5264999999998874 544 0 500 2602 0.18104319999999999
0 1.5269999999998873 544 0 500 2603 0.18104319999999999
0 1.5274999999998873 544 0 500 2604 0.18104319999999999
0 1.5279999999998872 545 0 500 2605 0.18137600000000001
0 1.5284999999998872 544 0 500 2605 0.18104319999999999
0 1.5289999999998871 545 0 500 2606 0.18137600000000001
0 1.5294999999998871 544 0 500 2607 0.18104319999999999
0 1.529999999999887 545 0 500 2608 0.18137600000000001
0 1.530499999999887 544 0 500 2608 0.18104319999999999
0 1.5309999999998869 545 0 500 2609 0.18137600000000001
0 1.5314999999998868 544 0 500 2610 0.18104319999999999
0 1.5319999999998868 545 0 500 2611 0.18137600000000001
0 1.5324999999998867 545 0 500 2612 0.18137600000000001
0 1.5329999999998867 544 0 500 2612 0.18104319999999999
0 1.5334999999998866 545 0 500 2613 0.18137600000000001
0 1.5339999999998866 543 0 500 2613 0.18071039999999999
0 1.5344999999998865 544 0 500 2614 0.18104319999999999
0 1.5349999999998865 544 0 500 2615 0.18104319999999999
0 1.5354999999998864 545 0 500 2616 0.18137600000000001
0 1.5359999999998863 543 0 500 2616 0.18071039999999999
0 1.5364999999998863 545 0 500 2618 0.18137600000000001
0 1.5369999999998862 544 0 500 2618 0.18104319999999999
0 1.5374999999998862 545 0 500 2619 0.18137600000000001
0 1.5379999999998861 545 0 500 2620 0.18137600000000001
0 1.5384999999998861 545 0 500 2621 0.18137600000000001
0 1.538999999999886 544 0 500 2621 0.18104319999999999
0 1.539499999999886 545 0 500 2622 0.18137600000000001
0 1.5399999999998859 545 0 500 2623 0.18137600000000001
0 1.5404999999998858 545 0 500 2624 0.18137600000000001
0 1.5409999999998858 545 0 500 2625 0.18137600000000001
0 1.5414999999998857 544 0 500 2625 0.18104319999999999
0 1.5419999999998857 545 0 500 2626 0.18137600000000001
0 1.5424999999998856 545 0 500 2627 0.18137600000000001
0 1.5429999999998856 545 0 500 2628 0.18137600000000001
0 1.5434999999998855 544 0 500 2628 0.18104319999999999
0 1.5439999999998855 545 0 500 2629 0.18137600000000001
0 1.5444999999998854 545 0 500 2630 0.18137600000000001
0 1.5449999999998854 546 0 500 2631 0.1817088
0 1.5454999999998853 544 0 500 2631 0.18104319999999999
0 1.5459999999998852 545 0 500 2632 0.18137600000000001
0 1.5464999999998852 545 0 500 2633 0.18137600000000001
0 1.5469999999998851 546 0 500 2634 0.1817088
0 1.5474999999998851 545 0 500 2635 0.18137600000000001
0 1.547999999999885 546 0 500 2636 0.1817088
0 1.548499999999885 546 0 500 2637 0.1817088
0 1.5489999999998849 545 0 500 2637 0.18137600000000001
0 1.5494999999998849 546 0 500 2638 0.1817088
0 1.5499999999998848 544 0 500 2638 0.18104319999999999
0 1.5504999999998847 545 0 500 2639 0.18137600000000001
0 1.5509999999998847 545 0 500 2640 0.18137600000000001
0 1.5514999999998846 546 0 500 2641 0.1817088
0 1.5519999999998846 544 0 500 2641 0.18104319999999999
0 1.5524999999998845 545 0 500 2642 0.18137600000000001
0 1.5529999999998845 545 0 500 2643 0.18137600000000001
0 1.5534999999998844 546 0 500 2644 0.1817088
0 1.5539999999998844 545 0 500 2644 0.18137600000000001
0 1.5544999999998843 545 0 500 2645 0.18137600000000001
0 1.5549999999998843 545 0 500 2646 0.18137600000000001
0 1.5554999999998842 546 0 500 2647 0.1817088
0 1.5559999999998841 546 0 500 2648 0.1817088
0 1.5564999999998841 546 0 500 2649 0.1817088
0 1.556999999999884 546 0 500 2650 0.1817088
0 1.557499999999884 545 0 500 2650 0.18137600000000001
0 1.5579999999998839 546 0 500 2651 0.1817088
0 1.5584999999998839 546 0 500 2652 0.1817088
0 1.5589999999998838 546 0 500 2653 0.1817088
0 1.5594999999998838 545 0 500 2653 0.18137600000000001
0 1.5599999999998837 546 0 500 2654 0.1817088
0 1.5604999999998836 546 0 500 2655 0.1817088
0 1.5609999999998836 547 0 500 2656 0.1820416
0 1.5614999999998835 545 0 500 2656 0.18137600000000001
0 1.5619999999998835 546 0 500 2657 0.1817088
0 1.5624999999998834 546 0 500 2658 0.1817088
0 1.5629999999998834 547 0 500 2659 0.1820416
0 1.5634999999998833 546 0 500 2660 0.1817088
0 1.5639999999998833 545 0 500 2660 0.18137600000000001
0 1.5644999999998832 546 0 500 2661 0.1817088
0 1.5649999999998832 546 0 500 2662 0.1817088
0 1.5654999999998831 546 0 500 2662 0.1817088
0 1.565999999999883 545 0 500 2663 0.18137600000000001
0 1.566499999999883 546 0 500 2664 0.1817088
0 1.5669999999998829 546 0 500 2665 0.1817088
0 1.5674999999998829 547 0 500 2666 0.1820416
0 1.5679999999998828 545 0 500 2666 0.18137600000000001
0 1.5684999999998828 546 0 500 2667 0.1817088
0 1.5689999999998827 546 0 500 2668 0.1817088
0 1.5694999999998827 547 0 500 2669 0.1820416
0 1.5699999999998826 546 0 500 2669 0.1817088
0 1.5704999999998825 546 0 500 2670 0.1817088
0 1.5709999999998825 546 0 500 2671 0.1817088
0 1.5714999999998824 547 0 500 2672 0.1820416
0 1.5719999999998824 547 0 500 2673 0.1820416
0 1.5724999999998823 546 0 500 2673 0.1817088
0 1.5729999999998823 546 0 500 2674 0.1817088
0 1.5734999999998822 546 0 500 2675 0.1817088
0 1.5739999999998822 547 0 500 2676 0.1820416
0 1.5744999999998821 546 0 500 2676 0.1817088
0 1.574999999999882 546 0 500 2677 0.1817088
0 1.575499999999882 546 0 500 2678 0.1817088
0 1.5759999999998819 547 0 500 2679 0.1820416
0 1.5764999999998819 547 0 500 2680 0.1820416
0 1.5769999999998818 548 0 500 2681 0.18237439999999999
0 1.5774999999998818 546 0 500 2681 0.1817088
0 1.5779999999998817 547 0 500 2682 0.1820416
0 1.5784999999998817 547 0 500 2683 0.1820416
0 1.5789999999998816 548 0 500 2684 0.18237439999999999
0 1.5794999999998816 547 0 500 2685 0.1820416
0 1.5799999999998815 546 0 500 2685 0.1817088
0 1.5804999999998814 547 0 500 2686 0.1820416
0 1.5809999999998814 547 0 500 2687 0.1820416
0 1.5814999999998813 547 0 500 2687 0.1820416
0 1.5819999999998813 546 0 500 2688 0.1817088
0 1.5824999999998812 547 0 500 2689 0.1820416
0 1.5829999999998812 546 0 500 2689 0.1817088
0 1.5834999999998811 547 0 500 2690 0.1820416
0 1.5839999999998811 546 0 500 2691 0.1817088
0 1.584499999999881 547 0 500 2692 0.1820416
0 1.5849999999998809 546 0 500 2692 0.1817088
0 1.5854999999998809 547 0 500 2693 0.1820416
0 1.5859999999998808 547 0 500 2694 0.1820416
0 1.5864999999998808 547 0 500 2695 0.1820416
0 1.5869999999998807 547 0 500 2696 0.1820416
0 1.5874999999998807 548 0 500 2697 0.18237439999999999
0 1.5879999999998806 548 0 500 2698 0.18237439999999999
0 1.5884999999998806 547 0 500 2698 0.1820416
0 1.5889999999998805 547 0 500 2699 0.1820416
0 1.5894999999998805 547 0 500 2700 0.1820416
0 1.5899999999998804 548 0 500 2701 0.18237439999999999
0 1.5904999999998803 547 0 500 2701 0.1820416
0 1.5909999999998803 547 0 500 2702 0.1820416
0 1.5914999999998802 547 0 500 2703 0.1820416
0 1.5919999999998802 548 0 500 2704 0.18237439999999999
0 1.5924999999998801 547 0 500 2704 0.1820416
0 1.5929999999998801 548 0 500 2705 0.18237439999999999
0 1.59349999999988 547 0 500 2706 0.1820416
0 1.59399999999988 548 0 500 2707 0.18237439999999999
0 1.5944999999998799 547 0 500 2707 0.1820416
0 1.5949999999998798 548 0 500 2708 0.18237439999999999
0 1.5954999999998798 547 0 500 2709 0.1820416
0 1.5959999999998797 547 0 500 2710 0.1820416
0 1.5964999999998797 548 0 500 2711 0.18237439999999999
0 1.5969999999998796 548 0 500 2712 0.18237439999999999
0 1.5974999999998796 548 0 500 2712 0.18237439999999999
0 1.5979999999998795 547 0 500 2713 0.1820416
0 1.5984999999998795 548 0 500 2714 0.18237439999999999
0 1.5989999999998794 547 0 500 2714 0.1820416
0 1.5994999999998794 548 0 500 2715 0.18237439999999999
0 1.5999999999998793 547 0 500 2716 0.1820416
0 1.6004999999998792 548 0 500 2717 0.18237439999999999
0 1.6009999999998792 547 0 500 2717 0.1820416
0 1.6014999999998791 548 0 500 2718 0.18237439999999999
0 1.6019999999998791 548 0 500 2719 0.18237439999999999
0 1.602499999999879 548 0 500 2720 0.18237439999999999
0 1.602999999999879 548 0 500 2721 0.18237439999999999
0 1.6034999999998789 548 0 500 2721 0.18237439999999999
0 1.6039999999998789 548 0 500 2722 0.18237439999999999
0 1.6044999999998788 548 0 500 2723 0.18237439999999999
0 1.6049999999998787 548 0 500 2724 0.18237439999999999
0 1.6054999999998787 547 0 500 2724 0.1820416
0 1.6059999999998786 549 0 500 2726 0.18270719999999999
0 1.6064999999998786 548 0 500 2726 0.18237439999999999
0 1.6069999999998785 548 0 500 2727 0.18237439999999999
0 1.6074999999998785 548 0 500 2728 0.18237439999999999
0 1.6079999999998784 549 0 500 2729 0.18270719999999999
0 1.6084999999998784 548 0 500 2729 0.18237439999999999
0 1.6089999999998783 549 0 500 2730 0.18270719999999999
0 1.6094999999998783 548 0 500 2731 0.18237439999999999
0 1.6099999999998782 549 0 500 2732 0.18270719999999999
0 1.6104999999998781 548 0 500 2732 0.18237439999999999
0 1.6109999999998781 549 0 500 2733 0.18270719999999999
0 1.611499999999878 548 0 500 2734 0.18237439999999999
0 1.611999999999878 548 0 500 2735 0.18237439999999999
0 1.6124999999998779 549 0 500 2736 0.18270719999999999
0 1.6129999999998779 548 0 500 2736 0.18237439999999999
0 1.6134999999998778 549 0 500 2737 0.18270719999999999
0 1.6139999999998778 547 0 500 2737 0.1820416
0 1.6144999999998777 548 0 500 2738 0.18237439999999999
0 1.6149999999998776 548 0 500 2739 0.18237439999999999
0 1.6154999999998776 549 0 500 2740 0.18270719999999999
0 1.6159999999998775 548 0 500 2741 0.18237439999999999
0 1.6164999999998775 549 0 500 2742 0.18270719999999999
0 1.6169999999998774 548 0 500 2742 0.18237439999999999
0 1.6174999999998774 549 0 500 2743 0.18270719999999999
0 1.6179999999998773 549 0 500 2744 0.18270719999999999
0 1.6184999999998773 549 0 500 2745 0.18270719999999999
0 1.6189999999998772 549 0 500 2746 0.18270719999999999
0 1.6194999999998771 549 0 500 2746 0.18270719999999999
0 1.6199999999998771 549 0 500 2747 0.18270719999999999
0 1.620499999999877 549 0 500 2748 0.18270719999999999
0 1.620999999999877 549 0 500 2749 0.18270719999999999
0 1.6214999999998769 548 0 500 2749 0.18237439999999999
0 1.6219999999998769 549 0 500 2750 0.18270719999999999
0 1.6224999999998768 549 0 500 2751 0.18270719999999999
0 1.6229999999998768 549 0 500 2752 0.18270719999999999
0 1.6234999999998767 548 0 500 2752 0.18237439999999999
0 1.6239999999998767 549 0 500 2753 0.18270719999999999
0 1.6244999999998766 549 0 500 2754 0.18270719999999999
0 1.6249999999998765 550 0 500 2755 0.18304000000000001
0 1.6254999999998765 548 0 500 2755 0.18237439999999999
0 1.6259999999998764 550 0 500 2757 0.18304000000000001
0 1.6264999999998764 549 0 500 2757 0.18270719999999999
0 1.6269999999998763 550 0 500 2758 0.18304000000000001
0 1.6274999999998763 549 0 500 2759 0.18270719999999999
0 1.6279999999998762 549 0 500 2760 0.18270719999999999
0 1.6284999999998762 550 0 500 2761 0.18304000000000001
0 1.6289999999998761 549 0 500 2761 0.18270719999999999
0 1.629499999999876 550 0 500 2762 0.18304000000000001
0 1.629999999999876 548 0 500 2762 0.18237439999999999
0 1.6304999999998759 549 0 500 2763 0.18270719999999999
0 1.6309999999998759 549 0 500 2764 0.18270719999999999
0 1.6314999999998758 550 0 500 2765 0.18304000000000001
0 1.6319999999998758 548 0 500 2765 0.18237439999999999
0 1.6324999999998757 549 0 500 2766 0.18270719999999999
0 1.6329999999998757 549 0 500 2767 0.18270719999999999
0 1.6334999999998756 550 0 500 2768 0.18304000000000001
0 1.6339999999998756 549 0 500 2768 0.18270719999999999
0 1.6344999999998755 548 0 500 2769 0.18237439999999999
0 1.6349999999998754 549 0 500 2770 0.18270719999999999
0 1.6354999999998754 549 0 500 2771 0.18270719999999999
0 1.6359999999998753 550 0 500 2772 0.18304000000000001
0 1.6364999999998753 550 0 500 2773 0.18304000000000001
0 1.6369999999998752 550 0 500 2774 0.18304000000000001
0 1.6374999999998752 549 0 500 2774 0.18270719999999999
0 1.6379999999998751 550 0 500 2775 0.18304000000000001
0 1.6384999999998751 550 0 500 2776 0.18304000000000001
0 1.638999999999875 549 0 500 2777 0.18270719999999999
0 1.6394999999998749 549 0 500 2777 0.18270719999999999
0 1.6399999999998749 549 0 500 2778 0.18270719999999999
0 1.6404999999998748 550 0 500 2779 0.18304000000000001
0 1.6409999999998748 550 0 500 2780 0.18304000000000001
0 1.6414999999998747 549 0 500 2780 0.18270719999999999
0 1.6419999999998747 549 0 500 2781 0.18270719999999999
0 1.6424999999998746 550 0 500 2782 0.18304000000000001
0 1.6429999999998746 550 0 500 2783 0.18304000000000001
0 1.6434999999998745 550 0 500 2784 0.18304000000000001
0 1.6439999999998745 549 0 500 2784 0.18270719999999999
0 1.6444999999998744 550 0 500 2785 0.18304000000000001
0 1.6449999999998743 550 0 500 2786 0.18304000000000001
0 1.6454999999998743 551 0 500 2787 0.1833728
0 1.6459999999998742 549 0 500 2787 0.18270719999999999
0 1.6464999999998742 549 0 500 2788 0.18270719999999999
0 1.6469999999998741 550 0 500 2789 0.18304000000000001
0 1.6474999999998741 550 0 500 2790 0.18304000000000001
0 1.647999999999874 549 0 500 2790 0.18270719999999999
0 1.648499999999874 549 0 500 2791 0.18270719999999999
0 1.6489999999998739 550 0 500 2792 0.18304000000000001
0 1.6494999999998738 550 0 500 2793 0.18304000000000001
0 1.6499999999998738 550 0 500 2793 0.18304000000000001
0 1.6504999999998737 549 0 500 2794 0.18270719999999999
0 1.6509999999998737 550 0 500 2795 0.18304000000000001
0 1.6514999999998736 550 0 500 2796 0.18304000000000001
0 1.6519999999998736 551 0 500 2797 0.1833728
0 1.6524999999998735 550 0 500 2797 0.18304000000000001
0 1.6529999999998735 550 0 500 2798 0.18304000000000001
0 1.6534999999998734 550 0 500 2799 0.18304000000000001
0 1.6539999999998733 551 0 500 2800 0.1833728
0 1.6544999999998733 550 0 500 2800 0.18304000000000001
0 1.6549999999998732 549 0 500 2801 0.18270719999999999
0 1.6554999999998732 550 0 500 2802 0.18304000000000001
0 1.6559999999998731 550 0 500 2803 0.18304000000000001
0 1.6564999999998731 551 0 500 2804 0.1833728
0 1.656999999999873 551 0 500 2805 0.1833728
0 1.657499999999873 550 0 500 2805 0.18304000000000001
0 1.6579999999998729 550 0 500 2806 0.18304000000000001
0 1.6584999999998729 551 0 500 2807 0.1833728
0 1.6589999999998728 551 0 500 2808 0.1833728
0 1.6594999999998727 551 0 500 2809 0.1833728
0 1.6599999999998727 550 0 500 2809 0.18304000000000001
0 1.6604999999998726 551 0 500 2810 0.1833728
0 1.6609999999998726 551 0 500 2811 0.1833728
0 1.6614999999998725 552 0 500 2812 0.1837056
0 1.6619999999998725 550 0 500 2812 0.18304000000000001
0 1.6624999999998724 550 0 500 2813 0.18304000000000001
0 1.6629999999998724 550 0 500 2813 0.18304000000000001
0 1.6634999999998723 550 0 500 2814 0.18304000000000001
0 1.6639999999998722 550 0 500 2815 0.18304000000000001
0 1.6644999999998722 550 0 500 2816 0.18304000000000001
0 1.6649999999998721 550 0 500 2816 0.18304000000000001
0 1.6654999999998721 551 0 500 2818 0.1833728
0 1.665999999999872 551 0 500 2818 0.1833728
0 1.666499999999872 550 0 500 2819 0.18304000000000001
0 1.6669999999998719 551 0 500 2820 0.1833728
0 1.6674999999998719 551 0 500 2821 0.1833728
0 1.6679999999998718 552 0 500 2822 0.1837056
0 1.6684999999998718 551 0 500 2822 0.1833728
0 1.6689999999998717 551 0 500 2823 0.1833728
0 1.6694999999998716 551 0 500 2824 0.1833728
0 1.6699999999998716 552 0 500 2825 0.1837056
0 1.6704999999998715 551 0 500 2825 0.1833728
0 1.6709999999998715 550 0 500 2826 0.18304000000000001
0 1.6714999999998714 551 0 500 2827 0.1833728
0 1.6719999999998714 551 0 500 2828 0.1833728
0 1.6724999999998713 551 0 500 2828 0.1833728
0 1.6729999999998713 551 0 500 2829 0.1833728
0 1.6734999999998712 551 0 500 2830 0.1833728
0 1.6739999999998711 551 0 500 2831 0.1833728
0 1.6744999999998711 552 0 500 2832 0.1837056
0 1.674999999999871 551 0 500 2832 0.1833728
0 1.675499999999871 552 0 500 2834 0.1837056
0 1.6759999999998709 551 0 500 2834 0.1833728
0 1.6764999999998709 552 0 500 2835 0.1837056
0 1.6769999999998708 552 0 500 2836 0.1837056
0 1.6774999999998708 553 0 500 2837 0.18403839999999999
0 1.6779999999998707 551 0 500 2837 0.1833728
0 1.6784999999998707 551 0 500 2838 0.1833728
0 1.6789999999998706 551 0 500 2838 0.1833728
0 1.6794999999998705 551 0 500 2839 0.1833728
0 1.6799999999998705 551 0 500 2840 0.1833728
0 1.6804999999998704 551 0 500 2841 0.1833728
0 1.6809999999998704 551 0 500 2841 0.1833728
0 1.6814999999998703 551 0 500 2842 0.1833728
0 1.6819999999998703 552 0 500 2843 0.1837056
0 1.6824999999998702 551 0 500 2844 0.1833728
0 1.6829999999998702 552 0 500 2845 0.1837056
0 1.6834999999998701 551 0 500 2845 0.1833728
0 1.68399999999987 552 0 500 2846 0.1837056
0 1.68449999999987 552 0 500 2847 0.1837056
0 1.6849999999998699 552 0 500 2848 0.1837056
0 1.6854999999998699 552 0 500 2849 0.1837056
0 1.6859999999998698 552 0 500 2850 0.1837056
0 1.6864999999998698 552 0 500 2850 0.1837056
0 1.6869999999998697 551 0 500 2851 0.1833728
0 1.6874999999998697 552 0 500 2852 0.1837056
0 1.6879999999998696 552 0 500 2853 0.1837056
0 1.6884999999998695 552 0 500 2853 0.1837056
0 1.6889999999998695 552 0 500 2854 0.1837056
0 1.6894999999998694 552 0 500 2855 0.1837056
0 1.6899999999998694 552 0 500 2856 0.1837056
0 1.6904999999998693 553 0 500 2857 0.18403839999999999
0 1.6909999999998693 552 0 500 2857 0.1837056
0 1.6914999999998692 552 0 500 2858 0.1837056
0 1.6919999999998692 552 0 500 2859 0.1837056
0 1.6924999999998691 553 0 500 2860 0.18403839999999999
0 1.6929999999998691 552 0 500 2860 0.1837056
0 1.693499999999869 553 0 500 2861 0.18403839999999999
0 1.6939999999998689 552 0 500 2862 0.1837056
0 1.6944999999998689 551 0 500 2862 0.1833728
0 1.6949999999998688 552 0 500 2863 0.1837056
0 1.6954999999998688 552 0 500 2864 0.1837056
0 1.6959999999998687 552 0 500 2865 0.1837056
0 1.6964999999998687 552 0 500 2866 0.1837056
0 1.6969999999998686 552 0 500 2866 0.1837056
0 1.6974999999998686 552 0 500 2867 0.1837056
0 1.6979999999998685 553 0 500 2868 0.18403839999999999
0 1.6984999999998684 552 0 500 2869 0.1837056
0 1.6989999999998684 553 0 500 2870 0.18403839999999999
0 1.6994999999998683 552 0 500 2870 0.1837056
0 1.6999999999998683 553 0 500 2871 0.18403839999999999
0 1.7004999999998682 553 0 500 2872 0.18403839999999999
0 1.7009999999998682 553 0 500 2873 0.18403839999999999
0 1.7014999999998681 552 0 500 2873 0.1837056
0 1.7019999999998681 552 0 500 2874 0.1837056
0 1.702499999999868 553 0 500 2875 0.18403839999999999
0 1.702999999999868 552 0 500 2876 0.1837056
0 1.7034999999998679 552 0 500 2876 0.1837056
0 1.7039999999998678 552 0 500 2877 0.1837056
0 1.7044999999998678 553 0 500 2878 0.18403839999999999
0 1.7049999999998677 553 0 500 2879 0.18403839999999999
0 1.7054999999998677 553 0 500 2880 0.18403839999999999
0 1.7059999999998676 553 0 500 2881 0.18403839999999999
0 1.7064999999998676 554 0 500 2882 0.18437120000000001
0 1.7069999999998675 553 0 500 2882 0.18403839999999999
0 1.7074999999998675 553 0 500 2883 0.18403839999999999
0 1.7079999999998674 553 0 500 2884 0.18403839999999999
0 1.7084999999998673 554 0 500 2885 0.18437120000000001
0 1.7089999999998673 553 0 500 2885 0.18403839999999999
0 1.7094999999998672 553 0 500 2886 0.18403839999999999
0 1.7099999999998672 553 0 500 2887 0.18403839999999999
0 1.7104999999998671 552 0 500 2887 0.1837056
0 1.7109999999998671 553 0 500 2888 0.18403839999999999
0 1.711499999999867 553 0 500 2889 0.18403839999999999
0 1.711999999999867 552 0 500 2889 0.1837056
0 1.7124999999998669 552 0 500 2890 0.1837056
0 1.7129999999998669 553 0 500 2891 0.18403839999999999
0 1.7134999999998668 553 0 500 2892 0.18403839999999999
0 1.7139999999998667 554 0 500 2893 0.18437120000000001
0 1.7144999999998667 552 0 500 2893 0.1837056
0 1.7149999999998666 554 0 500 2895 0.18437120000000001
0 1.7154999999998666 553 0 500 2895 0.18403839999999999
0 1.7159999999998665 554 0 500 2896 0.18437120000000001
0 1.7164999999998665 554 0 500 2897 0.18437120000000001
0 1.7169999999998664 554 0 500 2898 0.18437120000000001
0 1.7174999999998664 553 0 500 2898 0.18403839999999999
0 1.7179999999998663 553 0 500 2899 0.18403839999999999
0 1.7184999999998662 554 0 500 2900 0.18437120000000001
0 1.7189999999998662 553 0 500 2901 0.18403839999999999
0 1.7194999999998661 553 0 500 2901 0.18403839999999999
0 1.7199999999998661 553 0 500 2902 0.18403839999999999
0 1.720499999999866 554 0 500 2903 0.18437120000000001
0 1.720999999999866 554 0 500 2904 0.18437120000000001
0 1.7214999999998659 553 0 500 2904 0.18403839999999999
0 1.7219999999998659 553 0 500 2905 0.18403839999999999
0 1.7224999999998658 554 0 500 2906 0.18437120000000001
0 1.7229999999998658 554 0 500 2907 0.18437120000000001
0 1.7234999999998657 554 0 500 2908 0.18437120000000001
0 1.7239999999998656 553 0 500 2908 0.18403839999999999
0 1.7244999999998656 554 0 500 2909 0.18437120000000001
0 1.7249999999998655 554 0 500 2910 0.18437120000000001
0 1.7254999999998655 554 0 500 2911 0.18437120000000001
0 1.7259999999998654 554 0 500 2912 0.18437120000000001
0 1.7264999999998654 553 0 500 2912 0.18403839999999999
0 1.7269999999998653 554 0 500 2913 0.18437120000000001
0 1.7274999999998653 554 0 500 2914 0.18437120000000001
0 1.7279999999998652 553 0 500 2914 0.18403839999999999
0 1.7284999999998651 553 0 500 2915 0.18403839999999999
0 1.7289999999998651 554 0 500 2916 0.18437120000000001
0 1.729499999999865 554 0 500 2917 0.18437120000000001
0 1.729999999999865 555 0 500 2918 0.18470400000000001
0 1.7304999999998649 553 0 500 2918 0.18403839999999999
0 1.7309999999998649 554 0 500 2919 0.18437120000000001
0 1.7314999999998648 554 0 500 2920 0.18437120000000001
0 1.7319999999998648 555 0 500 2921 0.18470400000000001
0 1.7324999999998647 554 0 500 2921 0.18437120000000001
0 1.7329999999998646 553 0 500 2922 0.18403839999999999
0 1.7334999999998646 554 0 500 2923 0.18437120000000001
0 1.7339999999998645 554 0 500 2924 0.18437120000000001
0 1.7344999999998645 554 0 500 2924 0.18437120000000001
0 1.7349999999998644 554 0 500 2926 0.18437120000000001
0 1.7354999999998644 554 0 500 2926 0.18437120000000001
0 1.7359999999998643 554 0 500 2927 0.18437120000000001
0 1.7364999999998643 555 0 500 2928 0.18470400000000001
0 1.7369999999998642 555 0 500 2929 0.18470400000000001
0 1.7374999999998642 554 0 500 2929 0.18437120000000001
0 1.7379999999998641 554 0 500 2930 0.18437120000000001
0 1.738499999999864 555 0 500 2931 0.18470400000000001
0 1.738999999999864 555 0 500 2932 0.18470400000000001
0 1.7394999999998639 555 0 500 2933 0.18470400000000001
0 1.7399999999998639 554 0 500 2933 0.18437120000000001
0 1.7404999999998638 555 0 500 2934 0.18470400000000001
0 1.7409999999998638 555 0 500 2935 0.18470400000000001
0 1.7414999999998637 555 0 500 2936 0.18470400000000001
0 1.7419999999998637 554 0 500 2936 0.18437120000000001
0 1.7424999999998636 554 0 500 2937 0.18437120000000001
0 1.7429999999998635 554 0 500 2937 0.18437120000000001
0 1.7434999999998635 554 0 500 2938 0.18437120000000001
0 1.7439999999998634 554 0 500 2939 0.18437120000000001
0 1.7444999999998634 554 0 500 2940 0.18437120000000001
0 1.7449999999998633 555 0 500 2941 0.18470400000000001
0 1.7454999999998633 555 0 500 2942 0.18470400000000001
0 1.7459999999998632 556 0 500 2943 0.1850368
0 1.7464999999998632 554 0 500 2943 0.18437120000000001
0 1.7469999999998631 555 0 500 2944 0.18470400000000001
0 1.7474999999998631 555 0 500 2945 0.18470400000000001
0 1.747999999999863 556 0 500 2946 0.1850368
0 1.7484999999998629 555 0 500 2946 0.18470400000000001
0 1.7489999999998629 554 0 500 2947 0.18437120000000001
0 1.7494999999998628 555 0 500 2948 0.18470400000000001
0 1.7499999999998628 555 0 500 2949 0.18470400000000001
0 1.7504999999998627 555 0 500 2949 0.18470400000000001
0 1.7509999999998627 554 0 500 2950 0.18437120000000001
0 1.7514999999998626 555 0 500 2951 0.18470400000000001
0 1.7519999999998626 555 0 500 2952 0.18470400000000001
0 1.7524999999998625 555 0 500 2952 0.18470400000000001
0 1.7529999999998624 555 0 500 2953 0.18470400000000001
0 1.7534999999998624 555 0 500 2954 0.18470400000000001
0 1.7539999999998623 555 0 500 2955 0.18470400000000001
0 1.7544999999998623 556 0 500 2956 0.1850368
0 1.7549999999998622 556 0 500 2957 0.1850368
0 1.7554999999998622 556 0 500 2958 0.1850368
0 1.7559999999998621 555 0 500 2958 0.18470400000000001
0 1.7564999999998621 555 0 500 2959 0.18470400000000001
0 1.756999999999862 556 0 500 2960 0.1850368
0 1.757499999999862 556 0 500 2961 0.1850368
0 1.7579999999998619 555 0 500 2961 0.18470400000000001
0 1.7584999999998618 555 0 500 2962 0.18470400000000001
0 1.7589999999998618 555 0 500 2962 0.18470400000000001
0 1.7594999999998617 555 0 500 2963 0.18470400000000001
0 1.7599999999998617 555 0 500 2964 0.18470400000000001
0 1.7604999999998616 555 0 500 2965 0.18470400000000001
0 1.7609999999998616 555 0 500 2965 0.18470400000000001
0 1.7614999999998615 555 0 500 2966 0.18470400000000001
0 1.7619999999998615 556 0 500 2967 0.1850368
0 1.7624999999998614 555 0 500 2968 0.18470400000000001
0 1.7629999999998613 556 0 500 2969 0.1850368
0 1.7634999999998613 555 0 500 2969 0.18470400000000001
0 1.7639999999998612 555 0 500 2970 0.18470400000000001
0 1.7644999999998612 556 0 500 2971 0.1850368
0 1.7649999999998611 555 0 500 2972 0.18470400000000001
0 1.7654999999998611 556 0 500 2973 0.1850368
0 1.765999999999861 556 0 500 2974 0.1850368
0 1.766499999999861 556 0 500 2974 0.1850368
0 1.7669999999998609 555 0 500 2975 0.18470400000000001
0 1.7674999999998608 556 0 500 2976 0.1850368
0 1.7679999999998608 556 0 500 2977 0.1850368
0 1.7684999999998607 556 0 500 2977 0.1850368
0 1.7689999999998607 556 0 500 2978 0.1850368
0 1.7694999999998606 556 0 500 2979 0.1850368
0 1.7699999999998606 556 0 500 2980 0.1850368
0 1.7704999999998605 557 0 500 2981 0.1853696
0 1.7709999999998605 556 0 500 2981 0.1850368
0 1.7714999999998604 556 0 500 2982 0.1850368
0 1.7719999999998604 556 0 500 2983 0.1850368
0 1.7724999999998603 556 0 500 2984 0.1850368
0 1.7729999999998602 556 0 500 2984 0.1850368
0 1.7734999999998602 556 0 500 2985 0.1850368
0 1.7739999999998601 556 0 500 2986 0.1850368
0 1.7744999999998601 556 0 500 2987 0.1850368
0 1.77499999999986 556 0 500 2987 0.1850368
0 1.77549999999986 556 0 500 2988 0.1850368
0 1.7759999999998599 556 0 500 2989 0.1850368
0 1.7764999999998599 556 0 500 2990 0.1850368
0 1.7769999999998598 556 0 500 2990 0.1850368
0 1.7774999999998597 556 0 500 2991 0.1850368
0 1.7779999999998597 557 0 500 2992 0.1853696
0 1.7784999999998596 556 0 500 2993 0.1850368
0 1.7789999999998596 557 0 500 2994 0.1853696
0 1.7794999999998595 556 0 500 2994 0.1850368
0 1.7799999999998595 556 0 500 2995 0.1850368
0 1.7804999999998594 557 0 500 2996 0.1853696
0 1.7809999999998594 556 0 500 2997 0.1850368
0 1.7814999999998593 556 0 500 2997 0.1850368
0 1.7819999999998593 556 0 500 2998 0.1850368
0 1.7824999999998592 557 0 500 2999 0.1853696
0 1.7829999999998591 556 0 500 3000 0.1850368
0 1.7834999999998591 556 0 500 3000 0.1850368
0 1.783999999999859 556 0 500 3001 0.1850368
0 1.784499999999859 556 0 500 3001 0.1850368
0 1.7849999999998589 555 0 500 3001 0.18470400000000001
0 1.7854999999998589 554 0 500 3001 0.18437120000000001
0 1.7859999999998588 553 0 500 3001 0.18403839999999999
0 1.7864999999998588 553 0 500 3001 0.18403839999999999
0 1.7869999999998587 552 0 500 3001 0.1837056
0 1.7874999999998586 550 0 500 3001 0.18304000000000001
0 1.7879999999998586 550 0 500 3001 0.18304000000000001
0 1.7884999999998585 549 0 500 3001 0.18270719999999999
0 1.7889999999998585 550 0 500 3002 0.18304000000000001
0 1.7894999999998584 550 0 500 3003 0.18304000000000001
0 1.7899999999998584 550 0 500 3004 0.18304000000000001
0 1.7904999999998583 549 0 500 3004 0.18270719999999999
0 1.7909999999998583 550 0 500 3005 0.18304000000000001
0 1.7914999999998582 550 0 500 3006 0.18304000000000001
0 1.7919999999998582 550 0 500 3007 0.18304000000000001
0 1.7924999999998581 549 0 500 3007 0.18270719999999999
0 1.792999999999858 550 0 500 3008 0.18304000000000001
0 1.793499999999858 550 0 500 3009 0.18304000000000001
0 1.7939999999998579 551 0 500 3010 0.1833728
0 1.7944999999998579 549 0 500 3010 0.18270719999999999
0 1.7949999999998578 550 0 500 3011 0.18304000000000001
0 1.7954999999998578 550 0 500 3012 0.18304000000000001
0 1.7959999999998577 549 0 500 3012 0.18270719999999999
0 1.7964999999998577 550 0 500 3013 0.18304000000000001
0 1.7969999999998576 549 0 500 3014 0.18270719999999999
0 1.7974999999998575 550 0 500 3015 0.18304000000000001
0 1.7979999999998575 549 0 500 3015 0.18270719999999999
0 1.7984999999998574 550 0 500 3016 0.18304000000000001
0 1.7989999999998574 549 0 500 3017 0.18270719999999999
0 1.7994999999998573 550 0 500 3018 0.18304000000000001
0 1.7999999999998573 549 0 500 3018 0.18270719999999999
0 1.8004999999998572 550 0 500 3019 0.18304000000000001
0 1.8009999999998572 550 0 500 3020 0.18304000000000001
0 1.8014999999998571 550 0 500 3021 0.18304000000000001
0 1.801999999999857 549 0 500 3021 0.18270719999999999
0 1.802499999999857 550 0 500 3022 0.18304000000000001
0 1.8029999999998569 550 0 500 3023 0.18304000000000001
0 1.8034999999998569 549 0 500 3024 0.18270719999999999
0 1.8039999999998568 549 0 500 3024 0.18270719999999999
0 1.8044999999998568 550 0 500 3026 0.18304000000000001
0 1.8049999999998567 551 0 500 3027 0.1833728
0 1.8054999999998567 550 0 500 3027 0.18304000000000001
0 1.8059999999998566 550 0 500 3028 0.18304000000000001
0 1.8064999999998566 550 0 500 3029 0.18304000000000001
0 1.8069999999998565 551 0 500 3030 0.1833728
0 1.8074999999998564 550 0 500 3030 0.18304000000000001
0 1.8079999999998564 550 0 500 3031 0.18304000000000001
0 1.8084999999998563 550 0 500 3032 0.18304000000000001
0 1.8089999999998563 551 0 500 3033 0.1833728
0 1.8094999999998562 550 0 500 3033 0.18304000000000001
0 1.8099999999998562 551 0 500 3034 0.1833728
0 1.8104999999998561 550 0 500 3035 0.18304000000000001
0 1.8109999999998561 550 0 500 3036 0.18304000000000001
0 1.811499999999856 550 0 500 3036 0.18304000000000001
0 1.8119999999998559 550 0 500 3037 0.18304000000000001
0 1.8124999999998559 551 0 500 3038 0.1833728
0 1.8129999999998558 549 0 500 3038 0.18270719999999999
0 1.8134999999998558 550 0 500 3039 0.18304000000000001
0 1.8139999999998557 550 0 500 3040 0.18304000000000001
0 1.8144999999998557 551 0 500 3041 0.1833728
0 1.8149999999998556 549 0 500 3041 0.18270719999999999
0 1.8154999999998556 550 0 500 3042 0.18304000000000001
0 1.8159999999998555 550 0 500 3043 0.18304000000000001
0 1.8164999999998555 551 0 500 3044 0.1833728
0 1.8169999999998554 550 0 500 3044 0.18304000000000001
0 1.8174999999998553 550 0 500 3045 0.18304000000000001
0 1.8179999999998553 550 0 500 3046 0.18304000000000001
0 1.8184999999998552 551 0 500 3047 0.1833728
0 1.8189999999998552 550 0 500 3047 0.18304000000000001
0 1.8194999999998551 549 0 500 3048 0.18270719999999999
0 1.8199999999998551 550 0 500 3049 0.18304000000000001
0 1.820499999999855 550 0 500 3050 0.18304000000000001
0 1.820999999999855 551 0 500 3051 0.1833728
0 1.8214999999998549 550 0 500 3051 0.18304000000000001
0 1.8219999999998548 550 0 500 3052 0.18304000000000001
0 1.8224999999998548 550 0 500 3053 0.18304000000000001
0 1.8229999999998547 551 0 500 3054 0.1833728
0 1.8234999999998547 550 0 500 3054 0.18304000000000001
0 1.8239999999998546 550 0 500 3055 0.18304000000000001
0 1.8244999999998546 550 0 500 3056 0.18304000000000001
0 1.8249999999998545 551 0 500 3057 0.1833728
0 1.8254999999998545 551 0 500 3058 0.1833728
0 1.8259999999998544 552 0 500 3059 0.1837056
0 1.8264999999998544 550 0 500 3059 0.18304000000000001
0 1.8269999999998543 550 0 500 3060 0.18304000000000001
0 1.8274999999998542 551 0 500 3061 0.1833728
0 1.8279999999998542 551 0 500 3062 0.1833728
0 1.8284999999998541 551 0 500 3062 0.1833728
0 1.8289999999998541 550 0 500 3063 0.18304000000000001
0 1.829499999999854 551 0 500 3064 0.1833728
0 1.829999999999854 550 0 500 3064 0.18304000000000001
0 1.8304999999998539 551 0 500 3065 0.1833728
0 1.8309999999998539 550 0 500 3066 0.18304000000000001
0 1.8314999999998538 551 0 500 3067 0.1833728
0 1.8319999999998537 550 0 500 3067 0.18304000000000001
0 1.8324999999998537 551 0 500 3068 0.1833728
0 1.8329999999998536 551 0 500 3069 0.1833728
0 1.8334999999998536 551 0 500 3070 0.1833728
0 1.8339999999998535 550 0 500 3070 0.18304000000000001
0 1.8344999999998535 550 0 500 3071 0.18304000000000001
0 1.8349999999998534 551 0 500 3072 0.1833728
0 1.8354999999998534 550 0 500 3073 0.18304000000000001
0 1.8359999999998533 551 0 500 3074 0.1833728
0 1.8364999999998532 550 0 500 3074 0.18304000000000001
0 1.8369999999998532 551 0 500 3075 0.1833728
0 1.8374999999998531 551 0 500 3076 0.1833728
0 1.8379999999998531 551 0 500 3077 0.1833728
0 1.838499999999853 550 0 500 3077 0.18304000000000001
0 1.838999999999853 551 0 500 3078 0.1833728
0 1.8394999999998529 551 0 500 3079 0.1833728
0 1.8399999999998529 551 0 500 3080 0.1833728
0 1.8404999999998528 550 0 500 3080 0.18304000000000001
0 1.8409999999998528 551 0 500 3081 0.1833728
0 1.8414999999998527 551 0 500 3082 0.1833728
0 1.8419999999998526 551 0 500 3083 0.1833728
0 1.8424999999998526 550 0 500 3083 0.18304000000000001
0 1.8429999999998525 550 0 500 3084 0.18304000000000001
0 1.8434999999998525 551 0 500 3085 0.1833728
0 1.8439999999998524 551 0 500 3086 0.1833728
0 1.8444999999998524 552 0 500 3087 0.1837056
0 1.8449999999998523 550 0 500 3087 0.18304000000000001
0 1.8454999999998523 551 0 500 3088 0.1833728
0 1.8459999999998522 551 0 500 3089 0.1833728
0 1.8464999999998521 552 0 500 3090 0.1837056
0 1.8469999999998521 550 0 500 3090 0.18304000000000001
0 1.847499999999852 551 0 500 3091 0.1833728
0 1.847999999999852 551 0 500 3092 0.1833728
0 1.8484999999998519 552 0 500 3093 0.1837056
0 1.8489999999998519 551 0 500 3093 0.1833728
0 1.8494999999998518 551 0 500 3094 0.1833728
0 1.8499999999998518 551 0 500 3095 0.1833728
0 1.8504999999998517 551 0 500 3096 0.1833728
0 1.8509999999998517 551 0 500 3096 0.1833728
0 1.8514999999998516 550 0 500 3097 0.18304000000000001
0 1.8519999999998515 551 0 500 3098 0.1833728
0 1.8524999999998515 551 0 500 3099 0.1833728
0 1.8529999999998514 552 0 500 3100 0.1837056
0 1.8534999999998514 551 0 500 3100 0.1833728
0 1.8539999999998513 551 0 500 3101 0.1833728
0 1.8544999999998513 551 0 500 3102 0.1833728
0 1.8549999999998512 552 0 500 3103 0.1837056
0 1.8554999999998512 551 0 500 3103 0.1833728
0 1.8559999999998511 551 0 500 3104 0.1833728
0 1.856499999999851 551 0 500 3105 0.1833728
0 1.856999999999851 552 0 500 3106 0.1837056
0 1.8574999999998509 551 0 500 3106 0.1833728
0 1.8579999999998509 551 0 500 3107 0.1833728
0 1.8584999999998508 551 0 500 3108 0.1833728
0 1.8589999999998508 551 0 500 3109 0.1833728
0 1.8594999999998507 552 0 500 3110 0.1837056
0 1.8599999999998507 551 0 500 3110 0.1833728
0 1.8604999999998506 552 0 500 3111 0.1837056
0 1.8609999999998506 551 0 500 3112 0.1833728
0 1.8614999999998505 551 0 500 3112 0.1833728
0 1.8619999999998504 551 0 500 3113 0.1833728
0 1.8624999999998504 552 0 500 3114 0.1837056
0 1.8629999999998503 550 0 500 3114 0.18304000000000001
0 1.8634999999998503 551 0 500 3115 0.1833728
0 1.8639999999998502 551 0 500 3116 0.1833728
0 1.8644999999998502 552 0 500 3117 0.1837056
0 1.8649999999998501 552 0 500 3118 0.1837056
0 1.8654999999998501 551 0 500 3119 0.1833728
0 1.86599999999985 551 0 500 3119 0.1833728
0 1.8664999999998499 551 0 500 3120 0.1833728
0 1.8669999999998499 552 0 500 3121 0.1837056
0 1.8674999999998498 551 0 500 3122 0.1833728
0 1.8679999999998498 552 0 500 3123 0.1837056
0 1.8684999999998497 551 0 500 3123 0.1833728
0 1.8689999999998497 552 0 500 3124 0.1837056
0 1.8694999999998496 552 0 500 3125 0.1837056
0 1.8699999999998496 552 0 500 3126 0.1837056
0 1.8704999999998495 551 0 500 3126 0.1833728
0 1.8709999999998495 552 0 500 3127 0.1837056
0 1.8714999999998494 552 0 500 3128 0.1837056
0 1.8719999999998493 552 0 500 3129 0.1837056
0 1.8724999999998493 551 0 500 3129 0.1833728
0 1.8729999999998492 552 0 500 3130 0.1837056
0 1.8734999999998492 552 0 500 3131 0.1837056
0 1.8739999999998491 552 0 500 3132 0.1837056
0 1.8744999999998491 551 0 500 3132 0.1833728
0 1.874999999999849 551 0 500 3133 0.1833728
0 1.875499999999849 552 0 500 3134 0.1837056
0 1.8759999999998489 552 0 500 3135 0.1837056
0 1.8764999999998488 553 0 500 3136 0.18403839999999999
0 1.8769999999998488 551 0 500 3136 0.1833728
0 1.8774999999998487 552 0 500 3137 0.1837056
0 1.8779999999998487 551 0 500 3137 0.1833728
0 1.8784999999998486 552 0 500 3138 0.1837056
0 1.8789999999998486 551 0 500 3139 0.1833728
0 1.8794999999998485 552 0 500 3140 0.1837056
0 1.8799999999998485 551 0 500 3140 0.1833728
0 1.8804999999998484 552 0 500 3141 0.1837056
0 1.8809999999998483 552 0 500 3142 0.1837056
0 1.8814999999998483 551 0 500 3143 0.1833728
0 1.8819999999998482 551 0 500 3143 0.1833728
0 1.8824999999998482 551 0 500 3144 0.1833728
0 1.8829999999998481 552 0 500 3145 0.1837056
0 1.8834999999998481 551 0 500 3146 0.1833728
0 1.883999999999848 552 0 500 3147 0.1837056
0 1.884499999999848 551 0 500 3147 0.1833728
0 1.8849999999998479 553 0 500 3149 0.18403839999999999
0 1.8854999999998479 552 0 500 3149 0.1837056
0 1.8859999999998478 552 0 500 3150 0.1837056
0 1.8864999999998477 552 0 500 3151 0.1837056
0 1.8869999999998477 553 0 500 3152 0.18403839999999999
0 1.8874999999998476 552 0 500 3152 0.1837056
0 1.8879999999998476 552 0 500 3153 0.1837056
0 1.8884999999998475 552 0 500 3154 0.1837056
0 1.8889999999998475 552 0 500 3155 0.1837056
0 1.8894999999998474 552 0 500 3155 0.1837056
0 1.8899999999998474 552 0 500 3156 0.1837056
0 1.8904999999998473 552 0 500 3157 0.1837056
0 1.8909999999998472 552 0 500 3158 0.1837056
0 1.8914999999998472 553 0 500 3159 0.18403839999999999
0 1.8919999999998471 552 0 500 3159 0.1837056
0 1.8924999999998471 553 0 500 3160 0.18403839999999999
0 1.892999999999847 552 0 500 3161 0.1837056
0 1.893499999999847 553 0 500 3162 0.18403839999999999
0 1.8939999999998469 552 0 500 3162 0.1837056
0 1.8944999999998469 553 0 500 3163 0.18403839999999999
0 1.8949999999998468 551 0 500 3163 0.1833728
0 1.8954999999998468 552 0 500 3164 0.1837056
0 1.8959999999998467 552 0 500 3165 0.1837056
0 1.8964999999998466 553 0 500 3166 0.18403839999999999
0 1.8969999999998466 552 0 500 3166 0.1837056
0 1.8974999999998465 551 0 500 3167 0.1833728
0 1.8979999999998465 552 0 500 3168 0.1837056
0 1.8984999999998464 552 0 500 3169 0.1837056
0 1.8989999999998464 553 0 500 3170 0.18403839999999999
0 1.8994999999998463 551 0 500 3170 0.1833728
0 1.8999999999998463 552 0 500 3171 0.1837056
0 1.9004999999998462 552 0 500 3172 0.1837056
0 1.9009999999998461 553 0 500 3173 0.18403839999999999
0 1.9014999999998461 552 0 500 3173 0.1837056
0 1.901999999999846 552 0 500 3174 0.1837056
0 1.902499999999846 552 0 500 3175 0.1837056
0 1.9029999999998459 553 0 500 3176 0.18403839999999999
0 1.9034999999998459 552 0 500 3176 0.1837056
0 1.9039999999998458 552 0 500 3177 0.1837056
0 1.9044999999998458 552 0 500 3178 0.1837056
0 1.9049999999998457 552 0 500 3179 0.1837056
0 1.9054999999998457 553 0 500 3180 0.18403839999999999
0 1.9059999999998456 553 0 500 3181 0.18403839999999999
0 1.9064999999998455 553 0 500 3182 0.18403839999999999
0 1.9069999999998455 552 0 500 3182 0.1837056
0 1.9074999999998454 553 0 500 3183 0.18403839999999999
0 1.9079999999998454 553 0 500 3184 0.18403839999999999
0 1.9084999999998453 554 0 500 3185 0.18437120000000001
0 1.9089999999998453 552 0 500 3185 0.1837056
0 1.9094999999998452 553 0 500 3186 0.18403839999999999
0 1.9099999999998452 553 0 500 3187 0.18403839999999999
0 1.9104999999998451 553 0 500 3187 0.18403839999999999
0 1.910999999999845 552 0 500 3188 0.1837056
0 1.911499999999845 553 0 500 3189 0.18403839999999999
0 1.9119999999998449 552 0 500 3189 0.1837056
0 1.9124999999998449 552 0 500 3190 0.1837056
0 1.9129999999998448 553 0 500 3191 0.18403839999999999
0 1.9134999999998448 552 0 500 3192 0.1837056
0 1.9139999999998447 553 0 500 3193 0.18403839999999999
0 1.9144999999998447 552 0 500 3193 0.1837056
0 1.9149999999998446 553 0 500 3194 0.18403839999999999
0 1.9154999999998445 552 0 500 3195 0.1837056
0 1.9159999999998445 553 0 500 3196 0.18403839999999999
0 1.9164999999998444 552 0 500 3196 0.1837056
0 1.9169999999998444 553 0 500 3197 0.18403839999999999
0 1.9174999999998443 553 0 500 3198 0.18403839999999999
0 1.9179999999998443 553 0 500 3199 0.18403839999999999
0 1.9184999999998442 552 0 500 3199 0.1837056
0 1.9189999999998442 553 0 500 3200 0.18403839999999999
0 1.9194999999998441 553 0 500 3201 0.18403839999999999
0 1.9199999999998441 553 0 500 3202 0.18403839999999999
0 1.920499999999844 552 0 500 3202 0.1837056
0 1.9209999999998439 552 0 500 3203 0.1837056
0 1.9214999999998439 553 0 500 3204 0.18403839999999999
0 1.9219999999998438 553 0 500 3205 0.18403839999999999
0 1.9224999999998438 553 0 500 3206 0.18403839999999999
0 1.9229999999998437 552 0 500 3206 0.1837056
0 1.9234999999998437 553 0 500 3207 0.18403839999999999
0 1.9239999999998436 553 0 500 3208 0.18403839999999999
0 1.9244999999998436 554 0 500 3209 0.18437120000000001
0 1.9249999999998435 552 0 500 3209 0.1837056
0 1.9254999999998434 554 0 500 3211 0.18437120000000001
0 1.9259999999998434 553 0 500 3211 0.18403839999999999
0 1.9264999999998433 554 0 500 3212 0.18437120000000001
0 1.9269999999998433 552 0 500 3212 0.1837056
0 1.9274999999998432 553 0 500 3213 0.18403839999999999
0 1.9279999999998432 553 0 500 3214 0.18403839999999999
0 1.9284999999998431 553 0 500 3215 0.18403839999999999
0 1.9289999999998431 553 0 500 3215 0.18403839999999999
0 1.929499999999843 552 0 500 3216 0.1837056
0 1.929999999999843 553 0 500 3217 0.18403839999999999
0 1.9304999999998429 553 0 500 3218 0.18403839999999999
0 1.9309999999998428 554 0 500 3219 0.18437120000000001
0 1.9314999999998428 552 0 500 3219 0.1837056
0 1.9319999999998427 553 0 500 3220 0.18403839999999999
0 1.9324999999998427 553 0 500 3221 0.18403839999999999
0 1.9329999999998426 554 0 500 3222 0.18437120000000001
0 1.9334999999998426 553 0 500 3222 0.18403839999999999
0 1.9339999999998425 553 0 500 3223 0.18403839999999999
0 1.9344999999998425 553 0 500 3224 0.18403839999999999
0 1.9349999999998424 554 0 500 3225 0.18437120000000001
0 1.9354999999998423 553 0 500 3225 0.18403839999999999
0 1.9359999999998423 552 0 500 3226 0.1837056
0 1.9364999999998422 553 0 500 3227 0.18403839999999999
0 1.9369999999998422 553 0 500 3228 0.18403839999999999
0 1.9374999999998421 554 0 500 3229 0.18437120000000001
0 1.9379999999998421 553 0 500 3229 0.18403839999999999
0 1.938499999999842 553 0 500 3230 0.18403839999999999
0 1.938999999999842 553 0 500 3231 0.18403839999999999
0 1.9394999999998419 554 0 500 3232 0.18437120000000001
0 1.9399999999998419 553 0 500 3232 0.18403839999999999
0 1.9404999999998418 554 0 500 3233 0.18437120000000001
0 1.9409999999998417 553 0 500 3234 0.18403839999999999
0 1.9414999999998417 554 0 500 3235 0.18437120000000001
0 1.9419999999998416 553 0 500 3235 0.18403839999999999
0 1.9424999999998416 554 0 500 3236 0.18437120000000001
0 1.9429999999998415 553 0 500 3237 0.18403839999999999
0 1.9434999999998415 552 0 500 3237 0.1837056
0 1.9439999999998414 553 0 500 3238 0.18403839999999999
0 1.9444999999998414 553 0 500 3239 0.18403839999999999
0 1.9449999999998413 554 0 500 3240 0.18437120000000001
0 1.9454999999998412 553 0 500 3241 0.18403839999999999
0 1.9459999999998412 554 0 500 3242 0.18437120000000001
0 1.9464999999998411 553 0 500 3242 0.18403839999999999
0 1.9469999999998411 554 0 500 3243 0.18437120000000001
0 1.947499999999841 553 0 500 3244 0.18403839999999999
0 1.947999999999841 554 0 500 3245 0.18437120000000001
0 1.9484999999998409 553 0 500 3245 0.18403839999999999
0 1.9489999999998409 554 0 500 3246 0.18437120000000001
0 1.9494999999998408 554 0 500 3247 0.18437120000000001
0 1.9499999999998407 554 0 500 3248 0.18437120000000001
0 1.9504999999998407 553 0 500 3248 0.18403839999999999
0 1.9509999999998406 554 0 500 3249 0.18437120000000001
0 1.9514999999998406 554 0 500 3250 0.18437120000000001
0 1.9519999999998405 553 0 500 3251 0.18403839999999999
0 1.9524999999998405 553 0 500 3251 0.18403839999999999
0 1.9529999999998404 553 0 500 3252 0.18403839999999999
0 1.9534999999998404 554 0 500 3253 0.18437120000000001
0 1.9539999999998403 554 0 500 3254 0.18437120000000001
0 1.9544999999998403 554 0 500 3255 0.18437120000000001
0 1.9549999999998402 553 0 500 3255 0.18403839999999999
0 1.9554999999998401 554 0 500 3256 0.18437120000000001
0 1.9559999999998401 554 0 500 3257 0.18437120000000001
0 1.95649999999984 555 0 500 3258 0.18470400000000001
0 1.95699999999984 553 0 500 3258 0.18403839999999999
0 1.9574999999998399 554 0 500 3259 0.18437120000000001
0 1.9579999999998399 554 0 500 3260 0.18437120000000001
0 1.9584999999998398 555 0 500 3261 0.18470400000000001
0 1.9589999999998398 553 0 500 3261 0.18403839999999999
0 1.9594999999998397 553 0 500 3262 0.18403839999999999
0 1.9599999999998396 553 0 500 3262 0.18403839999999999
0 1.9604999999998396 553 0 500 3263 0.18403839999999999
0 1.9609999999998395 554 0 500 3264 0.18437120000000001
0 1.9614999999998395 553 0 500 3265 0.18403839999999999
0 1.9619999999998394 554 0 500 3266 0.18437120000000001
0 1.9624999999998394 553 0 500 3266 0.18403839999999999
0 1.9629999999998393 554 0 500 3267 0.18437120000000001
0 1.9634999999998393 553 0 500 3268 0.18403839999999999
0 1.9639999999998392 554 0 500 3269 0.18437120000000001
0 1.9644999999998392 553 0 500 3269 0.18403839999999999
0 1.9649999999998391 554 0 500 3270 0.18437120000000001
0 1.965499999999839 554 0 500 3271 0.18437120000000001
0 1.965999999999839 554 0 500 3272 0.18437120000000001
0 1.9664999999998389 554 0 500 3273 0.18437120000000001
0 1.9669999999998389 554 0 500 3274 0.18437120000000001
0 1.9674999999998388 554 0 500 3274 0.18437120000000001
0 1.9679999999998388 553 0 500 3275 0.18403839999999999
0 1.9684999999998387 554 0 500 3276 0.18437120000000001
0 1.9689999999998387 554 0 500 3277 0.18437120000000001
0 1.9694999999998386 555 0 500 3278 0.18470400000000001
0 1.9699999999998385 554 0 500 3278 0.18437120000000001
0 1.9704999999998385 554 0 500 3279 0.18437120000000001
0 1.9709999999998384 554 0 500 3280 0.18437120000000001
0 1.9714999999998384 555 0 500 3281 0.18470400000000001
0 1.9719999999998383 554 0 500 3281 0.18437120000000001
0 1.9724999999998383 555 0 500 3282 0.18470400000000001
0 1.9729999999998382 554 0 500 3283 0.18437120000000001
0 1.9734999999998382 554 0 500 3284 0.18437120000000001
0 1.9739999999998381 554 0 500 3284 0.18437120000000001
0 1.9744999999998381 554 0 500 3285 0.18437120000000001
0 1.974999999999838 554 0 500 3286 0.18437120000000001
0 1.9754999999998379 554 0 500 3287 0.18437120000000001
0 1.9759999999998379 554 0 500 3287 0.18437120000000001
0 1.9764999999998378 554 0 500 3288 0.18437120000000001
0 1.9769999999998378 555 0 500 3289 0.18470400000000001
0 1.9774999999998377 553 0 500 3289 0.18403839999999999
0 1.9779999999998377 554 0 500 3290 0.18437120000000001
0 1.9784999999998376 554 0 500 3291 0.18437120000000001
0 1.9789999999998376 555 0 500 3292 0.18470400000000001
0 1.9794999999998375 553 0 500 3292 0.18403839999999999
0 1.9799999999998374 554 0 500 3293 0.18437120000000001
0 1.9804999999998374 554 0 500 3294 0.18437120000000001
0 1.9809999999998373 554 0 500 3295 0.18437120000000001
0 1.9814999999998373 554 0 500 3295 0.18437120000000001
0 1.9819999999998372 553 0 500 3296 0.18403839999999999
0 1.9824999999998372 554 0 500 3297 0.18437120000000001
0 1.9829999999998371 554 0 500 3298 0.18437120000000001
0 1.9834999999998371 554 0 500 3298 0.18437120000000001
0 1.983999999999837 553 0 500 3299 0.18403839999999999
0 1.9844999999998369 554 0 500 3300 0.18437120000000001
0 1.9849999999998369 554 0 500 3301 0.18437120000000001
0 1.9854999999998368 555 0 500 3302 0.18470400000000001
0 1.9859999999998368 555 0 500 3303 0.18470400000000001
0 1.9864999999998367 555 0 500 3304 0.18470400000000001
0 1.9869999999998367 554 0 500 3304 0.18437120000000001
0 1.9874999999998366 555 0 500 3305 0.18470400000000001
0 1.9879999999998366 555 0 500 3306 0.18470400000000001
0 1.9884999999998365 555 0 500 3307 0.18470400000000001
0 1.9889999999998365 554 0 500 3307 0.18437120000000001
0 1.9894999999998364 554 0 500 3308 0.18437120000000001
0 1.9899999999998363 555 0 500 3309 0.18470400000000001
0 1.9904999999998363 555 0 500 3310 0.18470400000000001
0 1.9909999999998362 554 0 500 3310 0.18437120000000001
0 1.9914999999998362 554 0 500 3311 0.18437120000000001
0 1.9919999999998361 555 0 500 3312 0.18470400000000001
0 1.9924999999998361 554 0 500 3312 0.18437120000000001
0 1.992999999999836 555 0 500 3313 0.18470400000000001
0 1.993499999999836 554 0 500 3314 0.18437120000000001
0 1.9939999999998359 555 0 500 3315 0.18470400000000001
0 1.9944999999998358 554 0 500 3315 0.18437120000000001
0 1.9949999999998358 555 0 500 3316 0.18470400000000001
0 1.9954999999998357 554 0 500 3317 0.18437120000000001
0 1.9959999999998357 554 0 500 3318 0.18437120000000001
0 1.9964999999998356 554 0 500 3318 0.18437120000000001
0 1.9969999999998356 554 0 500 3319 0.18437120000000001
0 1.9974999999998355 555 0 500 3320 0.18470400000000001
0 1.9979999999998355 554 0 500 3321 0.18437120000000001
0 1.9984999999998354 554 0 500 3321 0.18437120000000001
0 1.9989999999998354 554 0 500 3322 0.18437120000000001
0 1.9994999999998353 555 0 500 3323 0.18470400000000001
0 1.9999999999998352 554 0 500 3324 0.18437120000000001
0 2.0004999999998354 555 0 500 3325 0.18470400000000001
0 2.0009999999998356 554 0 500 3325 0.18437120000000001
0 2.0014999999998357 555 0 500 3326 0.18470400000000001
0 2.0019999999998359 555 0 500 3327 0.18470400000000001
0 2.0024999999998361 555 0 500 3328 0.18470400000000001
0 2.0029999999998362 554 0 500 3328 0.18437120000000001
0 2.0034999999998364 555 0 500 3329 0.18470400000000001
0 2.0039999999998366 555 0 500 3330 0.18470400000000001
0 2.0044999999998367 555 0 500 3331 0.18470400000000001
0 2.0049999999998369 554 0 500 3331 0.18437120000000001
0 2.0054999999998371 554 0 500 3332 0.18437120000000001
0 2.0059999999998372 555 0 500 3333 0.18470400000000001
0 2.0064999999998374 555 0 500 3334 0.18470400000000001
0 2.0069999999998376 555 0 500 3335 0.18470400000000001
0 2.0074999999998377 555 0 500 3336 0.18470400000000001
0 2.0079999999998379 556 0 500 3337 0.1850368
0 2.0084999999998381 555 0 500 3337 0.18470400000000001
0 2.0089999999998382 556 0 500 3338 0.1850368
0 2.0094999999998384 554 0 500 3338 0.18437120000000001
0 2.0099999999998386 555 0 500 3339 0.18470400000000001
0 2.0104999999998387 555 0 500 3340 0.18470400000000001
0 2.0109999999998389 556 0 500 3341 0.1850368
0 2.0114999999998391 554 0 500 3341 0.18437120000000001
0 2.0119999999998393 554 0 500 3342 0.18437120000000001
0 2.0124999999998394 555 0 500 3343 0.18470400000000001
0 2.0129999999998396 555 0 500 3344 0.18470400000000001
0 2.0134999999998398 555 0 500 3344 0.18470400000000001
0 2.0139999999998399 554 0 500 3345 0.18437120000000001
0 2.0144999999998401 555 0 500 3346 0.18470400000000001
0 2.0149999999998403 555 0 500 3347 0.18470400000000001
0 2.0154999999998404 556 0 500 3348 0.1850368
0 2.0159999999998406 554 0 500 3348 0.18437120000000001
0 2.0164999999998408 555 0 500 3349 0.18470400000000001
0 2.0169999999998409 555 0 500 3350 0.18470400000000001
0 2.0174999999998411 556 0 500 3351 0.1850368
0 2.0179999999998413 555 0 500 3351 0.18470400000000001
0 2.0184999999998414 555 0 500 3352 0.18470400000000001
0 2.0189999999998416 555 0 500 3353 0.18470400000000001
0 2.0194999999998418 555 0 500 3354 0.18470400000000001
0 2.0199999999998419 555 0 500 3354 0.18470400000000001
0 2.0204999999998421 555 0 500 3355 0.18470400000000001
0 2.0209999999998423 555 0 500 3356 0.18470400000000001
0 2.0214999999998424 555 0 500 3357 0.18470400000000001
0 2.0219999999998426 555 0 500 3357 0.18470400000000001
0 2.0224999999998428 555 0 500 3358 0.18470400000000001
0 2.0229999999998429 555 0 500 3359 0.18470400000000001
0 2.0234999999998431 555 0 500 3360 0.18470400000000001
0 2.0239999999998433 556 0 500 3361 0.1850368
0 2.0244999999998434 555 0 500 3361 0.18470400000000001
0 2.0249999999998436 556 0 500 3362 0.1850368
0 2.0254999999998438 554 0 500 3362 0.18437120000000001
0 2.0259999999998439 556 0 500 3364 0.1850368
0 2.0264999999998441 555 0 500 3364 0.18470400000000001
0 2.0269999999998443 555 0 500 3365 0.18470400000000001
0 2.0274999999998444 555 0 500 3366 0.18470400000000001
0 2.0279999999998446 555 0 500 3367 0.18470400000000001
0 2.0284999999998448 555 0 500 3367 0.18470400000000001
0 2.0289999999998449 555 0 500 3368 0.18470400000000001
0 2.0294999999998451 556 0 500 3369 0.1850368
0 2.0299999999998453 555 0 500 3370 0.18470400000000001
0 2.0304999999998454 555 0 500 3370 0.18470400000000001
0 2.0309999999998456 555 0 500 3371 0.18470400000000001
0 2.0314999999998458 556 0 500 3372 0.1850368
0 2.0319999999998459 555 0 500 3373 0.18470400000000001
0 2.0324999999998461 556 0 500 3374 0.1850368
0 2.0329999999998463 555 0 500 3374 0.18470400000000001
0 2.0334999999998464 556 0 500 3375 0.1850368
0 2.0339999999998466 556 0 500 3376 0.1850368
0 2.0344999999998468 556 0 500 3377 0.1850368
0 2.0349999999998469 555 0 500 3377 0.18470400000000001
0 2.0354999999998471 555 0 500 3378 0.18470400000000001
0 2.0359999999998473 556 0 500 3379 0.1850368
0 2.0364999999998474 556 0 500 3380 0.1850368
0 2.0369999999998476 555 0 500 3380 0.18470400000000001
0 2.0374999999998478 555 0 500 3381 0.18470400000000001
0 2.0379999999998479 556 0 500 3382 0.1850368
0 2.0384999999998481 556 0 500 3383 0.1850368
0 2.0389999999998483 556 0 500 3384 0.1850368
0 2.0394999999998484 555 0 500 3384 0.18470400000000001
0 2.0399999999998486 556 0 500 3385 0.1850368
0 2.0404999999998488 556 0 500 3386 0.1850368
0 2.0409999999998489 557 0 500 3387 0.1853696
0 2.0414999999998491 555 0 500 3387 0.18470400000000001
0 2.0419999999998493 556 0 500 3388 0.1850368
0 2.0424999999998494 555 0 500 3388 0.18470400000000001
0 2.0429999999998496 555 0 500 3389 0.18470400000000001
0 2.0434999999998498 555 0 500 3390 0.18470400000000001
0 2.0439999999998499 555 0 500 3391 0.18470400000000001
0 2.0444999999998501 555 0 500 3391 0.18470400000000001
0 2.0449999999998503 555 0 500 3392 0.18470400000000001
0 2.0454999999998504 556 0 500 3393 0.1850368
0 2.0459999999998506 555 0 500 3394 0.18470400000000001
0 2.0464999999998508 556 0 500 3395 0.1850368
0 2.0469999999998509 556 0 500 3396 0.1850368
0 2.0474999999998511 557 0 500 3397 0.1853696
0 2.0479999999998513 555 0 500 3397 0.18470400000000001
0 2.0484999999998514 556 0 500 3398 0.1850368
0 2.0489999999998516 556 0 500 3399 0.1850368
0 2.0494999999998518 557 0 500 3400 0.1853696
0 2.0499999999998519 556 0 500 3400 0.1850368
0 2.0504999999998521 555 0 500 3401 0.18470400000000001
0 2.0509999999998523 556 0 500 3402 0.1850368
0 2.0514999999998524 556 0 500 3403 0.1850368
0 2.0519999999998526 556 0 500 3403 0.1850368
0 2.0524999999998528 556 0 500 3404 0.1850368
0 2.0529999999998529 556 0 500 3405 0.1850368
0 2.0534999999998531 556 0 500 3406 0.1850368
0 2.0539999999998533 556 0 500 3406 0.1850368
0 2.0544999999998534 556 0 500 3407 0.1850368
0 2.0549999999998536 556 0 500 3408 0.1850368
0 2.0554999999998538 556 0 500 3409 0.1850368
0 2.0559999999998539 557 0 500 3410 0.1853696
0 2.0564999999998541 556 0 500 3410 0.1850368
0 2.0569999999998543 557 0 500 3411 0.1853696
0 2.0574999999998544 556 0 500 3412 0.1850368
0 2.0579999999998546 555 0 500 3412 0.18470400000000001
0 2.0584999999998548 556 0 500 3413 0.1850368
0 2.0589999999998549 556 0 500 3414 0.1850368
0 2.0594999999998551 555 0 500 3414 0.18470400000000001
0 2.0599999999998553 555 0 500 3415 0.18470400000000001
0 2.0604999999998554 556 0 500 3416 0.1850368
0 2.0609999999998556 556 0 500 3417 0.1850368
0 2.0614999999998558 556 0 500 3417 0.1850368
0 2.0619999999998559 555 0 500 3418 0.18470400000000001
0 2.0624999999998561 556 0 500 3419 0.1850368
0 2.0629999999998563 556 0 500 3420 0.1850368
0 2.0634999999998564 557 0 500 3421 0.1853696
0 2.0639999999998566 555 0 500 3421 0.18470400000000001
0 2.0644999999998568 556 0 500 3422 0.1850368
0 2.0649999999998569 556 0 500 3423 0.1850368
0 2.0654999999998571 557 0 500 3424 0.1853696
0 2.0659999999998573 556 0 500 3424 0.1850368
0 2.0664999999998575 556 0 500 3426 0.1850368
0 2.0669999999998576 556 0 500 3426 0.1850368
0 2.0674999999998578 556 0 500 3427 0.1850368
0 2.067999999999858 557 0 500 3428 0.1853696
0 2.0684999999998581 557 0 500 3429 0.1853696
0 2.0689999999998583 556 0 500 3429 0.1850368
0 2.0694999999998585 556 0 500 3430 0.1850368
0 2.0699999999998586 557 0 500 3431 0.1853696
0 2.0704999999998588 557 0 500 3432 0.1853696
0 2.070999999999859 557 0 500 3433 0.1853696
0 2.0714999999998591 556 0 500 3433 0.1850368
0 2.0719999999998593 557 0 500 3434 0.1853696
0 2.0724999999998595 557 0 500 3435 0.1853696
0 2.0729999999998596 558 0 500 3436 0.18570239999999999
0 2.0734999999998598 556 0 500 3436 0.1850368
0 2.07399999999986 556 0 500 3437 0.1850368
0 2.0744999999998601 556 0 500 3437 0.1850368
0 2.0749999999998603 556 0 500 3438 0.1850368
0 2.0754999999998605 556 0 500 3439 0.1850368
0 2.0759999999998606 556 0 500 3440 0.1850368
0 2.0764999999998608 556 0 500 3440 0.1850368
0 2.076999999999861 556 0 500 3441 0.1850368
0 2.0774999999998611 557 0 500 3442 0.1853696
0 2.0779999999998613 556 0 500 3443 0.1850368
0 2.0784999999998615 557 0 500 3444 0.1853696
0 2.0789999999998616 556 0 500 3444 0.1850368
0 2.0794999999998618 557 0 500 3445 0.1853696
0 2.079999999999862 556 0 500 3446 0.1850368
0 2.0804999999998621 557 0 500 3447 0.1853696
0 2.0809999999998623 556 0 500 3447 0.1850368
0 2.0814999999998625 556 0 500 3448 0.1850368
0 2.0819999999998626 557 0 500 3449 0.1853696
0 2.0824999999998628 556 0 500 3450 0.1850368
0 2.082999999999863 556 0 500 3450 0.1850368
0 2.0834999999998631 556 0 500 3451 0.1850368
0 2.0839999999998633 557 0 500 3452 0.1853696
0 2.0844999999998635 557 0 500 3453 0.1853696
0 2.0849999999998636 556 0 500 3453 0.1850368
0 2.0854999999998638 556 0 500 3454 0.1850368
0 2.085999999999864 557 0 500 3455 0.1853696
0 2.0864999999998641 557 0 500 3456 0.1853696
0 2.0869999999998643 557 0 500 3457 0.1853696
0 2.0874999999998645 557 0 500 3458 0.1853696
0 2.0879999999998646 558 0 500 3459 0.18570239999999999
0 2.0884999999998648 557 0 500 3459 0.1853696
0 2.088999999999865 558 0 500 3460 0.18570239999999999
0 2.0894999999998651 557 0 500 3461 0.1853696
0 2.0899999999998653 557 0 500 3462 0.1853696
0 2.0904999999998655 557 0 500 3462 0.1853696
0 2.0909999999998656 557 0 500 3463 0.1853696
0 2.0914999999998658 556 0 500 3463 0.1850368
0 2.091999999999866 556 0 500 3464 0.1850368
0 2.0924999999998661 557 0 500 3465 0.1853696
0 2.0929999999998663 557 0 500 3466 0.1853696
0 2.0934999999998665 558 0 500 3467 0.18570239999999999
0 2.0939999999998666 556 0 500 3467 0.1850368
0 2.0944999999998668 557 0 500 3468 0.1853696
0 2.094999999999867 557 0 500 3469 0.1853696
0 2.0954999999998671 558 0 500 3470 0.18570239999999999
0 2.0959999999998673 556 0 500 3470 0.1850368
0 2.0964999999998675 557 0 500 3471 0.1853696
0 2.0969999999998676 557 0 500 3472 0.1853696
0 2.0974999999998678 557 0 500 3473 0.1853696
0 2.097999999999868 557 0 500 3473 0.1853696
0 2.0984999999998681 556 0 500 3474 0.1850368
0 2.0989999999998683 557 0 500 3475 0.1853696
0 2.0994999999998685 557 0 500 3476 0.1853696
0 2.0999999999998686 557 0 500 3476 0.1853696
0 2.1004999999998688 557 0 500 3477 0.1853696
0 2.100999999999869 557 0 500 3478 0.1853696
0 2.1014999999998691 557 0 500 3479 0.1853696
0 2.1019999999998693 558 0 500 3480 0.18570239999999999
0 2.1024999999998695 557 0 500 3480 0.1853696
0 2.1029999999998696 557 0 500 3481 0.1853696
0 2.1034999999998698 557 0 500 3482 0.1853696
0 2.10399999999987 558 0 500 3483 0.18570239999999999
0 2.1044999999998701 557 0 500 3483 0.1853696
0 2.1049999999998703 557 0 500 3484 0.1853696
0 2.1054999999998705 557 0 500 3485 0.1853696
0 2.1059999999998706 557 0 500 3486 0.1853696
0 2.1064999999998708 557 0 500 3486 0.1853696
0 2.106999999999871 557 0 500 3487 0.1853696
0 2.1074999999998711 557 0 500 3488 0.1853696
0 2.1079999999998713 557 0 500 3489 0.1853696
0 2.1084999999998715 557 0 500 3489 0.1853696
0 2.1089999999998716 557 0 500 3490 0.1853696
0 2.1094999999998718 558 0 500 3491 0.18570239999999999
0 2.109999999999872 557 0 500 3492 0.1853696
0 2.1104999999998721 558 0 500 3493 0.18570239999999999
0 2.1109999999998723 557 0 500 3493 0.1853696
0 2.1114999999998725 558 0 500 3494 0.18570239999999999
0 2.1119999999998726 557 0 500 3495 0.1853696
0 2.1124999999998728 557 0 500 3496 0.1853696
0 2.112999999999873 557 0 500 3496 0.1853696
0 2.1134999999998731 557 0 500 3497 0.1853696
0 2.1139999999998733 558 0 500 3498 0.18570239999999999
0 2.1144999999998735 557 0 500 3499 0.1853696
0 2.1149999999998736 557 0 500 3499 0.1853696
0 2.1154999999998738 557 0 500 3500 0.1853696
0 2.115999999999874 558 0 500 3501 0.18570239999999999
0 2.1164999999998741 557 0 500 3501 0.1853696
0 2.1169999999998743 556 0 500 3501 0.1850368
0 2.1174999999998745 555 0 500 3501 0.18470400000000001
0 2.1179999999998746 555 0 500 3501 0.18470400000000001
0 2.1184999999998748 554 0 500 3501 0.18437120000000001
0 2.118999999999875 554 0 500 3502 0.18437120000000001
0 2.1194999999998752 554 0 500 3503 0.18437120000000001
0 2.1199999999998753 554 0 500 3504 0.18437120000000001
0 2.1204999999998755 554 0 500 3504 0.18437120000000001
0 2.1209999999998757 554 0 500 3505 0.18437120000000001
0 2.1214999999998758 554 0 500 3506 0.18437120000000001
0 2.121999999999876 554 0 500 3507 0.18437120000000001
0 2.1224999999998762 554 0 500 3507 0.18437120000000001
0 2.1229999999998763 554 0 500 3508 0.18437120000000001
0 2.1234999999998765 554 0 500 3509 0.18437120000000001
0 2.1239999999998767 554 0 500 3510 0.18437120000000001
0 2.1244999999998768 555 0 500 3511 0.18470400000000001
0 2.124999999999877 554 0 500 3511 0.18437120000000001
0 2.1254999999998772 555 0 500 3512 0.18470400000000001
0 2.1259999999998773 553 0 500 3512 0.18403839999999999
0 2.1264999999998775 554 0 500 3513 0.18437120000000001
0 2.1269999999998777 554 0 500 3514 0.18437120000000001
0 2.1274999999998778 555 0 500 3515 0.18470400000000001
0 2.127999999999878 553 0 500 3515 0.18403839999999999
0 2.1284999999998782 553 0 500 3516 0.18403839999999999
0 2.1289999999998783 554 0 500 3517 0.18437120000000001
0 2.1294999999998785 554 0 500 3518 0.18437120000000001
0 2.1299999999998787 554 0 500 3518 0.18437120000000001
0 2.1304999999998788 553 0 500 3519 0.18403839999999999
0 2.130999999999879 554 0 500 3520 0.18437120000000001
0 2.1314999999998792 554 0 500 3521 0.18437120000000001
0 2.1319999999998793 555 0 500 3522 0.18470400000000001
0 2.1324999999998795 554 0 500 3522 0.18437120000000001
0 2.1329999999998797 554 0 500 3523 0.18437120000000001
0 2.1334999999998798 554 0 500 3524 0.18437120000000001
0 2.13399999999988 555 0 500 3525 0.18470400000000001
0 2.1344999999998802 554 0 500 3525 0.18437120000000001
0 2.1349999999998803 554 0 500 3526 0.18437120000000001
0 2.1354999999998805 554 0 500 3527 0.18437120000000001
0 2.1359999999998807 554 0 500 3528 0.18437120000000001
0 2.1364999999998808 554 0 500 3528 0.18437120000000001
0 2.136999999999881 554 0 500 3529 0.18437120000000001
0 2.1374999999998812 554 0 500 3530 0.18437120000000001
0 2.1379999999998813 554 0 500 3531 0.18437120000000001
0 2.1384999999998815 555 0 500 3532 0.18470400000000001
0 2.1389999999998817 554 0 500 3532 0.18437120000000001
0 2.1394999999998818 554 0 500 3533 0.18437120000000001
0 2.139999999999882 554 0 500 3534 0.18437120000000001
0 2.1404999999998822 555 0 500 3535 0.18470400000000001
0 2.1409999999998823 554 0 500 3535 0.18437120000000001
0 2.1414999999998825 555 0 500 3536 0.18470400000000001
0 2.1419999999998827 554 0 500 3537 0.18437120000000001
0 2.1424999999998828 554 0 500 3537 0.18437120000000001
0 2.142999999999883 554 0 500 3538 0.18437120000000001
0 2.1434999999998832 554 0 500 3539 0.18437120000000001
0 2.1439999999998833 553 0 500 3539 0.18403839999999999
0 2.1444999999998835 553 0 500 3540 0.18403839999999999
0 2.1449999999998837 554 0 500 3541 0.18437120000000001
0 2.1454999999998838 554 0 500 3542 0.18437120000000001
0 2.145999999999884 555 0 500 3543 0.18470400000000001
0 2.1464999999998842 553 0 500 3543 0.18403839999999999
0 2.1469999999998843 554 0 500 3544 0.18437120000000001
0 2.1474999999998845 554 0 500 3545 0.18437120000000001
0 2.1479999999998847 555 0 500 3546 0.18470400000000001
0 2.1484999999998848 554 0 500 3546 0.18437120000000001
0 2.148999999999885 554 0 500 3547 0.18437120000000001
0 2.1494999999998852 554 0 500 3548 0.18437120000000001
0 2.1499999999998853 555 0 500 3549 0.18470400000000001
0 2.1504999999998855 554 0 500 3549 0.18437120000000001
0 2.1509999999998857 553 0 500 3550 0.18403839999999999
0 2.1514999999998858 554 0 500 3551 0.18437120000000001
0 2.151999999999886 554 0 500 3552 0.18437120000000001
0 2.1524999999998862 554 0 500 3552 0.18437120000000001
0 2.1529999999998863 554 0 500 3553 0.18437120000000001
0 2.1534999999998865 554 0 500 3554 0.18437120000000001
0 2.1539999999998867 554 0 500 3555 0.18437120000000001
0 2.1544999999998868 555 0 500 3556 0.18470400000000001
0 2.154999999999887 555 0 500 3557 0.18470400000000001
0 2.1554999999998872 555 0 500 3558 0.18470400000000001
0 2.1559999999998873 554 0 500 3558 0.18437120000000001
0 2.1564999999998875 555 0 500 3559 0.18470400000000001
0 2.1569999999998877 555 0 500 3560 0.18470400000000001
0 2.1574999999998878 556 0 500 3561 0.1850368
0 2.157999999999888 554 0 500 3561 0.18437120000000001
0 2.1584999999998882 554 0 500 3562 0.18437120000000001
0 2.1589999999998883 554 0 500 3562 0.18437120000000001
0 2.1594999999998885 554 0 500 3563 0.18437120000000001
0 2.1599999999998887 554 0 500 3564 0.18437120000000001
0 2.1604999999998888 554 0 500 3565 0.18437120000000001
0 2.160999999999889 554 0 500 3565 0.18437120000000001
0 2.1614999999998892 554 0 500 3566 0.18437120000000001
0 2.1619999999998893 555 0 500 3567 0.18470400000000001
0 2.1624999999998895 554 0 500 3568 0.18437120000000001
0 2.1629999999998897 555 0 500 3569 0.18470400000000001
0 2.1634999999998898 554 0 500 3569 0.18437120000000001
0 2.16399999999989 555 0 500 3570 0.18470400000000001
0 2.1644999999998902 555 0 500 3571 0.18470400000000001
0 2.1649999999998903 555 0 500 3572 0.18470400000000001
0 2.1654999999998905 554 0 500 3572 0.18437120000000001
0 2.1659999999998907 555 0 500 3573 0.18470400000000001
0 2.1664999999998908 555 0 500 3574 0.18470400000000001
0 2.166999999999891 554 0 500 3575 0.18437120000000001
0 2.1674999999998912 554 0 500 3575 0.18437120000000001
0 2.1679999999998913 554 0 500 3576 0.18437120000000001
0 2.1684999999998915 555 0 500 3577 0.18470400000000001
0 2.1689999999998917 555 0 500 3578 0.18470400000000001
0 2.1694999999998918 555 0 500 3579 0.18470400000000001
0 2.169999999999892 554 0 500 3579 0.18437120000000001
0 2.1704999999998922 555 0 500 3580 0.18470400000000001
0 2.1709999999998923 555 0 500 3581 0.18470400000000001
0 2.1714999999998925 555 0 500 3582 0.18470400000000001
0 2.1719999999998927 554 0 500 3582 0.18437120000000001
0 2.1724999999998929 555 0 500 3583 0.18470400000000001
0 2.172999999999893 555 0 500 3584 0.18470400000000001
0 2.1734999999998932 556 0 500 3585 0.1850368
0 2.1739999999998934 554 0 500 3585 0.18437120000000001
0 2.1744999999998935 554 0 500 3586 0.18437120000000001
0 2.1749999999998937 555 0 500 3587 0.18470400000000001
0 2.1754999999998939 554 0 500 3587 0.18437120000000001
0 2.175999999999894 554 0 500 3588 0.18437120000000001
0 2.1764999999998942 554 0 500 3589 0.18437120000000001
0 2.1769999999998944 555 0 500 3590 0.18470400000000001
0 2.1774999999998945 554 0 500 3590 0.18437120000000001
0 2.1779999999998947 555 0 500 3591 0.18470400000000001
0 2.1784999999998949 554 0 500 3592 0.18437120000000001
0 2.178999999999895 555 0 500 3593 0.18470400000000001
0 2.1794999999998952 554 0 500 3593 0.18437120000000001
0 2.1799999999998954 555 0 500 3594 0.18470400000000001
0 2.1804999999998955 555 0 500 3595 0.18470400000000001
0 2.1809999999998957 555 0 500 3596 0.18470400000000001
0 2.1814999999998959 554 0 500 3596 0.18437120000000001
0 2.181999999999896 555 0 500 3597 0.18470400000000001
0 2.1824999999998962 555 0 500 3598 0.18470400000000001
0 2.1829999999998964 554 0 500 3599 0.18437120000000001
0 2.1834999999998965 554 0 500 3599 0.18437120000000001
0 2.1839999999998967 554 0 500 3600 0.18437120000000001
0 2.1844999999998969 555 0 500 3601 0.18470400000000001
0 2.184999999999897 555 0 500 3602 0.18470400000000001
0 2.1854999999998972 555 0 500 3603 0.18470400000000001
0 2.1859999999998974 554 0 500 3603 0.18437120000000001
0 2.1864999999998975 555 0 500 3604 0.18470400000000001
0 2.1869999999998977 555 0 500 3605 0.18470400000000001
0 2.1874999999998979 555 0 500 3606 0.18470400000000001
0 2.187999999999898 554 0 500 3606 0.18437120000000001
0 2.1884999999998982 555 0 500 3607 0.18470400000000001
0 2.1889999999998984 555 0 500 3608 0.18470400000000001
0 2.1894999999998985 556 0 500 3609 0.1850368
0 2.1899999999998987 554 0 500 3609 0.18437120000000001
0 2.1904999999998989 554 0 500 3610 0.18437120000000001
0 2.190999999999899 555 0 500 3611 0.18470400000000001
0 2.1914999999998992 555 0 500 3612 0.18470400000000001
0 2.1919999999998994 554 0 500 3612 0.18437120000000001
0 2.1924999999998995 554 0 500 3613 0.18437120000000001
0 2.1929999999998997 555 0 500 3614 0.18470400000000001
0 2.1934999999998999 554 0 500 3614 0.18437120000000001
0 2.1939999999999 555 0 500 3615 0.18470400000000001
0 2.1944999999999002 554 0 500 3616 0.18437120000000001
0 2.1949999999999004 555 0 500 3617 0.18470400000000001
0 2.1954999999999005 555 0 500 3618 0.18470400000000001
0 2.1959999999999007 556 0 500 3619 0.1850368
0 2.1964999999999009 555 0 500 3619 0.18470400000000001
0 2.196999999999901 555 0 500 3620 0.18470400000000001
0 2.1974999999999012 555 0 500 3621 0.18470400000000001
0 2.1979999999999014 555 0 500 3622 0.18470400000000001
0 2.1984999999999015 555 0 500 3622 0.18470400000000001
0 2.1989999999999017 554 0 500 3623 0.18437120000000001
0 2.1994999999999019 555 0 500 3624 0.18470400000000001
0 2.199999999999902 555 0 500 3625 0.18470400000000001
0 2.2004999999999022 556 0 500 3626 0.1850368
0 2.2009999999999024 555 0 500 3626 0.18470400000000001
0 2.2014999999999025 555 0 500 3627 0.18470400000000001
0 2.2019999999999027 555 0 500 3628 0.18470400000000001
0 2.2024999999999029 556 0 500 3629 0.1850368
0 2.202999999999903 555 0 500 3629 0.18470400000000001
0 2.2034999999999032 555 0 500 3630 0.18470400000000001
0 2.2039999999999034 555 0 500 3631 0.18470400000000001
0 2.2044999999999035 556 0 500 3632 0.1850368
0 2.2049999999999037 555 0 500 3632 0.18470400000000001
0 2.2054999999999039 556 0 500 3633 0.1850368
0 2.205999999999904 555 0 500 3634 0.18470400000000001
0 2.2064999999999042 555 0 500 3635 0.18470400000000001
0 2.2069999999999044 555 0 500 3635 0.18470400000000001
0 2.2074999999999045 555 0 500 3636 0.18470400000000001
0 2.2079999999999047 555 0 500 3637 0.18470400000000001
0 2.2084999999999049 554 0 500 3637 0.18437120000000001
0 2.208999999999905 555 0 500 3638 0.18470400000000001
0 2.2094999999999052 555 0 500 3639 0.18470400000000001
0 2.2099999999999054 556 0 500 3640 0.1850368
0 2.2104999999999055 554 0 500 3640 0.18437120000000001
0 2.2109999999999057 555 0 500 3641 0.18470400000000001
0 2.2114999999999059 555 0 500 3642 0.18470400000000001
0 2.211999999999906 556 0 500 3643 0.1850368
0 2.2124999999999062 555 0 500 3643 0.18470400000000001
0 2.2129999999999064 555 0 500 3644 0.18470400000000001
0 2.2134999999999065 555 0 500 3645 0.18470400000000001
0 2.2139999999999067 555 0 500 3646 0.18470400000000001
0 2.2144999999999069 555 0 500 3646 0.18470400000000001
0 2.214999999999907 554 0 500 3647 0.18437120000000001
0 2.2154999999999072 555 0 500 3648 0.18470400000000001
0 2.2159999999999074 555 0 500 3649 0.18470400000000001
0 2.2164999999999075 556 0 500 3650 0.1850368
0 2.2169999999999077 555 0 500 3650 0.18470400000000001
0 2.2174999999999079 555 0 500 3651 0.18470400000000001
0 2.217999999999908 555 0 500 3652 0.18470400000000001
0 2.2184999999999082 556 0 500 3653 0.1850368
0 2.2189999999999084 555 0 500 3653 0.18470400000000001
0 2.2194999999999085 555 0 500 3654 0.18470400000000001
0 2.2199999999999087 555 0 500 3655 0.18470400000000001
0 2.2204999999999089 556 0 500 3656 0.1850368
0 2.220999999999909 555 0 500 3656 0.18470400000000001
0 2.2214999999999092 555 0 500 3657 0.18470400000000001
0 2.2219999999999094 555 0 500 3658 0.18470400000000001
0 2.2224999999999095 555 0 500 3659 0.18470400000000001
0 2.2229999999999097 555 0 500 3659 0.18470400000000001
0 2.2234999999999099 555 0 500 3660 0.18470400000000001
0 2.22399999999991 555 0 500 3661 0.18470400000000001
0 2.2244999999999102 555 0 500 3662 0.18470400000000001
0 2.2249999999999104 555 0 500 3662 0.18470400000000001
0 2.2254999999999105 555 0 500 3663 0.18470400000000001
0 2.2259999999999107 556 0 500 3664 0.1850368
0 2.2264999999999109 554 0 500 3664 0.18437120000000001
0 2.2269999999999111 555 0 500 3665 0.18470400000000001
0 2.2274999999999112 555 0 500 3666 0.18470400000000001
0 2.2279999999999114 556 0 500 3667 0.1850368
0 2.2284999999999116 555 0 500 3667 0.18470400000000001
0 2.2289999999999117 554 0 500 3668 0.18437120000000001
0 2.2294999999999119 555 0 500 3669 0.18470400000000001
0 2.2299999999999121 555 0 500 3670 0.18470400000000001
0 2.2304999999999122 555 0 500 3670 0.18470400000000001
0 2.2309999999999124 554 0 500 3671 0.18437120000000001
0 2.2314999999999126 555 0 500 3672 0.18470400000000001
0 2.2319999999999127 555 0 500 3673 0.18470400000000001
0 2.2324999999999129 556 0 500 3674 0.1850368
0 2.2329999999999131 555 0 500 3674 0.18470400000000001
0 2.2334999999999132 555 0 500 3675 0.18470400000000001
0 2.2339999999999134 555 0 500 3676 0.18470400000000001
0 2.2344999999999136 556 0 500 3677 0.1850368
0 2.2349999999999137 555 0 500 3677 0.18470400000000001
0 2.2354999999999139 555 0 500 3678 0.18470400000000001
0 2.2359999999999141 555 0 500 3679 0.18470400000000001
0 2.2364999999999142 556 0 500 3680 0.1850368
0 2.2369999999999144 556 0 500 3681 0.1850368
0 2.2374999999999146 556 0 500 3682 0.1850368
0 2.2379999999999147 555 0 500 3682 0.18470400000000001
0 2.2384999999999149 555 0 500 3683 0.18470400000000001
0 2.2389999999999151 556 0 500 3684 0.1850368
0 2.2394999999999152 556 0 500 3685 0.1850368
0 2.2399999999999154 556 0 500 3686 0.1850368
0 2.2404999999999156 555 0 500 3686 0.18470400000000001
0 2.2409999999999157 556 0 500 3687 0.1850368
0 2.2414999999999159 555 0 500 3687 0.18470400000000001
0 2.2419999999999161 556 0 500 3688 0.1850368
0 2.2424999999999162 555 0 500 3689 0.18470400000000001
0 2.2429999999999164 556 0 500 3690 0.1850368
0 2.2434999999999166 555 0 500 3690 0.18470400000000001
0 2.2439999999999167 556 0 500 3691 0.1850368
0 2.2444999999999169 556 0 500 3692 0.1850368
0 2.2449999999999171 555 0 500 3693 0.18470400000000001
0 2.2454999999999172 555 0 500 3693 0.18470400000000001
0 2.2459999999999174 555 0 500 3694 0.18470400000000001
0 2.2464999999999176 556 0 500 3695 0.1850368
0 2.2469999999999177 555 0 500 3696 0.18470400000000001
0 2.2474999999999179 556 0 500 3697 0.1850368
0 2.2479999999999181 555 0 500 3697 0.18470400000000001
0 2.2484999999999182 556 0 500 3698 0.1850368
0 2.2489999999999184 556 0 500 3699 0.1850368
0 2.2494999999999186 556 0 500 3700 0.1850368
0 2.2499999999999187 555 0 500 3700 0.18470400000000001
0 2.2504999999999189 556 0 500 3701 0.1850368
0 2.2509999999999191 556 0 500 3702 0.1850368
0 2.2514999999999192 556 0 500 3703 0.1850368
0 2.2519999999999194 555 0 500 3703 0.18470400000000001
0 2.2524999999999196 555 0 500 3704 0.18470400000000001
0 2.2529999999999197 556 0 500 3705 0.1850368
0 2.2534999999999199 556 0 500 3706 0.1850368
0 2.2539999999999201 555 0 500 3706 0.18470400000000001
0 2.2544999999999202 555 0 500 3707 0.18470400000000001
0 2.2549999999999204 556 0 500 3708 0.1850368
0 2.2554999999999206 556 0 500 3709 0.1850368
0 2.2559999999999207 556 0 500 3710 0.1850368
0 2.2564999999999209 555 0 500 3710 0.18470400000000001
0 2.2569999999999211 556 0 500 3711 0.1850368
0 2.2574999999999212 556 0 500 3712 0.1850368
0 2.2579999999999214 556 0 500 3712 0.1850368
0 2.2584999999999216 555 0 500 3713 0.18470400000000001
0 2.2589999999999217 556 0 500 3714 0.1850368
0 2.2594999999999219 555 0 500 3714 0.18470400000000001
0 2.2599999999999221 555 0 500 3715 0.18470400000000001
0 2.2604999999999222 556 0 500 3716 0.1850368
0 2.2609999999999224 555 0 500 3717 0.18470400000000001
0 2.2614999999999226 555 0 500 3717 0.18470400000000001
0 2.2619999999999227 555 0 500 3718 0.18470400000000001
0 2.2624999999999229 556 0 500 3719 0.1850368
0 2.2629999999999231 555 0 500 3720 0.18470400000000001
0 2.2634999999999232 556 0 500 3721 0.1850368
0 2.2639999999999234 555 0 500 3721 0.18470400000000001
0 2.2644999999999236 556 0 500 3722 0.1850368
0 2.2649999999999237 556 0 500 3723 0.1850368
0 2.2654999999999239 556 0 500 3724 0.1850368
0 2.2659999999999241 555 0 500 3724 0.18470400000000001
0 2.2664999999999242 556 0 500 3725 0.1850368
0 2.2669999999999244 556 0 500 3726 0.1850368
0 2.2674999999999246 556 0 500 3727 0.1850368
0 2.2679999999999247 555 0 500 3727 0.18470400000000001
0 2.2684999999999249 555 0 500 3728 0.18470400000000001
0 2.2689999999999251 556 0 500 3729 0.1850368
0 2.2694999999999252 556 0 500 3730 0.1850368
0 2.2699999999999254 556 0 500 3731 0.1850368
0 2.2704999999999256 555 0 500 3731 0.18470400000000001
0 2.2709999999999257 556 0 500 3732 0.1850368
0 2.2714999999999259 556 0 500 3733 0.1850368
0 2.2719999999999261 556 0 500 3734 0.1850368
0 2.2724999999999262 555 0 500 3734 0.18470400000000001
0 2.2729999999999264 556 0 500 3735 0.1850368
0 2.2734999999999266 556 0 500 3736 0.1850368
0 2.2739999999999267 557 0 500 3737 0.1853696
0 2.2744999999999269 555 0 500 3737 0.18470400000000001
0 2.2749999999999271 556 0 500 3738 0.1850368
0 2.2754999999999272 555 0 500 3738 0.18470400000000001
0 2.2759999999999274 555 0 500 3739 0.18470400000000001
0 2.2764999999999276 556 0 500 3740 0.1850368
0 2.2769999999999277 555 0 500 3741 0.18470400000000001
0 2.2774999999999279 556 0 500 3742 0.1850368
0 2.2779999999999281 556 0 500 3743 0.1850368
0 2.2784999999999282 557 0 500 3744 0.1853696
0 2.2789999999999284 555 0 500 3744 0.18470400000000001
0 2.2794999999999286 556 0 500 3745 0.1850368
0 2.2799999999999288 556 0 500 3746 0.1850368
0 2.2804999999999289 557 0 500 3747 0.1853696
0 2.2809999999999291 556 0 500 3747 0.1850368
0 2.2814999999999293 556 0 500 3748 0.1850368
0 2.2819999999999294 556 0 500 3749 0.1850368
0 2.2824999999999296 557 0 500 3750 0.1853696
0 2.2829999999999298 556 0 500 3750 0.1850368
0 2.2834999999999299 555 0 500 3751 0.18470400000000001
0 2.2839999999999301 556 0 500 3752 0.1850368
0 2.2844999999999303 556 0 500 3753 0.1850368
0 2.2849999999999304 556 0 500 3753 0.1850368
0 2.2854999999999306 556 0 500 3754 0.1850368
0 2.2859999999999308 556 0 500 3755 0.1850368
0 2.2864999999999309 556 0 500 3756 0.1850368
0 2.2869999999999311 557 0 500 3757 0.1853696
0 2.2874999999999313 556 0 500 3757 0.1850368
0 2.2879999999999314 556 0 500 3758 0.1850368
0 2.2884999999999316 556 0 500 3759 0.1850368
0 2.2889999999999318 557 0 500 3760 0.1853696
0 2.2894999999999319 556 0 500 3760 0.1850368
0 2.2899999999999321 557 0 500 3761 0.1853696
0 2.2904999999999323 556 0 500 3762 0.1850368
0 2.2909999999999324 555 0 500 3762 0.18470400000000001
0 2.2914999999999326 556 0 500 3763 0.1850368
0 2.2919999999999328 556 0 500 3764 0.1850368
0 2.2924999999999329 556 0 500 3764 0.1850368
0 2.2929999999999331 555 0 500 3765 0.18470400000000001
0 2.2934999999999333 556 0 500 3766 0.1850368
0 2.2939999999999334 556 0 500 3767 0.1850368
0 2.2944999999999336 557 0 500 3768 0.1853696
0 2.2949999999999338 555 0 500 3768 0.18470400000000001
0 2.2954999999999339 556 0 500 3769 0.1850368
0 2.2959999999999341 556 0 500 3770 0.1850368
0 2.2964999999999343 557 0 500 3771 0.1853696
0 2.2969999999999344 556 0 500 3771 0.1850368
0 2.2974999999999346 556 0 500 3772 0.1850368
0 2.2979999999999348 556 0 500 3773 0.1850368
0 2.2984999999999349 556 0 500 3774 0.1850368
0 2.2989999999999351 556 0 500 3774 0.1850368
0 2.2994999999999353 555 0 500 3775 0.18470400000000001
0 2.2999999999999354 556 0 500 3776 0.1850368
0 2.3004999999999356 556 0 500 3777 0.1850368
0 2.3009999999999358 557 0 500 3778 0.1853696
0 2.3014999999999359 556 0 500 3778 0.1850368
0 2.3019999999999361 556 0 500 3779 0.1850368
0 2.3024999999999363 556 0 500 3780 0.1850368
0 2.3029999999999364 557 0 500 3781 0.1853696
0 2.3034999999999366 556 0 500 3781 0.1850368
0 2.3039999999999368 556 0 500 3782 0.1850368
0 2.3044999999999369 556 0 500 3783 0.1850368
0 2.3049999999999371 557 0 500 3784 0.1853696
0 2.3054999999999373 556 0 500 3784 0.1850368
0 2.3059999999999374 556 0 500 3785 0.1850368
0 2.3064999999999376 556 0 500 3786 0.1850368
0 2.3069999999999378 556 0 500 3787 0.1850368
0 2.3074999999999379 556 0 500 3787 0.1850368
0 2.3079999999999381 556 0 500 3788 0.1850368
0 2.3084999999999383 557 0 500 3789 0.1853696
0 2.3089999999999384 555 0 500 3789 0.18470400000000001
0 2.3094999999999386 556 0 500 3790 0.1850368
0 2.3099999999999388 556 0 500 3791 0.1850368
0 2.3104999999999389 557 0 500 3792 0.1853696
0 2.3109999999999391 555 0 500 3792 0.18470400000000001
0 2.3114999999999393 556 0 500 3793 0.1850368
0 2.3119999999999394 556 0 500 3794 0.1850368
0 2.3124999999999396 557 0 500 3795 0.1853696
0 2.3129999999999398 556 0 500 3795 0.1850368
0 2.3134999999999399 555 0 500 3796 0.18470400000000001
0 2.3139999999999401 556 0 500 3797 0.1850368
0 2.3144999999999403 556 0 500 3798 0.1850368
0 2.3149999999999404 556 0 500 3798 0.1850368
0 2.3154999999999406 555 0 500 3799 0.18470400000000001
0 2.3159999999999408 556 0 500 3800 0.1850368
0 2.3164999999999409 556 0 500 3801 0.1850368
0 2.3169999999999411 557 0 500 3802 0.1853696
0 2.3174999999999413 557 0 500 3803 0.1853696
0 2.3179999999999414 557 0 500 3804 0.1853696
0 2.3184999999999416 556 0 500 3804 0.1850368
0 2.3189999999999418 557 0 500 3805 0.1853696
0 2.3194999999999419 557 0 500 3806 0.1853696
0 2.3199999999999421 557 0 500 3807 0.1853696
0 2.3204999999999423 556 0 500 3807 0.1850368
0 2.3209999999999424 556 0 500 3808 0.1850368
0 2.3214999999999426 557 0 500 3809 0.1853696
0 2.3219999999999428 557 0 500 3810 0.1853696
0 2.3224999999999429 556 0 500 3810 0.1850368
0 2.3229999999999431 556 0 500 3811 0.1850368
0 2.3234999999999433 557 0 500 3812 0.1853696
0 2.3239999999999434 556 0 500 3812 0.1850368
0 2.3244999999999436 557 0 500 3813 0.1853696
0 2.3249999999999438 556 0 500 3814 0.1850368
0 2.3254999999999439 557 0 500 3815 0.1853696
0 2.3259999999999441 556 0 500 3815 0.1850368
0 2.3264999999999443 557 0 500 3816 0.1853696
0 2.3269999999999444 556 0 500 3817 0.1850368
0 2.3274999999999446 557 0 500 3818 0.1853696
0 2.3279999999999448 556 0 500 3818 0.1850368
0 2.3284999999999449 556 0 500 3819 0.1850368
0 2.3289999999999451 557 0 500 3820 0.1853696
0 2.3294999999999453 556 0 500 3821 0.1850368
0 2.3299999999999454 556 0 500 3821 0.1850368
0 2.3304999999999456 556 0 500 3822 0.1850368
0 2.3309999999999458 557 0 500 3823 0.1853696
0 2.3314999999999459 556 0 500 3824 0.1850368
0 2.3319999999999461 556 0 500 3824 0.1850368
0 2.3324999999999463 556 0 500 3825 0.1850368
0 2.3329999999999464 557 0 500 3826 0.1853696
0 2.3334999999999466 557 0 500 3827 0.1853696
0 2.3339999999999468 557 0 500 3828 0.1853696
0 2.334499999999947 556 0 500 3828 0.1850368
0 2.3349999999999471 557 0 500 3829 0.1853696
0 2.3354999999999473 557 0 500 3830 0.1853696
0 2.3359999999999475 557 0 500 3831 0.1853696
0 2.3364999999999476 556 0 500 3831 0.1850368
0 2.3369999999999478 556 0 500 3832 0.1850368
0 2.337499999999948 557 0 500 3833 0.1853696
0 2.3379999999999481 557 0 500 3834 0.1853696
0 2.3384999999999483 556 0 500 3834 0.1850368
0 2.3389999999999485 556 0 500 3835 0.1850368
0 2.3394999999999486 557 0 500 3836 0.1853696
0 2.3399999999999488 557 0 500 3837 0.1853696
0 2.340499999999949 557 0 500 3837 0.1853696
0 2.3409999999999491 556 0 500 3838 0.1850368
0 2.3414999999999493 557 0 500 3839 0.1853696
0 2.3419999999999495 556 0 500 3839 0.1850368
0 2.3424999999999496 557 0 500 3840 0.1853696
0 2.3429999999999498 556 0 500 3841 0.1850368
0 2.34349999999995 557 0 500 3842 0.1853696
0 2.3439999999999501 556 0 500 3842 0.1850368
0 2.3444999999999503 556 0 500 3843 0.1850368
0 2.3449999999999505 557 0 500 3844 0.1853696
0 2.3454999999999506 556 0 500 3845 0.1850368
0 2.3459999999999508 556 0 500 3845 0.1850368
0 2.346499999999951 556 0 500 3846 0.1850368
0 2.3469999999999511 557 0 500 3847 0.1853696
0 2.3474999999999513 556 0 500 3848 0.1850368
0 2.3479999999999515 557 0 500 3849 0.1853696
0 2.3484999999999516 556 0 500 3849 0.1850368
0 2.3489999999999518 557 0 500 3850 0.1853696
0 2.349499999999952 557 0 500 3851 0.1853696
0 2.3499999999999521 557 0 500 3852 0.1853696
0 2.3504999999999523 556 0 500 3852 0.1850368
0 2.3509999999999525 557 0 500 3853 0.1853696
0 2.3514999999999526 557 0 500 3854 0.1853696
0 2.3519999999999528 556 0 500 3855 0.1850368
0 2.352499999999953 556 0 500 3855 0.1850368
0 2.3529999999999531 556 0 500 3856 0.1850368
0 2.3534999999999533 557 0 500 3857 0.1853696
0 2.3539999999999535 557 0 500 3858 0.1853696
0 2.3544999999999536 556 0 500 3858 0.1850368
0 2.3549999999999538 556 0 500 3859 0.1850368
0 2.355499999999954 557 0 500 3860 0.1853696
0 2.3559999999999541 557 0 500 3861 0.1853696
0 2.3564999999999543 558 0 500 3862 0.18570239999999999
0 2.3569999999999545 556 0 500 3862 0.1850368
0 2.3574999999999546 557 0 500 3863 0.1853696
0 2.3579999999999548 557 0 500 3864 0.1853696
0 2.358499999999955 558 0 500 3865 0.18570239999999999
0 2.3589999999999551 556 0 500 3865 0.1850368
0 2.3594999999999553 556 0 500 3866 0.1850368
0 2.3599999999999555 557 0 500 3867 0.1853696
0 2.3604999999999556 557 0 500 3868 0.1853696
0 2.3609999999999558 557 0 500 3868 0.1853696
0 2.361499999999956 556 0 500 3869 0.1850368
0 2.3619999999999561 557 0 500 3870 0.1853696
0 2.3624999999999563 557 0 500 3871 0.1853696
0 2.3629999999999565 557 0 500 3871 0.1853696
0 2.3634999999999566 556 0 500 3872 0.1850368
0 2.3639999999999568 557 0 500 3873 0.1853696
0 2.364499999999957 557 0 500 3874 0.1853696
0 2.3649999999999571 558 0 500 3875 0.18570239999999999
0 2.3654999999999573 557 0 500 3875 0.1853696
0 2.3659999999999575 557 0 500 3876 0.1853696
0 2.3664999999999576 557 0 500 3877 0.1853696
0 2.3669999999999578 557 0 500 3878 0.1853696
0 2.367499999999958 557 0 500 3878 0.1853696
0 2.3679999999999581 556 0 500 3879 0.1850368
0 2.3684999999999583 557 0 500 3880 0.1853696
0 2.3689999999999585 557 0 500 3881 0.1853696
0 2.3694999999999586 557 0 500 3881 0.1853696
0 2.3699999999999588 557 0 500 3882 0.1853696
0 2.370499999999959 557 0 500 3883 0.1853696
0 2.3709999999999591 557 0 500 3884 0.1853696
0 2.3714999999999593 558 0 500 3885 0.18570239999999999
0 2.3719999999999595 557 0 500 3885 0.1853696
0 2.3724999999999596 558 0 500 3886 0.18570239999999999
0 2.3729999999999598 557 0 500 3887 0.1853696
0 2.37349999999996 557 0 500 3887 0.1853696
0 2.3739999999999601 557 0 500 3888 0.1853696
0 2.3744999999999603 557 0 500 3889 0.1853696
0 2.3749999999999605 556 0 500 3889 0.1850368
0 2.3754999999999606 556 0 500 3890 0.1850368
0 2.3759999999999608 557 0 500 3891 0.1853696
0 2.376499999999961 557 0 500 3892 0.1853696
0 2.3769999999999611 557 0 500 3892 0.1853696
0 2.3774999999999613 556 0 500 3893 0.1850368
0 2.3779999999999615 557 0 500 3894 0.1853696
0 2.3784999999999616 557 0 500 3895 0.1853696
0 2.3789999999999618 558 0 500 3896 0.18570239999999999
0 2.379499999999962 556 0 500 3896 0.1850368
0 2.3799999999999621 557 0 500 3897 0.1853696
0 2.3804999999999623 557 0 500 3898 0.1853696
0 2.3809999999999625 558 0 500 3899 0.18570239999999999
0 2.3814999999999626 557 0 500 3899 0.1853696
0 2.3819999999999628 557 0 500 3900 0.1853696
0 2.382499999999963 557 0 500 3901 0.1853696
0 2.3829999999999631 557 0 500 3902 0.1853696
0 2.3834999999999633 557 0 500 3902 0.1853696
0 2.3839999999999635 556 0 500 3903 0.1850368
0 2.3844999999999636 557 0 500 3904 0.1853696
0 2.3849999999999638 557 0 500 3905 0.1853696
0 2.385499999999964 557 0 500 3905 0.1853696
0 2.3859999999999641 557 0 500 3906 0.1853696
0 2.3864999999999643 557 0 500 3907 0.1853696
0 2.3869999999999645 557 0 500 3908 0.1853696
0 2.3874999999999647 558 0 500 3909 0.18570239999999999
0 2.3879999999999648 557 0 500 3909 0.1853696
0 2.388499999999965 558 0 500 3910 0.18570239999999999
0 2.3889999999999652 557 0 500 3911 0.1853696
0 2.3894999999999653 558 0 500 3912 0.18570239999999999
0 2.3899999999999655 557 0 500 3912 0.1853696
0 2.3904999999999657 557 0 500 3913 0.1853696
0 2.3909999999999658 556 0 500 3913 0.1850368
0 2.391499999999966 556 0 500 3914 0.1850368
0 2.3919999999999662 557 0 500 3915 0.1853696
0 2.3924999999999663 557 0 500 3916 0.1853696
0 2.3929999999999665 557 0 500 3916 0.1853696
0 2.3934999999999667 556 0 500 3917 0.1850368
0 2.3939999999999668 557 0 500 3918 0.1853696
0 2.394499999999967 557 0 500 3919 0.1853696
0 2.3949999999999672 558 0 500 3920 0.18570239999999999
0 2.3954999999999673 556 0 500 3920 0.1850368
0 2.3959999999999675 557 0 500 3921 0.1853696
0 2.3964999999999677 557 0 500 3922 0.1853696
0 2.3969999999999678 558 0 500 3923 0.18570239999999999
0 2.397499999999968 557 0 500 3923 0.1853696
0 2.3979999999999682 557 0 500 3924 0.1853696
0 2.3984999999999683 557 0 500 3925 0.1853696
0 2.3989999999999685 557 0 500 3926 0.1853696
0 2.3994999999999687 558 0 500 3927 0.18570239999999999
0 2.3999999999999688 557 0 500 3928 0.1853696
0 2.400499999999969 557 0 500 3928 0.1853696
0 2.4009999999999692 557 0 500 3929 0.1853696
0 2.4014999999999693 558 0 500 3930 0.18570239999999999
0 2.4019999999999695 558 0 500 3931 0.18570239999999999
0 2.4024999999999697 558 0 500 3932 0.18570239999999999
0 2.4029999999999698 557 0 500 3932 0.1853696
0 2.40349999999997 558 0 500 3933 0.18570239999999999
0 2.4039999999999702 558 0 500 3934 0.18570239999999999
0 2.4044999999999703 559 0 500 3935 0.18603520000000001
0 2.4049999999999705 557 0 500 3935 0.1853696
0 2.4054999999999707 558 0 500 3936 0.18570239999999999
0 2.4059999999999708 558 0 500 3937 0.18570239999999999
0 2.406499999999971 557 0 500 3937 0.1853696
0 2.4069999999999712 557 0 500 3938 0.1853696
0 2.4074999999999713 557 0 500 3939 0.1853696
0 2.4079999999999715 557 0 500 3939 0.1853696
0 2.4084999999999717 557 0 500 3940 0.1853696
0 2.4089999999999718 558 0 500 3941 0.18570239999999999
0 2.409499999999972 557 0 500 3942 0.1853696
0 2.4099999999999722 558 0 500 3943 0.18570239999999999
0 2.4104999999999723 557 0 500 3943 0.1853696
0 2.4109999999999725 558 0 500 3944 0.18570239999999999
0 2.4114999999999727 557 0 500 3945 0.1853696
0 2.4119999999999728 558 0 500 3946 0.18570239999999999
0 2.412499999999973 557 0 500 3946 0.1853696
0 2.4129999999999732 558 0 500 3947 0.18570239999999999
0 2.4134999999999733 558 0 500 3948 0.18570239999999999
0 2.4139999999999735 557 0 500 3949 0.1853696
0 2.4144999999999737 557 0 500 3949 0.1853696
0 2.4149999999999738 557 0 500 3950 0.1853696
0 2.415499999999974 558 0 500 3951 0.18570239999999999
0 2.4159999999999742 557 0 500 3952 0.1853696
0 2.4164999999999743 557 0 500 3952 0.1853696
0 2.4169999999999745 557 0 500 3953 0.1853696
0 2.4174999999999747 558 0 500 3954 0.18570239999999999
0 2.4179999999999748 558 0 500 3955 0.18570239999999999
0 2.418499999999975 558 0 500 3956 0.18570239999999999
0 2.4189999999999752 557 0 500 3956 0.1853696
0 2.4194999999999753 558 0 500 3957 0.18570239999999999
0 2.4199999999999755 558 0 500 3958 0.18570239999999999
0 2.4204999999999757 559 0 500 3959 0.18603520000000001
0 2.4209999999999758 557 0 500 3959 0.1853696
0 2.421499999999976 558 0 500 3960 0.18570239999999999
0 2.4219999999999762 558 0 500 3961 0.18570239999999999
0 2.4224999999999763 558 0 500 3962 0.18570239999999999
0 2.4229999999999765 557 0 500 3962 0.1853696
0 2.4234999999999767 557 0 500 3963 0.1853696
0 2.4239999999999768 557 0 500 3963 0.1853696
0 2.424499999999977 557 0 500 3964 0.1853696
0 2.4249999999999772 558 0 500 3965 0.18570239999999999
0 2.4254999999999773 557 0 500 3966 0.1853696
0 2.4259999999999775 558 0 500 3967 0.18570239999999999
0 2.4264999999999777 557 0 500 3967 0.1853696
0 2.4269999999999778 558 0 500 3968 0.18570239999999999
0 2.427499999999978 557 0 500 3969 0.1853696
0 2.4279999999999782 558 0 500 3970 0.18570239999999999
0 2.4284999999999783 557 0 500 3970 0.1853696
0 2.4289999999999785 558 0 500 3971 0.18570239999999999
0 2.4294999999999787 558 0 500 3972 0.18570239999999999
0 2.4299999999999788 557 0 500 3973 0.1853696
0 2.430499999999979 557 0 500 3973 0.1853696
0 2.4309999999999792 557 0 500 3974 0.1853696
0 2.4314999999999793 558 0 500 3975 0.18570239999999999
0 2.4319999999999795 557 0 500 3976 0.1853696
0 2.4324999999999797 557 0 500 3976 0.1853696
0 2.4329999999999798 557 0 500 3977 0.1853696
0 2.43349999999998 558 0 500 3978 0.18570239999999999
0 2.4339999999999802 558 0 500 3979 0.18570239999999999
0 2.4344999999999803 558 0 500 3980 0.18570239999999999
0 2.4349999999999805 557 0 500 3980 0.1853696
0 2.4354999999999807 558 0 500 3981 0.18570239999999999
0 2.4359999999999808 558 0 500 3982 0.18570239999999999
0 2.436499999999981 559 0 500 3983 0.18603520000000001
0 2.4369999999999812 557 0 500 3983 0.1853696
0 2.4374999999999813 557 0 500 3984 0.1853696
0 2.4379999999999815 558 0 500 3985 0.18570239999999999
0 2.4384999999999817 558 0 500 3986 0.18570239999999999
0 2.4389999999999818 557 0 500 3986 0.1853696
0 2.439499999999982 557 0 500 3987 0.1853696
0 2.4399999999999822 558 0 500 3988 0.18570239999999999
0 2.4404999999999824 558 0 500 3989 0.18570239999999999
0 2.4409999999999825 559 0 500 3990 0.18603520000000001
0 2.4414999999999827 557 0 500 3990 0.1853696
0 2.4419999999999829 558 0 500 3991 0.18570239999999999
0 2.442499999999983 558 0 500 3992 0.18570239999999999
0 2.4429999999999832 559 0 500 3993 0.18603520000000001
0 2.4434999999999834 557 0 500 3993 0.1853696
0 2.4439999999999835 558 0 500 3994 0.18570239999999999
0 2.4444999999999837 558 0 500 3995 0.18570239999999999
0 2.4449999999999839 558 0 500 3996 0.18570239999999999
0 2.445499999999984 558 0 500 3996 0.18570239999999999
0 2.4459999999999842 557 0 500 3997 0.1853696
0 2.4464999999999844 558 0 500 3998 0.18570239999999999
0 2.4469999999999845 558 0 500 3999 0.18570239999999999
0 2.4474999999999847 558 0 500 3999 0.18570239999999999
0 2.4479999999999849 557 0 500 4000 0.1853696
0 2.448499999999985 558 0 500 4001 0.18570239999999999
0 2.4489999999999852 557 0 500 4001 0.1853696
0 2.4494999999999854 557 0 500 4001 0.1853696
0 2.4499999999999855 556 0 500 4001 0.1850368
0 2.4504999999999857 556 0 500 4002 0.1850368
0 2.4509999999999859 556 0 500 4003 0.1850368
0 2.451499999999986 557 0 500 4004 0.1853696
0 2.4519999999999862 556 0 500 4004 0.1850368
0 2.4524999999999864 556 0 500 4005 0.1850368
0 2.4529999999999865 556 0 500 4006 0.1850368
0 2.4534999999999867 556 0 500 4007 0.1850368
0 2.4539999999999869 556 0 500 4007 0.1850368
0 2.454499999999987 556 0 500 4008 0.1850368
0 2.4549999999999872 556 0 500 4009 0.1850368
0 2.4554999999999874 556 0 500 4010 0.1850368
0 2.4559999999999875 557 0 500 4011 0.1853696
0 2.4564999999999877 556 0 500 4011 0.1850368
0 2.4569999999999879 557 0 500 4012 0.1853696
0 2.457499999999988 555 0 500 4012 0.18470400000000001
0 2.4579999999999882 556 0 500 4013 0.1850368
0 2.4584999999999884 556 0 500 4014 0.1850368
0 2.4589999999999885 557 0 500 4015 0.1853696
0 2.4594999999999887 555 0 500 4015 0.18470400000000001
0 2.4599999999999889 555 0 500 4016 0.18470400000000001
0 2.460499999999989 556 0 500 4017 0.1850368
0 2.4609999999999892 556 0 500 4018 0.1850368
0 2.4614999999999894 556 0 500 4018 0.1850368
0 2.4619999999999895 555 0 500 4019 0.18470400000000001
0 2.4624999999999897 556 0 500 4020 0.1850368
0 2.4629999999999899 556 0 500 4021 0.1850368
0 2.46349999999999 557 0 500 4022 0.1853696
0 2.4639999999999902 555 0 500 4022 0.18470400000000001
0 2.4644999999999904 556 0 500 4023 0.1850368
0 2.4649999999999905 556 0 500 4024 0.1850368
0 2.4654999999999907 557 0 500 4025 0.1853696
0 2.4659999999999909 556 0 500 4025 0.1850368
0 2.466499999999991 556 0 500 4026 0.1850368
0 2.4669999999999912 556 0 500 4027 0.1850368
0 2.4674999999999914 557 0 500 4028 0.1853696
0 2.4679999999999915 556 0 500 4028 0.1850368
0 2.4684999999999917 556 0 500 4029 0.1850368
0 2.4689999999999919 556 0 500 4030 0.1850368
0 2.469499999999992 556 0 500 4031 0.1850368
0 2.4699999999999922 556 0 500 4031 0.1850368
0 2.4704999999999924 556 0 500 4032 0.1850368
0 2.4709999999999925 556 0 500 4033 0.1850368
0 2.4714999999999927 556 0 500 4034 0.1850368
0 2.4719999999999929 557 0 500 4035 0.1853696
0 2.472499999999993 556 0 500 4035 0.1850368
0 2.4729999999999932 557 0 500 4036 0.1853696
0 2.4734999999999934 556 0 500 4037 0.1850368
0 2.4739999999999935 556 0 500 4037 0.1850368
0 2.4744999999999937 556 0 500 4038 0.1850368
0 2.4749999999999939 557 0 500 4039 0.1853696
0 2.475499999999994 555 0 500 4039 0.18470400000000001
0 2.4759999999999942 555 0 500 4040 0.18470400000000001
0 2.4764999999999944 556 0 500 4041 0.1850368
0 2.4769999999999945 556 0 500 4042 0.1850368
0 2.4774999999999947 556 0 500 4042 0.1850368
0 2.4779999999999949 555 0 500 4043 0.18470400000000001
0 2.478499999999995 556 0 500 4044 0.1850368
0 2.4789999999999952 556 0 500 4045 0.1850368
0 2.4794999999999954 557 0 500 4046 0.1853696
0 2.4799999999999955 555 0 500 4046 0.18470400000000001
0 2.4804999999999957 556 0 500 4047 0.1850368
0 2.4809999999999959 556 0 500 4048 0.1850368
0 2.481499999999996 557 0 500 4049 0.1853696
0 2.4819999999999962 556 0 500 4049 0.1850368
0 2.4824999999999964 556 0 500 4050 0.1850368
0 2.4829999999999965 556 0 500 4051 0.1850368
0 2.4834999999999967 556 0 500 4052 0.1850368
0 2.4839999999999969 556 0 500 4052 0.1850368
0 2.484499999999997 556 0 500 4053 0.1850368
0 2.4849999999999972 556 0 500 4054 0.1850368
0 2.4854999999999974 556 0 500 4055 0.1850368
0 2.4859999999999975 557 0 500 4056 0.1853696
0 2.4864999999999977 557 0 500 4057 0.1853696
0 2.4869999999999979 557 0 500 4058 0.1853696
0 2.487499999999998 556 0 500 4058 0.1850368
0 2.4879999999999982 557 0 500 4059 0.1853696
0 2.4884999999999984 557 0 500 4060 0.1853696
0 2.4889999999999985 558 0 500 4061 0.18570239999999999
0 2.4894999999999987 556 0 500 4061 0.1850368
0 2.4899999999999989 557 0 500 4062 0.1853696
0 2.490499999999999 556 0 500 4062 0.1850368
0 2.4909999999999992 556 0 500 4063 0.1850368
0 2.4914999999999994 556 0 500 4064 0.1850368
0 2.4919999999999995 556 0 500 4065 0.1850368
0 2.4924999999999997 556 0 500 4065 0.1850368
0 2.4929999999999999 556 0 500 4066 0.1850368
0 2.4935 557 0 500 4067 0.1853696
0 2.4940000000000002 556 0 500 4068 0.1850368
0 2.4945000000000004 557 0 500 4069 0.1853696
0 2.4950000000000006 556 0 500 4069 0.1850368
0 2.4955000000000007 557 0 500 4070 0.1853696
0 2.4960000000000009 556 0 500 4071 0.1850368
0 2.4965000000000011 557 0 500 4072 0.1853696
0 2.4970000000000012 556 0 500 4072 0.1850368
0 2.4975000000000014 557 0 500 4073 0.1853696
0 2.4980000000000016 557 0 500 4074 0.1853696
0 2.4985000000000017 556 0 500 4075 0.1850368
0 2.4990000000000019 556 0 500 4075 0.1850368
0 2.4995000000000021 556 0 500 4076 0.1850368
0 2.5000000000000022 557 0 500 4077 0.1853696
0 2.5005000000000024 557 0 500 4078 0.1853696
0 2.5010000000000026 556 0 500 4078 0.1850368
0 2.5015000000000027 556 0 500 4079 0.1850368
0 2.5020000000000029 557 0 500 4080 0.1853696
0 2.5025000000000031 557 0 500 4081 0.1853696
0 2.5030000000000032 557 0 500 4082 0.1853696
0 2.5035000000000034 556 0 500 4082 0.1850368
0 2.5040000000000036 557 0 500 4083 0.1853696
0 2.5045000000000037 557 0 500 4084 0.1853696
0 2.5050000000000039 558 0 500 4085 0.18570239999999999
0 2.5055000000000041 556 0 500 4085 0.1850368
0 2.5060000000000042 557 0 500 4086 0.1853696
0 2.5065000000000044 557 0 500 4087 0.1853696
0 2.5070000000000046 556 0 500 4087 0.1850368
0 2.5075000000000047 556 0 500 4088 0.1850368
0 2.5080000000000049 556 0 500 4089 0.1850368
0 2.5085000000000051 556 0 500 4089 0.1850368
0 2.5090000000000052 556 0 500 4090 0.1850368
0 2.5095000000000054 557 0 500 4091 0.1853696
0 2.5100000000000056 556 0 500 4092 0.1850368
0 2.5105000000000057 557 0 500 4093 0.1853696
0 2.5110000000000059 556 0 500 4093 0.1850368
0 2.5115000000000061 557 0 500 4094 0.1853696
0 2.5120000000000062 556 0 500 4095 0.1850368
0 2.5125000000000064 557 0 500 4096 0.1853696
0 2.5130000000000066 556 0 500 4096 0.1850368
0 2.5135000000000067 557 0 500 4097 0.1853696
0 2.5140000000000069 557 0 500 4098 0.1853696
0 2.5145000000000071 556 0 500 4099 0.1850368
0 2.5150000000000072 556 0 500 4099 0.1850368
0 2.5155000000000074 556 0 500 4100 0.1850368
0 2.5160000000000076 557 0 500 4101 0.1853696
0 2.5165000000000077 557 0 500 4102 0.1853696
0 2.5170000000000079 557 0 500 4103 0.1853696
0 2.5175000000000081 556 0 500 4103 0.1850368
0 2.5180000000000082 557 0 500 4104 0.1853696
0 2.5185000000000084 557 0 500 4105 0.1853696
0 2.5190000000000086 557 0 500 4106 0.1853696
0 2.5195000000000087 556 0 500 4106 0.1850368
0 2.5200000000000089 557 0 500 4107 0.1853696
0 2.5205000000000091 557 0 500 4108 0.1853696
0 2.5210000000000092 558 0 500 4109 0.18570239999999999
0 2.5215000000000094 556 0 500 4109 0.1850368
0 2.5220000000000096 556 0 500 4110 0.1850368
0 2.5225000000000097 557 0 500 4111 0.1853696
0 2.5230000000000099 557 0 500 4112 0.1853696
0 2.5235000000000101 556 0 500 4112 0.1850368
0 2.5240000000000102 556 0 500 4113 0.1850368
0 2.5245000000000104 557 0 500 4114 0.1853696
0 2.5250000000000106 556 0 500 4114 0.1850368
0 2.5255000000000107 557 0 500 4115 0.1853696
0 2.5260000000000109 556 0 500 4116 0.1850368
0 2.5265000000000111 557 0 500 4117 0.1853696
0 2.5270000000000112 556 0 500 4117 0.1850368
0 2.5275000000000114 557 0 500 4118 0.1853696
0 2.5280000000000116 556 0 500 4119 0.1850368
0 2.5285000000000117 557 0 500 4120 0.1853696
0 2.5290000000000119 556 0 500 4120 0.1850368
0 2.5295000000000121 556 0 500 4121 0.1850368
0 2.5300000000000122 557 0 500 4122 0.1853696
0 2.5305000000000124 556 0 500 4123 0.1850368
0 2.5310000000000126 556 0 500 4123 0.1850368
0 2.5315000000000127 556 0 500 4124 0.1850368
0 2.5320000000000129 557 0 500 4125 0.1853696
0 2.5325000000000131 557 0 500 4126 0.1853696
0 2.5330000000000132 557 0 500 4127 0.1853696
0 2.5335000000000134 556 0 500 4127 0.1850368
0 2.5340000000000136 557 0 500 4128 0.1853696
0 2.5345000000000137 557 0 500 4129 0.1853696
0 2.5350000000000139 557 0 500 4130 0.1853696
0 2.5355000000000141 556 0 500 4130 0.1850368
0 2.5360000000000142 557 0 500 4131 0.1853696
0 2.5365000000000144 557 0 500 4132 0.1853696
0 2.5370000000000146 558 0 500 4133 0.18570239999999999
0 2.5375000000000147 556 0 500 4133 0.1850368
0 2.5380000000000149 556 0 500 4134 0.1850368
0 2.5385000000000151 557 0 500 4135 0.1853696
0 2.5390000000000152 557 0 500 4136 0.1853696
0 2.5395000000000154 556 0 500 4136 0.1850368
0 2.5400000000000156 556 0 500 4137 0.1850368
0 2.5405000000000157 557 0 500 4138 0.1853696
0 2.5410000000000159 556 0 500 4138 0.1850368
0 2.5415000000000161 557 0 500 4139 0.1853696
0 2.5420000000000162 556 0 500 4140 0.1850368
0 2.5425000000000164 557 0 500 4141 0.1853696
0 2.5430000000000166 556 0 500 4141 0.1850368
0 2.5435000000000167 557 0 500 4142 0.1853696
0 2.5440000000000169 556 0 500 4143 0.1850368
0 2.5445000000000171 557 0 500 4144 0.1853696
0 2.5450000000000172 556 0 500 4144 0.1850368
0 2.5455000000000174 556 0 500 4145 0.1850368
0 2.5460000000000176 557 0 500 4146 0.1853696
0 2.5465000000000177 556 0 500 4147 0.1850368
0 2.5470000000000179 556 0 500 4147 0.1850368
0 2.5475000000000181 556 0 500 4148 0.1850368
0 2.5480000000000183 557 0 500 4149 0.1853696
0 2.5485000000000184 557 0 500 4150 0.1853696
0 2.5490000000000186 557 0 500 4151 0.1853696
0 2.5495000000000188 556 0 500 4151 0.1850368
0 2.5500000000000189 557 0 500 4152 0.1853696
0 2.5505000000000191 557 0 500 4153 0.1853696
0 2.5510000000000193 557 0 500 4154 0.1853696
0 2.5515000000000194 556 0 500 4154 0.1850368
0 2.5520000000000196 557 0 500 4155 0.1853696
0 2.5525000000000198 557 0 500 4156 0.1853696
0 2.5530000000000199 557 0 500 4157 0.1853696
0 2.5535000000000201 556 0 500 4157 0.1850368
0 2.5540000000000203 556 0 500 4158 0.1850368
0 2.5545000000000204 557 0 500 4159 0.1853696
0 2.5550000000000206 557 0 500 4160 0.1853696
0 2.5555000000000208 556 0 500 4160 0.1850368
0 2.5560000000000209 556 0 500 4161 0.1850368
0 2.5565000000000211 557 0 500 4162 0.1853696
0 2.5570000000000213 556 0 500 4162 0.1850368
0 2.5575000000000214 557 0 500 4163 0.1853696
0 2.5580000000000216 556 0 500 4164 0.1850368
0 2.5585000000000218 557 0 500 4165 0.1853696
0 2.5590000000000219 556 0 500 4165 0.1850368
0 2.5595000000000221 557 0 500 4166 0.1853696
0 2.5600000000000223 556 0 500 4167 0.1850368
0 2.5605000000000224 556 0 500 4168 0.1850368
0 2.5610000000000226 556 0 500 4168 0.1850368
0 2.5615000000000228 556 0 500 4169 0.1850368
0 2.5620000000000229 557 0 500 4170 0.1853696
0 2.5625000000000231 556 0 500 4171 0.1850368
0 2.5630000000000233 556 0 500 4171 0.1850368
0 2.5635000000000234 556 0 500 4172 0.1850368
0 2.5640000000000236 557 0 500 4173 0.1853696
0 2.5645000000000238 557 0 500 4174 0.1853696
0 2.5650000000000239 557 0 500 4175 0.1853696
0 2.5655000000000241 556 0 500 4175 0.1850368
0 2.5660000000000243 557 0 500 4176 0.1853696
0 2.5665000000000244 557 0 500 4177 0.1853696
0 2.5670000000000246 557 0 500 4178 0.1853696
0 2.5675000000000248 556 0 500 4178 0.1850368
0 2.5680000000000249 557 0 500 4180 0.1853696
0 2.5685000000000251 557 0 500 4180 0.1853696
0 2.5690000000000253 557 0 500 4181 0.1853696
0 2.5695000000000254 557 0 500 4182 0.1853696
0 2.5700000000000256 557 0 500 4183 0.1853696
0 2.5705000000000258 557 0 500 4183 0.1853696
0 2.5710000000000259 557 0 500 4184 0.1853696
0 2.5715000000000261 557 0 500 4185 0.1853696
0 2.5720000000000263 557 0 500 4186 0.1853696
0 2.5725000000000264 558 0 500 4187 0.18570239999999999
0 2.5730000000000266 557 0 500 4187 0.1853696
0 2.5735000000000268 558 0 500 4188 0.18570239999999999
0 2.5740000000000269 556 0 500 4188 0.1850368
0 2.5745000000000271 557 0 500 4189 0.1853696
0 2.5750000000000273 557 0 500 4190 0.1853696
0 2.5755000000000274 557 0 500 4191 0.1853696
0 2.5760000000000276 556 0 500 4191 0.1850368
0 2.5765000000000278 556 0 500 4192 0.1850368
0 2.5770000000000279 557 0 500 4193 0.1853696
0 2.5775000000000281 557 0 500 4194 0.1853696
0 2.5780000000000283 557 0 500 4194 0.1853696
0 2.5785000000000284 556 0 500 4195 0.1850368
0 2.5790000000000286 557 0 500 4196 0.1853696
0 2.5795000000000288 557 0 500 4197 0.1853696
0 2.5800000000000289 558 0 500 4198 0.18570239999999999
0 2.5805000000000291 557 0 500 4198 0.1853696
0 2.5810000000000293 557 0 500 4199 0.1853696
0 2.5815000000000294 557 0 500 4200 0.1853696
0 2.5820000000000296 558 0 500 4201 0.18570239999999999
0 2.5825000000000298 557 0 500 4201 0.1853696
0 2.5830000000000299 557 0 500 4202 0.1853696
0 2.5835000000000301 557 0 500 4203 0.1853696
0 2.5840000000000303 557 0 500 4204 0.1853696
0 2.5845000000000304 557 0 500 4204 0.1853696
0 2.5850000000000306 557 0 500 4205 0.1853696
0 2.5855000000000308 557 0 500 4206 0.1853696
0 2.5860000000000309 557 0 500 4207 0.1853696
0 2.5865000000000311 557 0 500 4207 0.1853696
0 2.5870000000000313 557 0 500 4208 0.1853696
0 2.5875000000000314 557 0 500 4209 0.1853696
0 2.5880000000000316 557 0 500 4210 0.1853696
0 2.5885000000000318 558 0 500 4211 0.18570239999999999
0 2.5890000000000319 557 0 500 4211 0.1853696
0 2.5895000000000321 558 0 500 4212 0.18570239999999999
0 2.5900000000000323 556 0 500 4212 0.1850368
0 2.5905000000000324 557 0 500 4213 0.1853696
0 2.5910000000000326 557 0 500 4214 0.1853696
0 2.5915000000000328 557 0 500 4215 0.1853696
0 2.5920000000000329 556 0 500 4215 0.1850368
0 2.5925000000000331 556 0 500 4216 0.1850368
0 2.5930000000000333 557 0 500 4217 0.1853696
0 2.5935000000000334 557 0 500 4218 0.1853696
0 2.5940000000000336 557 0 500 4218 0.1853696
0 2.5945000000000338 556 0 500 4219 0.1850368
0 2.5950000000000339 557 0 500 4220 0.1853696
0 2.5955000000000341 557 0 500 4221 0.1853696
0 2.5960000000000343 558 0 500 4222 0.18570239999999999
0 2.5965000000000344 557 0 500 4222 0.1853696
0 2.5970000000000346 557 0 500 4223 0.1853696
0 2.5975000000000348 557 0 500 4224 0.1853696
0 2.5980000000000349 558 0 500 4225 0.18570239999999999
0 2.5985000000000351 557 0 500 4225 0.1853696
0 2.5990000000000353 556 0 500 4226 0.1850368
0 2.5995000000000354 557 0 500 4227 0.1853696
0 2.6000000000000356 557 0 500 4228 0.1853696
0 2.6005000000000358 557 0 500 4228 0.1853696
0 2.6010000000000359 557 0 500 4229 0.1853696
0 2.6015000000000361 557 0 500 4230 0.1853696
0 2.6020000000000363 557 0 500 4231 0.1853696
0 2.6025000000000365 558 0 500 4232 0.18570239999999999
0 2.6030000000000366 557 0 500 4232 0.1853696
0 2.6035000000000368 557 0 500 4233 0.1853696
0 2.604000000000037 557 0 500 4234 0.1853696
0 2.6045000000000371 558 0 500 4235 0.18570239999999999
0 2.6050000000000373 557 0 500 4235 0.1853696
0 2.6055000000000375 558 0 500 4236 0.18570239999999999
0 2.6060000000000376 557 0 500 4237 0.1853696
0 2.6065000000000378 556 0 500 4237 0.1850368
0 2.607000000000038 557 0 500 4238 0.1853696
0 2.6075000000000381 557 0 500 4239 0.1853696
0 2.6080000000000383 556 0 500 4239 0.1850368
0 2.6085000000000385 556 0 500 4240 0.1850368
0 2.6090000000000386 557 0 500 4241 0.1853696
0 2.6095000000000388 557 0 500 4242 0.1853696
0 2.610000000000039 558 0 500 4243 0.18570239999999999
0 2.6105000000000391 556 0 500 4243 0.1850368
0 2.6110000000000393 557 0 500 4244 0.1853696
0 2.6115000000000395 557 0 500 4245 0.1853696
0 2.6120000000000396 558 0 500 4246 0.18570239999999999
0 2.6125000000000398 557 0 500 4246 0.1853696
0 2.61300000000004 557 0 500 4247 0.1853696
0 2.6135000000000401 557 0 500 4248 0.1853696
0 2.6140000000000403 558 0 500 4249 0.18570239999999999
0 2.6145000000000405 557 0 500 4249 0.1853696
0 2.6150000000000406 556 0 500 4250 0.1850368
0 2.6155000000000408 557 0 500 4251 0.1853696
0 2.616000000000041 557 0 500 4252 0.1853696
0 2.6165000000000411 557 0 500 4252 0.1853696
0 2.6170000000000413 557 0 500 4253 0.1853696
0 2.6175000000000415 557 0 500 4254 0.1853696
0 2.6180000000000416 557 0 500 4255 0.1853696
0 2.6185000000000418 558 0 500 4256 0.18570239999999999
0 2.619000000000042 557 0 500 4256 0.1853696
0 2.6195000000000421 557 0 500 4257 0.1853696
0 2.6200000000000423 557 0 500 4258 0.1853696
0 2.6205000000000425 558 0 500 4259 0.18570239999999999
0 2.6210000000000426 557 0 500 4259 0.1853696
0 2.6215000000000428 558 0 500 4260 0.18570239999999999
0 2.622000000000043 557 0 500 4261 0.1853696
0 2.6225000000000431 557 0 500 4262 0.1853696
0 2.6230000000000433 557 0 500 4262 0.1853696
0 2.6235000000000435 557 0 500 4263 0.1853696
0 2.6240000000000436 556 0 500 4263 0.1850368
0 2.6245000000000438 556 0 500 4264 0.1850368
0 2.625000000000044 557 0 500 4265 0.1853696
0 2.6255000000000441 557 0 500 4266 0.1853696
0 2.6260000000000443 558 0 500 4267 0.18570239999999999
0 2.6265000000000445 556 0 500 4267 0.1850368
0 2.6270000000000446 557 0 500 4268 0.1853696
0 2.6275000000000448 557 0 500 4269 0.1853696
0 2.628000000000045 558 0 500 4270 0.18570239999999999
0 2.6285000000000451 557 0 500 4270 0.1853696
0 2.6290000000000453 557 0 500 4271 0.1853696
0 2.6295000000000455 557 0 500 4272 0.1853696
0 2.6300000000000456 557 0 500 4273 0.1853696
0 2.6305000000000458 557 0 500 4273 0.1853696
0 2.631000000000046 556 0 500 4274 0.1850368
0 2.6315000000000461 557 0 500 4275 0.1853696
0 2.6320000000000463 557 0 500 4276 0.1853696
0 2.6325000000000465 557 0 500 4276 0.1853696
0 2.6330000000000466 557 0 500 4277 0.1853696
0 2.6335000000000468 557 0 500 4278 0.1853696
0 2.634000000000047 557 0 500 4279 0.1853696
0 2.6345000000000471 558 0 500 4280 0.18570239999999999
0 2.6350000000000473 557 0 500 4280 0.1853696
0 2.6355000000000475 557 0 500 4281 0.1853696
0 2.6360000000000476 557 0 500 4282 0.1853696
0 2.6365000000000478 558 0 500 4283 0.18570239999999999
0 2.637000000000048 557 0 500 4283 0.1853696
0 2.6375000000000481 557 0 500 4284 0.1853696
0 2.6380000000000483 557 0 500 4285 0.1853696
0 2.6385000000000485 557 0 500 4286 0.1853696
0 2.6390000000000486 557 0 500 4286 0.1853696
0 2.6395000000000488 557 0 500 4287 0.1853696
0 2.640000000000049 556 0 500 4287 0.1850368
0 2.6405000000000491 556 0 500 4288 0.1850368
0 2.6410000000000493 557 0 500 4289 0.1853696
0 2.6415000000000495 557 0 500 4290 0.1853696
0 2.6420000000000496 558 0 500 4291 0.18570239999999999
0 2.6425000000000498 556 0 500 4291 0.1850368
0 2.64300000000005 557 0 500 4292 0.1853696
0 2.6435000000000501 557 0 500 4293 0.1853696
0 2.6440000000000503 558 0 500 4294 0.18570239999999999
0 2.6445000000000505 557 0 500 4294 0.1853696
0 2.6450000000000506 556 0 500 4295 0.1850368
0 2.6455000000000508 557 0 500 4296 0.1853696
0 2.646000000000051 557 0 500 4297 0.1853696
0 2.6465000000000511 557 0 500 4297 0.1853696
0 2.6470000000000513 556 0 500 4298 0.1850368
0 2.6475000000000515 557 0 500 4299 0.1853696
0 2.6480000000000516 557 0 500 4300 0.1853696
0 2.6485000000000518 558 0 500 4301 0.18570239999999999
0 2.649000000000052 557 0 500 4301 0.1853696
0 2.6495000000000521 558 0 500 4303 0.18570239999999999
0 2.6500000000000523 557 0 500 4303 0.1853696
0 2.6505000000000525 558 0 500 4304 0.18570239999999999
0 2.6510000000000526 558 0 500 4305 0.18570239999999999
0 2.6515000000000528 558 0 500 4306 0.18570239999999999
0 2.652000000000053 557 0 500 4306 0.1853696
0 2.6525000000000531 558 0 500 4307 0.18570239999999999
0 2.6530000000000533 558 0 500 4308 0.18570239999999999
0 2.6535000000000535 558 0 500 4309 0.18570239999999999
0 2.6540000000000536 557 0 500 4309 0.1853696
0 2.6545000000000538 557 0 500 4310 0.1853696
0 2.655000000000054 558 0 500 4311 0.18570239999999999
0 2.6555000000000542 558 0 500 4312 0.18570239999999999
0 2.6560000000000543 557 0 500 4312 0.1853696
0 2.6565000000000545 557 0 500 4313 0.1853696
0 2.6570000000000547 558 0 500 4314 0.18570239999999999
0 2.6575000000000548 557 0 500 4314 0.1853696
0 2.658000000000055 558 0 500 4315 0.18570239999999999
0 2.6585000000000552 557 0 500 4316 0.1853696
0 2.6590000000000553 558 0 500 4317 0.18570239999999999
0 2.6595000000000555 557 0 500 4317 0.1853696
0 2.6600000000000557 558 0 500 4318 0.18570239999999999
0 2.6605000000000558 558 0 500 4319 0.18570239999999999
0 2.661000000000056 557 0 500 4320 0.1853696
0 2.6615000000000562 557 0 500 4320 0.1853696
0 2.6620000000000563 557 0 500 4321 0.1853696
0 2.6625000000000565 558 0 500 4322 0.18570239999999999
0 2.6630000000000567 557 0 500 4323 0.1853696
0 2.6635000000000568 557 0 500 4323 0.1853696
0 2.664000000000057 557 0 500 4324 0.1853696
0 2.6645000000000572 558 0 500 4325 0.18570239999999999
0 2.6650000000000573 558 0 500 4326 0.18570239999999999
0 2.6655000000000575 558 0 500 4327 0.18570239999999999
0 2.6660000000000577 557 0 500 4327 0.1853696
0 2.6665000000000578 558 0 500 4328 0.18570239999999999
0 2.667000000000058 558 0 500 4329 0.18570239999999999
0 2.6675000000000582 558 0 500 4330 0.18570239999999999
0 2.6680000000000583 557 0 500 4330 0.1853696
0 2.6685000000000585 557 0 500 4331 0.1853696
0 2.6690000000000587 558 0 500 4332 0.18570239999999999
0 2.6695000000000588 558 0 500 4333 0.18570239999999999
0 2.670000000000059 557 0 500 4333 0.1853696
0 2.6705000000000592 557 0 500 4334 0.1853696
0 2.6710000000000593 558 0 500 4335 0.18570239999999999
0 2.6715000000000595 558 0 500 4336 0.18570239999999999
0 2.6720000000000597 558 0 500 4337 0.18570239999999999
0 2.6725000000000598 557 0 500 4337 0.1853696
0 2.67300000000006 558 0 500 4338 0.18570239999999999
0 2.6735000000000602 557 0 500 4338 0.1853696
0 2.6740000000000603 558 0 500 4339 0.18570239999999999
0 2.6745000000000605 557 0 500 4340 0.1853696
0 2.6750000000000607 558 0 500 4341 0.18570239999999999
0 2.6755000000000608 557 0 500 4341 0.1853696
0 2.676000000000061 557 0 500 4342 0.1853696
0 2.6765000000000612 558 0 500 4343 0.18570239999999999
0 2.6770000000000613 557 0 500 4344 0.1853696
0 2.6775000000000615 557 0 500 4344 0.1853696
0 2.6780000000000617 557 0 500 4345 0.1853696
0 2.6785000000000618 558 0 500 4346 0.18570239999999999
0 2.679000000000062 557 0 500 4347 0.1853696
0 2.6795000000000622 558 0 500 4348 0.18570239999999999
0 2.6800000000000623 557 0 500 4348 0.1853696
0 2.6805000000000625 558 0 500 4349 0.18570239999999999
0 2.6810000000000627 558 0 500 4350 0.18570239999999999
0 2.6815000000000628 558 0 500 4351 0.18570239999999999
0 2.682000000000063 557 0 500 4351 0.1853696
0 2.6825000000000632 558 0 500 4352 0.18570239999999999
0 2.6830000000000633 558 0 500 4353 0.18570239999999999
0 2.6835000000000635 558 0 500 4354 0.18570239999999999
0 2.6840000000000637 557 0 500 4354 0.1853696
0 2.6845000000000638 557 0 500 4355 0.1853696
0 2.685000000000064 558 0 500 4356 0.18570239999999999
0 2.6855000000000642 558 0 500 4357 0.18570239999999999
0 2.6860000000000643 557 0 500 4357 0.1853696
0 2.6865000000000645 557 0 500 4358 0.1853696
0 2.6870000000000647 558 0 500 4359 0.18570239999999999
0 2.6875000000000648 558 0 500 4360 0.18570239999999999
0 2.688000000000065 558 0 500 4361 0.18570239999999999
0 2.6885000000000652 557 0 500 4361 0.1853696
0 2.6890000000000653 558 0 500 4362 0.18570239999999999
0 2.6895000000000655 557 0 500 4362 0.1853696
0 2.6900000000000657 558 0 500 4363 0.18570239999999999
0 2.6905000000000658 557 0 500 4364 0.1853696
0 2.691000000000066 558 0 500 4365 0.18570239999999999
0 2.6915000000000662 557 0 500 4365 0.1853696
0 2.6920000000000663 557 0 500 4366 0.1853696
0 2.6925000000000665 558 0 500 4367 0.18570239999999999
0 2.6930000000000667 557 0 500 4368 0.1853696
0 2.6935000000000668 557 0 500 4368 0.1853696
0 2.694000000000067 557 0 500 4369 0.1853696
0 2.6945000000000672 558 0 500 4370 0.18570239999999999
0 2.6950000000000673 557 0 500 4371 0.1853696
0 2.6955000000000675 558 0 500 4372 0.18570239999999999
0 2.6960000000000677 557 0 500 4372 0.1853696
0 2.6965000000000678 558 0 500 4373 0.18570239999999999
0 2.697000000000068 558 0 500 4374 0.18570239999999999
0 2.6975000000000682 558 0 500 4375 0.18570239999999999
0 2.6980000000000683 557 0 500 4375 0.1853696
0 2.6985000000000685 558 0 500 4376 0.18570239999999999
0 2.6990000000000687 558 0 500 4377 0.18570239999999999
0 2.6995000000000688 557 0 500 4378 0.1853696
0 2.700000000000069 557 0 500 4378 0.1853696
0 2.7005000000000692 557 0 500 4379 0.1853696
0 2.7010000000000693 558 0 500 4380 0.18570239999999999
0 2.7015000000000695 558 0 500 4381 0.18570239999999999
0 2.7020000000000697 557 0 500 4381 0.1853696
0 2.7025000000000698 557 0 500 4382 0.1853696
0 2.70300000000007 558 0 500 4383 0.18570239999999999
0 2.7035000000000702 558 0 500 4384 0.18570239999999999
0 2.7040000000000703 558 0 500 4385 0.18570239999999999
0 2.7045000000000705 557 0 500 4385 0.1853696
0 2.7050000000000707 558 0 500 4386 0.18570239999999999
0 2.7055000000000708 558 0 500 4387 0.18570239999999999
0 2.706000000000071 558 0 500 4387 0.18570239999999999
0 2.7065000000000712 557 0 500 4388 0.1853696
0 2.7070000000000713 557 0 500 4389 0.1853696
0 2.7075000000000715 557 0 500 4389 0.1853696
0 2.7080000000000717 557 0 500 4390 0.1853696
0 2.7085000000000719 558 0 500 4391 0.18570239999999999
0 2.709000000000072 557 0 500 4392 0.1853696
0 2.7095000000000722 557 0 500 4392 0.1853696
0 2.7100000000000724 557 0 500 4393 0.1853696
0 2.7105000000000725 558 0 500 4394 0.18570239999999999
0 2.7110000000000727 557 0 500 4395 0.1853696
0 2.7115000000000729 558 0 500 4396 0.18570239999999999
0 2.712000000000073 557 0 500 4396 0.1853696
0 2.7125000000000732 558 0 500 4397 0.18570239999999999
0 2.7130000000000734 558 0 500 4398 0.18570239999999999
0 2.7135000000000735 558 0 500 4399 0.18570239999999999
0 2.7140000000000737 557 0 500 4399 0.1853696
0 2.7145000000000739 557 0 500 4400 0.1853696
0 2.715000000000074 558 0 500 4401 0.18570239999999999
0 2.7155000000000742 557 0 500 4402 0.1853696
0 2.7160000000000744 557 0 500 4402 0.1853696
0 2.7165000000000745 557 0 500 4403 0.1853696
0 2.7170000000000747 558 0 500 4404 0.18570239999999999
0 2.7175000000000749 558 0 500 4405 0.18570239999999999
0 2.718000000000075 558 0 500 4406 0.18570239999999999
0 2.7185000000000752 557 0 500 4406 0.1853696
0 2.7190000000000754 558 0 500 4407 0.18570239999999999
0 2.7195000000000755 558 0 500 4408 0.18570239999999999
0 2.7200000000000757 558 0 500 4409 0.18570239999999999
0 2.7205000000000759 557 0 500 4409 0.1853696
0 2.721000000000076 558 0 500 4410 0.18570239999999999
0 2.7215000000000762 558 0 500 4411 0.18570239999999999
0 2.7220000000000764 558 0 500 4412 0.18570239999999999
0 2.7225000000000765 557 0 500 4412 0.1853696
0 2.7230000000000767 557 0 500 4413 0.1853696
0 2.7235000000000769 557 0 500 4413 0.1853696
0 2.724000000000077 557 0 500 4414 0.1853696
0 2.7245000000000772 558 0 500 4415 0.18570239999999999
0 2.7250000000000774 557 0 500 4416 0.1853696
0 2.7255000000000775 558 0 500 4417 0.18570239999999999
0 2.7260000000000777 557 0 500 4417 0.1853696
0 2.7265000000000779 558 0 500 4418 0.18570239999999999
0 2.727000000000078 557 0 500 4419 0.1853696
0 2.7275000000000782 558 0 500 4420 0.18570239999999999
0 2.7280000000000784 557 0 500 4420 0.1853696
0 2.7285000000000785 558 0 500 4421 0.18570239999999999
0 2.7290000000000787 558 0 500 4422 0.18570239999999999
0 2.7295000000000789 558 0 500 4423 0.18570239999999999
0 2.730000000000079 557 0 500 4423 0.1853696
0 2.7305000000000792 557 0 500 4424 0.1853696
0 2.7310000000000794 558 0 500 4425 0.18570239999999999
0 2.7315000000000795 557 0 500 4426 0.1853696
0 2.7320000000000797 558 0 500 4427 0.18570239999999999
0 2.7325000000000799 558 0 500 4428 0.18570239999999999
0 2.73300000000008 558 0 500 4428 0.18570239999999999
0 2.7335000000000802 558 0 500 4429 0.18570239999999999
0 2.7340000000000804 558 0 500 4430 0.18570239999999999
0 2.7345000000000805 558 0 500 4431 0.18570239999999999
0 2.7350000000000807 559 0 500 4432 0.18603520000000001
0 2.7355000000000809 558 0 500 4432 0.18570239999999999
0 2.736000000000081 558 0 500 4433 0.18570239999999999
0 2.7365000000000812 558 0 500 4434 0.18570239999999999
0 2.7370000000000814 559 0 500 4435 0.18603520000000001
0 2.7375000000000815 558 0 500 4435 0.18570239999999999
0 2.7380000000000817 558 0 500 4436 0.18570239999999999
0 2.7385000000000819 558 0 500 4437 0.18570239999999999
0 2.739000000000082 557 0 500 4437 0.1853696
0 2.7395000000000822 558 0 500 4438 0.18570239999999999
0 2.7400000000000824 558 0 500 4439 0.18570239999999999
0 2.7405000000000825 558 0 500 4439 0.18570239999999999
0 2.7410000000000827 557 0 500 4440 0.1853696
0 2.7415000000000829 558 0 500 4441 0.18570239999999999
0 2.742000000000083 558 0 500 4442 0.18570239999999999
0 2.7425000000000832 559 0 500 4443 0.18603520000000001
0 2.7430000000000834 557 0 500 4443 0.1853696
0 2.7435000000000835 558 0 500 4444 0.18570239999999999
0 2.7440000000000837 558 0 500 4445 0.18570239999999999
0 2.7445000000000839 559 0 500 4446 0.18603520000000001
0 2.745000000000084 558 0 500 4446 0.18570239999999999
0 2.7455000000000842 557 0 500 4447 0.1853696
0 2.7460000000000844 558 0 500 4448 0.18570239999999999
0 2.7465000000000845 558 0 500 4449 0.18570239999999999
0 2.7470000000000847 558 0 500 4449 0.18570239999999999
0 2.7475000000000849 557 0 500 4450 0.1853696
0 2.748000000000085 558 0 500 4451 0.18570239999999999
0 2.7485000000000852 558 0 500 4452 0.18570239999999999
0 2.7490000000000854 559 0 500 4453 0.18603520000000001
0 2.7495000000000855 558 0 500 4453 0.18570239999999999
0 2.7500000000000857 558 0 500 4454 0.18570239999999999
0 2.7505000000000859 558 0 500 4455 0.18570239999999999
0 2.751000000000086 559 0 500 4456 0.18603520000000001
0 2.7515000000000862 558 0 500 4456 0.18570239999999999
0 2.7520000000000864 558 0 500 4457 0.18570239999999999
0 2.7525000000000865 558 0 500 4458 0.18570239999999999
0 2.7530000000000867 558 0 500 4459 0.18570239999999999
0 2.7535000000000869 558 0 500 4459 0.18570239999999999
0 2.754000000000087 558 0 500 4460 0.18570239999999999
0 2.7545000000000872 558 0 500 4461 0.18570239999999999
0 2.7550000000000874 558 0 500 4462 0.18570239999999999
0 2.7555000000000875 558 0 500 4462 0.18570239999999999
0 2.7560000000000877 558 0 500 4463 0.18570239999999999
0 2.7565000000000879 559 0 500 4464 0.18603520000000001
0 2.757000000000088 557 0 500 4464 0.1853696
0 2.7575000000000882 558 0 500 4465 0.18570239999999999
0 2.7580000000000884 558 0 500 4466 0.18570239999999999
0 2.7585000000000885 559 0 500 4467 0.18603520000000001
0 2.7590000000000887 557 0 500 4467 0.1853696
0 2.7595000000000889 558 0 500 4468 0.18570239999999999
0 2.760000000000089 558 0 500 4469 0.18570239999999999
0 2.7605000000000892 558 0 500 4470 0.18570239999999999
0 2.7610000000000894 558 0 500 4470 0.18570239999999999
0 2.7615000000000895 557 0 500 4471 0.1853696
0 2.7620000000000897 558 0 500 4472 0.18570239999999999
0 2.7625000000000899 558 0 500 4473 0.18570239999999999
0 2.7630000000000901 558 0 500 4473 0.18570239999999999
0 2.7635000000000902 557 0 500 4474 0.1853696
0 2.7640000000000904 558 0 500 4475 0.18570239999999999
0 2.7645000000000906 558 0 500 4476 0.18570239999999999
0 2.7650000000000907 559 0 500 4477 0.18603520000000001
0 2.7655000000000909 558 0 500 4477 0.18570239999999999
0 2.7660000000000911 558 0 500 4478 0.18570239999999999
0 2.7665000000000912 558 0 500 4479 0.18570239999999999
0 2.7670000000000914 559 0 500 4480 0.18603520000000001
0 2.7675000000000916 558 0 500 4480 0.18570239999999999
0 2.7680000000000917 558 0 500 4481 0.18570239999999999
0 2.7685000000000919 558 0 500 4482 0.18570239999999999
0 2.7690000000000921 558 0 500 4483 0.18570239999999999
0 2.7695000000000922 558 0 500 4483 0.18570239999999999
0 2.7700000000000924 558 0 500 4484 0.18570239999999999
0 2.7705000000000926 558 0 500 4485 0.18570239999999999
0 2.7710000000000927 558 0 500 4486 0.18570239999999999
0 2.7715000000000929 558 0 500 4486 0.18570239999999999
0 2.7720000000000931 558 0 500 4487 0.18570239999999999
0 2.7725000000000932 559 0 500 4488 0.18603520000000001
0 2.7730000000000934 557 0 500 4488 0.1853696
0 2.7735000000000936 558 0 500 4489 0.18570239999999999
0 2.7740000000000937 558 0 500 4490 0.18570239999999999
0 2.7745000000000939 559 0 500 4491 0.18603520000000001
0 2.7750000000000941 557 0 500 4491 0.1853696
0 2.7755000000000942 558 0 500 4492 0.18570239999999999
0 2.7760000000000944 558 0 500 4493 0.18570239999999999
0 2.7765000000000946 558 0 500 4494 0.18570239999999999
0 2.7770000000000947 558 0 500 4494 0.18570239999999999
0 2.7775000000000949 557 0 500 4495 0.1853696
0 2.7780000000000951 558 0 500 4496 0.18570239999999999
0 2.7785000000000952 558 0 500 4497 0.18570239999999999
0 2.7790000000000954 558 0 500 4497 0.18570239999999999
0 2.7795000000000956 557 0 500 4498 0.1853696
0 2.7800000000000957 558 0 500 4499 0.18570239999999999
0 2.7805000000000959 558 0 500 4500 0.18570239999999999
0 2.7810000000000961 559 0 500 4501 0.18603520000000001
0 2.7815000000000962 558 0 500 4501 0.18570239999999999
0 2.7820000000000964 557 0 500 4501 0.1853696
0 2.7825000000000966 557 0 500 4502 0.1853696
0 2.7830000000000967 558 0 500 4503 0.18570239999999999
0 2.7835000000000969 557 0 500 4503 0.1853696
0 2.7840000000000971 556 0 500 4504 0.1850368
0 2.7845000000000972 557 0 500 4505 0.1853696
0 2.7850000000000974 557 0 500 4506 0.1853696
0 2.7855000000000976 557 0 500 4506 0.1853696
0 2.7860000000000977 557 0 500 4507 0.1853696
0 2.7865000000000979 557 0 500 4508 0.1853696
0 2.7870000000000981 557 0 500 4509 0.1853696
0 2.7875000000000982 558 0 500 4510 0.18570239999999999
0 2.7880000000000984 557 0 500 4510 0.1853696
0 2.7885000000000986 558 0 500 4511 0.18570239999999999
0 2.7890000000000987 557 0 500 4512 0.1853696
0 2.7895000000000989 557 0 500 4512 0.1853696
0 2.7900000000000991 557 0 500 4513 0.1853696
0 2.7905000000000992 558 0 500 4514 0.18570239999999999
0 2.7910000000000994 556 0 500 4514 0.1850368
0 2.7915000000000996 556 0 500 4515 0.1850368
0 2.7920000000000997 557 0 500 4516 0.1853696
0 2.7925000000000999 557 0 500 4517 0.1853696
0 2.7930000000001001 557 0 500 4517 0.1853696
0 2.7935000000001002 556 0 500 4518 0.1850368
0 2.7940000000001004 557 0 500 4519 0.1853696
0 2.7945000000001006 557 0 500 4520 0.1853696
0 2.7950000000001007 558 0 500 4521 0.18570239999999999
0 2.7955000000001009 556 0 500 4521 0.1850368
0 2.7960000000001011 557 0 500 4522 0.1853696
0 2.7965000000001012 557 0 500 4523 0.1853696
0 2.7970000000001014 558 0 500 4524 0.18570239999999999
0 2.7975000000001016 557 0 500 4524 0.1853696
0 2.7980000000001017 557 0 500 4525 0.1853696
0 2.7985000000001019 557 0 500 4526 0.1853696
0 2.7990000000001021 557 0 500 4527 0.1853696
0 2.7995000000001022 557 0 500 4527 0.1853696
0 2.8000000000001024 556 0 500 4528 0.1850368
0 2.8005000000001026 557 0 500 4529 0.1853696
0 2.8010000000001027 557 0 500 4530 0.1853696
0 2.8015000000001029 557 0 500 4530 0.1853696
0 2.8020000000001031 557 0 500 4531 0.1853696
0 2.8025000000001032 557 0 500 4532 0.1853696
0 2.8030000000001034 557 0 500 4533 0.1853696
0 2.8035000000001036 558 0 500 4534 0.18570239999999999
0 2.8040000000001037 557 0 500 4534 0.1853696
0 2.8045000000001039 558 0 500 4535 0.18570239999999999
0 2.8050000000001041 557 0 500 4536 0.1853696
0 2.8055000000001042 558 0 500 4537 0.18570239999999999
0 2.8060000000001044 557 0 500 4537 0.1853696
0 2.8065000000001046 557 0 500 4538 0.1853696
0 2.8070000000001047 556 0 500 4538 0.1850368
0 2.8075000000001049 556 0 500 4539 0.1850368
0 2.8080000000001051 557 0 500 4540 0.1853696
0 2.8085000000001052 557 0 500 4541 0.1853696
0 2.8090000000001054 557 0 500 4541 0.1853696
0 2.8095000000001056 556 0 500 4542 0.1850368
0 2.8100000000001057 557 0 500 4543 0.1853696
0 2.8105000000001059 557 0 500 4544 0.1853696
0 2.8110000000001061 558 0 500 4545 0.18570239999999999
0 2.8115000000001062 556 0 500 4545 0.1850368
0 2.8120000000001064 557 0 500 4546 0.1853696
0 2.8125000000001066 557 0 500 4547 0.1853696
0 2.8130000000001067 558 0 500 4548 0.18570239999999999
0 2.8135000000001069 557 0 500 4548 0.1853696
0 2.8140000000001071 557 0 500 4549 0.1853696
0 2.8145000000001072 557 0 500 4550 0.1853696
0 2.8150000000001074 557 0 500 4551 0.1853696
0 2.8155000000001076 557 0 500 4551 0.1853696
0 2.8160000000001078 556 0 500 4552 0.1850368
0 2.8165000000001079 557 0 500 4553 0.1853696
0 2.8170000000001081 557 0 500 4554 0.1853696
0 2.8175000000001083 557 0 500 4554 0.1853696
0 2.8180000000001084 557 0 500 4555 0.1853696
0 2.8185000000001086 558 0 500 4557 0.18570239999999999
0 2.8190000000001088 557 0 500 4557 0.1853696
0 2.8195000000001089 558 0 500 4558 0.18570239999999999
0 2.8200000000001091 558 0 500 4559 0.18570239999999999
0 2.8205000000001093 559 0 500 4560 0.18603520000000001
0 2.8210000000001094 557 0 500 4560 0.1853696
0 2.8215000000001096 558 0 500 4561 0.18570239999999999
0 2.8220000000001098 558 0 500 4562 0.18570239999999999
0 2.8225000000001099 557 0 500 4562 0.1853696
0 2.8230000000001101 557 0 500 4563 0.1853696
0 2.8235000000001103 557 0 500 4564 0.1853696
0 2.8240000000001104 557 0 500 4564 0.1853696
0 2.8245000000001106 557 0 500 4565 0.1853696
0 2.8250000000001108 558 0 500 4566 0.18570239999999999
0 2.8255000000001109 557 0 500 4567 0.1853696
0 2.8260000000001111 558 0 500 4568 0.18570239999999999
0 2.8265000000001113 557 0 500 4568 0.1853696
0 2.8270000000001114 558 0 500 4569 0.18570239999999999
0 2.8275000000001116 557 0 500 4570 0.1853696
0 2.8280000000001118 558 0 500 4571 0.18570239999999999
0 2.8285000000001119 557 0 500 4571 0.1853696
0 2.8290000000001121 558 0 500 4572 0.18570239999999999
0 2.8295000000001123 558 0 500 4573 0.18570239999999999
0 2.8300000000001124 557 0 500 4574 0.1853696
0 2.8305000000001126 557 0 500 4574 0.1853696
0 2.8310000000001128 557 0 500 4575 0.1853696
0 2.8315000000001129 558 0 500 4576 0.18570239999999999
0 2.8320000000001131 557 0 500 4577 0.1853696
0 2.8325000000001133 557 0 500 4577 0.1853696
0 2.8330000000001134 557 0 500 4578 0.1853696
0 2.8335000000001136 558 0 500 4579 0.18570239999999999
0 2.8340000000001138 558 0 500 4580 0.18570239999999999
0 2.8345000000001139 558 0 500 4581 0.18570239999999999
0 2.8350000000001141 557 0 500 4581 0.1853696
0 2.8355000000001143 558 0 500 4582 0.18570239999999999
0 2.8360000000001144 558 0 500 4583 0.18570239999999999
0 2.8365000000001146 559 0 500 4584 0.18603520000000001
0 2.8370000000001148 557 0 500 4584 0.1853696
0 2.8375000000001149 558 0 500 4585 0.18570239999999999
0 2.8380000000001151 558 0 500 4586 0.18570239999999999
0 2.8385000000001153 558 0 500 4587 0.18570239999999999
0 2.8390000000001154 557 0 500 4587 0.1853696
0 2.8395000000001156 557 0 500 4588 0.1853696
0 2.8400000000001158 557 0 500 4588 0.1853696
0 2.8405000000001159 557 0 500 4589 0.1853696
0 2.8410000000001161 558 0 500 4590 0.18570239999999999
0 2.8415000000001163 557 0 500 4591 0.1853696
0 2.8420000000001164 558 0 500 4592 0.18570239999999999
0 2.8425000000001166 557 0 500 4592 0.1853696
0 2.8430000000001168 558 0 500 4593 0.18570239999999999
0 2.8435000000001169 557 0 500 4594 0.1853696
0 2.8440000000001171 558 0 500 4595 0.18570239999999999
0 2.8445000000001173 557 0 500 4595 0.1853696
0 2.8450000000001174 558 0 500 4596 0.18570239999999999
0 2.8455000000001176 558 0 500 4597 0.18570239999999999
0 2.8460000000001178 557 0 500 4598 0.1853696
0 2.8465000000001179 557 0 500 4598 0.1853696
0 2.8470000000001181 557 0 500 4599 0.1853696
0 2.8475000000001183 558 0 500 4600 0.18570239999999999
0 2.8480000000001184 557 0 500 4601 0.1853696
0 2.8485000000001186 557 0 500 4601 0.1853696
0 2.8490000000001188 557 0 500 4602 0.1853696
0 2.8495000000001189 558 0 500 4603 0.18570239999999999
0 2.8500000000001191 558 0 500 4604 0.18570239999999999
0 2.8505000000001193 558 0 500 4605 0.18570239999999999
0 2.8510000000001194 557 0 500 4605 0.1853696
0 2.8515000000001196 558 0 500 4606 0.18570239999999999
0 2.8520000000001198 558 0 500 4607 0.18570239999999999
0 2.8525000000001199 559 0 500 4608 0.18603520000000001
0 2.8530000000001201 557 0 500 4608 0.1853696
0 2.8535000000001203 558 0 500 4609 0.18570239999999999
0 2.8540000000001204 558 0 500 4610 0.18570239999999999
0 2.8545000000001206 558 0 500 4611 0.18570239999999999
0 2.8550000000001208 557 0 500 4611 0.1853696
0 2.8555000000001209 557 0 500 4612 0.1853696
0 2.8560000000001211 557 0 500 4612 0.1853696
0 2.8565000000001213 557 0 500 4613 0.1853696
0 2.8570000000001214 558 0 500 4614 0.18570239999999999
0 2.8575000000001216 557 0 500 4615 0.1853696
0 2.8580000000001218 558 0 500 4616 0.18570239999999999
0 2.8585000000001219 557 0 500 4616 0.1853696
0 2.8590000000001221 558 0 500 4617 0.18570239999999999
0 2.8595000000001223 557 0 500 4618 0.1853696
0 2.8600000000001224 558 0 500 4619 0.18570239999999999
0 2.8605000000001226 557 0 500 4619 0.1853696
0 2.8610000000001228 558 0 500 4620 0.18570239999999999
0 2.8615000000001229 558 0 500 4621 0.18570239999999999
0 2.8620000000001231 557 0 500 4622 0.1853696
0 2.8625000000001233 557 0 500 4622 0.1853696
0 2.8630000000001234 557 0 500 4623 0.1853696
0 2.8635000000001236 558 0 500 4624 0.18570239999999999
0 2.8640000000001238 557 0 500 4625 0.1853696
0 2.8645000000001239 558 0 500 4626 0.18570239999999999
0 2.8650000000001241 557 0 500 4626 0.1853696
0 2.8655000000001243 558 0 500 4627 0.18570239999999999
0 2.8660000000001244 558 0 500 4628 0.18570239999999999
0 2.8665000000001246 558 0 500 4629 0.18570239999999999
0 2.8670000000001248 557 0 500 4629 0.1853696
0 2.8675000000001249 558 0 500 4630 0.18570239999999999
0 2.8680000000001251 558 0 500 4631 0.18570239999999999
0 2.8685000000001253 559 0 500 4632 0.18603520000000001
0 2.8690000000001254 557 0 500 4632 0.1853696
0 2.8695000000001256 557 0 500 4633 0.1853696
0 2.8700000000001258 558 0 500 4634 0.18570239999999999
0 2.870500000000126 558 0 500 4635 0.18570239999999999
0 2.8710000000001261 557 0 500 4635 0.1853696
0 2.8715000000001263 557 0 500 4636 0.1853696
0 2.8720000000001265 558 0 500 4637 0.18570239999999999
0 2.8725000000001266 557 0 500 4637 0.1853696
0 2.8730000000001268 558 0 500 4638 0.18570239999999999
0 2.873500000000127 557 0 500 4639 0.1853696
0 2.8740000000001271 558 0 500 4640 0.18570239999999999
0 2.8745000000001273 557 0 500 4640 0.1853696
0 2.8750000000001275 558 0 500 4641 0.18570239999999999
0 2.8755000000001276 557 0 500 4642 0.1853696
0 2.8760000000001278 558 0 500 4643 0.18570239999999999
0 2.876500000000128 557 0 500 4643 0.1853696
0 2.8770000000001281 557 0 500 4644 0.1853696
0 2.8775000000001283 558 0 500 4645 0.18570239999999999
0 2.8780000000001285 557 0 500 4646 0.1853696
0 2.8785000000001286 557 0 500 4646 0.1853696
0 2.8790000000001288 557 0 500 4647 0.1853696
0 2.879500000000129 558 0 500 4648 0.18570239999999999
0 2.8800000000001291 557 0 500 4649 0.1853696
0 2.8805000000001293 558 0 500 4650 0.18570239999999999
0 2.8810000000001295 557 0 500 4650 0.1853696
0 2.8815000000001296 558 0 500 4651 0.18570239999999999
0 2.8820000000001298 558 0 500 4652 0.18570239999999999
0 2.88250000000013 558 0 500 4653 0.18570239999999999
0 2.8830000000001301 557 0 500 4653 0.1853696
0 2.8835000000001303 558 0 500 4654 0.18570239999999999
0 2.8840000000001305 558 0 500 4655 0.18570239999999999
0 2.8845000000001306 558 0 500 4656 0.18570239999999999
0 2.8850000000001308 557 0 500 4656 0.1853696
0 2.885500000000131 557 0 500 4657 0.1853696
0 2.8860000000001311 558 0 500 4658 0.18570239999999999
0 2.8865000000001313 558 0 500 4659 0.18570239999999999
0 2.8870000000001315 557 0 500 4659 0.1853696
0 2.8875000000001316 557 0 500 4660 0.1853696
0 2.8880000000001318 558 0 500 4661 0.18570239999999999
0 2.888500000000132 558 0 500 4662 0.18570239999999999
0 2.8890000000001321 558 0 500 4662 0.18570239999999999
0 2.8895000000001323 557 0 500 4663 0.1853696
0 2.8900000000001325 558 0 500 4664 0.18570239999999999
0 2.8905000000001326 557 0 500 4664 0.1853696
0 2.8910000000001328 558 0 500 4665 0.18570239999999999
0 2.891500000000133 557 0 500 4666 0.1853696
0 2.8920000000001331 557 0 500 4667 0.1853696
0 2.8925000000001333 557 0 500 4667 0.1853696
0 2.8930000000001335 557 0 500 4668 0.1853696
0 2.8935000000001336 558 0 500 4669 0.18570239999999999
0 2.8940000000001338 557 0 500 4670 0.1853696
0 2.894500000000134 557 0 500 4670 0.1853696
0 2.8950000000001341 557 0 500 4671 0.1853696
0 2.8955000000001343 558 0 500 4672 0.18570239999999999
0 2.8960000000001345 557 0 500 4673 0.1853696
0 2.8965000000001346 558 0 500 4674 0.18570239999999999
0 2.8970000000001348 557 0 500 4674 0.1853696
0 2.897500000000135 558 0 500 4675 0.18570239999999999
0 2.8980000000001351 558 0 500 4676 0.18570239999999999
0 2.8985000000001353 558 0 500 4677 0.18570239999999999
0 2.8990000000001355 557 0 500 4677 0.1853696
0 2.8995000000001356 558 0 500 4678 0.18570239999999999
0 2.9000000000001358 558 0 500 4679 0.18570239999999999
0 2.900500000000136 558 0 500 4680 0.18570239999999999
0 2.9010000000001361 557 0 500 4680 0.1853696
0 2.9015000000001363 557 0 500 4681 0.1853696
0 2.9020000000001365 558 0 500 4682 0.18570239999999999
0 2.9025000000001366 558 0 500 4683 0.18570239999999999
0 2.9030000000001368 558 0 500 4684 0.18570239999999999
0 2.903500000000137 557 0 500 4684 0.1853696
0 2.9040000000001371 558 0 500 4685 0.18570239999999999
0 2.9045000000001373 558 0 500 4686 0.18570239999999999
0 2.9050000000001375 559 0 500 4687 0.18603520000000001
0 2.9055000000001376 557 0 500 4687 0.1853696
0 2.9060000000001378 558 0 500 4688 0.18570239999999999
0 2.906500000000138 557 0 500 4688 0.1853696
0 2.9070000000001381 558 0 500 4689 0.18570239999999999
0 2.9075000000001383 557 0 500 4690 0.1853696
0 2.9080000000001385 557 0 500 4691 0.1853696
0 2.9085000000001386 557 0 500 4691 0.1853696
0 2.9090000000001388 557 0 500 4692 0.1853696
0 2.909500000000139 558 0 500 4693 0.18570239999999999
0 2.9100000000001391 557 0 500 4694 0.1853696
0 2.9105000000001393 558 0 500 4695 0.18570239999999999
0 2.9110000000001395 557 0 500 4695 0.1853696
0 2.9115000000001396 558 0 500 4696 0.18570239999999999
0 2.9120000000001398 557 0 500 4697 0.1853696
0 2.91250000000014 558 0 500 4698 0.18570239999999999
0 2.9130000000001401 557 0 500 4698 0.1853696
0 2.9135000000001403 558 0 500 4699 0.18570239999999999
0 2.9140000000001405 558 0 500 4700 0.18570239999999999
0 2.9145000000001406 558 0 500 4701 0.18570239999999999
0 2.9150000000001408 557 0 500 4701 0.1853696
0 2.915500000000141 557 0 500 4702 0.1853696
0 2.9160000000001411 558 0 500 4703 0.18570239999999999
0 2.9165000000001413 558 0 500 4704 0.18570239999999999
0 2.9170000000001415 557 0 500 4704 0.1853696
0 2.9175000000001416 557 0 500 4705 0.1853696
0 2.9180000000001418 558 0 500 4706 0.18570239999999999
0 2.918500000000142 558 0 500 4707 0.18570239999999999
0 2.9190000000001421 558 0 500 4708 0.18570239999999999
0 2.9195000000001423 557 0 500 4708 0.1853696
0 2.9200000000001425 558 0 500 4709 0.18570239999999999
0 2.9205000000001426 558 0 500 4710 0.18570239999999999
0 2.9210000000001428 559 0 500 4711 0.18603520000000001
0 2.921500000000143 557 0 500 4711 0.1853696
0 2.9220000000001431 558 0 500 4712 0.18570239999999999
0 2.9225000000001433 557 0 500 4712 0.1853696
0 2.9230000000001435 557 0 500 4713 0.1853696
0 2.9235000000001437 557 0 500 4714 0.1853696
0 2.9240000000001438 557 0 500 4715 0.1853696
0 2.924500000000144 557 0 500 4715 0.1853696
0 2.9250000000001442 557 0 500 4716 0.1853696
0 2.9255000000001443 558 0 500 4717 0.18570239999999999
0 2.9260000000001445 557 0 500 4718 0.1853696
0 2.9265000000001447 558 0 500 4719 0.18570239999999999
0 2.9270000000001448 557 0 500 4719 0.1853696
0 2.927500000000145 558 0 500 4720 0.18570239999999999
0 2.9280000000001452 557 0 500 4721 0.1853696
0 2.9285000000001453 558 0 500 4722 0.18570239999999999
0 2.9290000000001455 557 0 500 4722 0.1853696
0 2.9295000000001457 558 0 500 4723 0.18570239999999999
0 2.9300000000001458 558 0 500 4724 0.18570239999999999
0 2.930500000000146 557 0 500 4725 0.1853696
0 2.9310000000001462 557 0 500 4725 0.1853696
0 2.9315000000001463 557 0 500 4726 0.1853696
0 2.9320000000001465 558 0 500 4727 0.18570239999999999
0 2.9325000000001467 558 0 500 4728 0.18570239999999999
0 2.9330000000001468 557 0 500 4728 0.1853696
0 2.933500000000147 557 0 500 4729 0.1853696
0 2.9340000000001472 558 0 500 4730 0.18570239999999999
0 2.9345000000001473 558 0 500 4731 0.18570239999999999
0 2.9350000000001475 558 0 500 4732 0.18570239999999999
0 2.9355000000001477 557 0 500 4732 0.1853696
0 2.9360000000001478 558 0 500 4733 0.18570239999999999
0 2.936500000000148 558 0 500 4734 0.18570239999999999
0 2.9370000000001482 559 0 500 4735 0.18603520000000001
0 2.9375000000001483 557 0 500 4735 0.1853696
0 2.9380000000001485 557 0 500 4736 0.1853696
0 2.9385000000001487 558 0 500 4737 0.18570239999999999
0 2.9390000000001488 557 0 500 4737 0.1853696
0 2.939500000000149 557 0 500 4738 0.1853696
0 2.9400000000001492 557 0 500 4739 0.1853696
0 2.9405000000001493 557 0 500 4739 0.1853696
0 2.9410000000001495 557 0 500 4740 0.1853696
0 2.9415000000001497 558 0 500 4741 0.18570239999999999
0 2.9420000000001498 557 0 500 4742 0.1853696
0 2.94250000000015 558 0 500 4743 0.18570239999999999
0 2.9430000000001502 557 0 500 4743 0.1853696
0 2.9435000000001503 558 0 500 4744 0.18570239999999999
0 2.9440000000001505 557 0 500 4745 0.1853696
0 2.9445000000001507 558 0 500 4746 0.18570239999999999
0 2.9450000000001508 557 0 500 4746 0.1853696
0 2.945500000000151 558 0 500 4747 0.18570239999999999
0 2.9460000000001512 558 0 500 4748 0.18570239999999999
0 2.9465000000001513 557 0 500 4749 0.1853696
0 2.9470000000001515 557 0 500 4749 0.1853696
0 2.9475000000001517 557 0 500 4750 0.1853696
0 2.9480000000001518 558 0 500 4751 0.18570239999999999
0 2.948500000000152 558 0 500 4752 0.18570239999999999
0 2.9490000000001522 558 0 500 4753 0.18570239999999999
0 2.9495000000001523 557 0 500 4753 0.1853696
0 2.9500000000001525 558 0 500 4754 0.18570239999999999
0 2.9505000000001527 558 0 500 4755 0.18570239999999999
0 2.9510000000001528 558 0 500 4756 0.18570239999999999
0 2.951500000000153 557 0 500 4756 0.1853696
0 2.9520000000001532 558 0 500 4757 0.18570239999999999
0 2.9525000000001533 558 0 500 4758 0.18570239999999999
0 2.9530000000001535 559 0 500 4759 0.18603520000000001
0 2.9535000000001537 557 0 500 4759 0.1853696
0 2.9540000000001538 557 0 500 4760 0.1853696
0 2.954500000000154 558 0 500 4761 0.18570239999999999
0 2.9550000000001542 558 0 500 4762 0.18570239999999999
0 2.9555000000001543 557 0 500 4762 0.1853696
0 2.9560000000001545 557 0 500 4763 0.1853696
0 2.9565000000001547 558 0 500 4764 0.18570239999999999
0 2.9570000000001548 557 0 500 4764 0.1853696
0 2.957500000000155 558 0 500 4765 0.18570239999999999
0 2.9580000000001552 557 0 500 4766 0.1853696
0 2.9585000000001553 558 0 500 4767 0.18570239999999999
0 2.9590000000001555 557 0 500 4767 0.1853696
0 2.9595000000001557 558 0 500 4768 0.18570239999999999
0 2.9600000000001558 557 0 500 4769 0.1853696
0 2.960500000000156 558 0 500 4770 0.18570239999999999
0 2.9610000000001562 557 0 500 4770 0.1853696
0 2.9615000000001563 557 0 500 4771 0.1853696
0 2.9620000000001565 558 0 500 4772 0.18570239999999999
0 2.9625000000001567 557 0 500 4773 0.1853696
0 2.9630000000001568 557 0 500 4773 0.1853696
0 2.963500000000157 557 0 500 4774 0.1853696
0 2.9640000000001572 558 0 500 4775 0.18570239999999999
0 2.9645000000001573 558 0 500 4776 0.18570239999999999
0 2.9650000000001575 558 0 500 4777 0.18570239999999999
0 2.9655000000001577 557 0 500 4777 0.1853696
0 2.9660000000001578 558 0 500 4778 0.18570239999999999
0 2.966500000000158 558 0 500 4779 0.18570239999999999
0 2.9670000000001582 558 0 500 4780 0.18570239999999999
0 2.9675000000001583 557 0 500 4780 0.1853696
0 2.9680000000001585 558 0 500 4781 0.18570239999999999
0 2.9685000000001587 558 0 500 4782 0.18570239999999999
0 2.9690000000001588 558 0 500 4783 0.18570239999999999
0 2.969500000000159 557 0 500 4783 0.1853696
0 2.9700000000001592 557 0 500 4784 0.1853696
0 2.9705000000001593 558 0 500 4785 0.18570239999999999
0 2.9710000000001595 558 0 500 4786 0.18570239999999999
0 2.9715000000001597 557 0 500 4786 0.1853696
0 2.9720000000001598 557 0 500 4787 0.1853696
0 2.97250000000016 558 0 500 4788 0.18570239999999999
0 2.9730000000001602 557 0 500 4788 0.1853696
0 2.9735000000001603 558 0 500 4789 0.18570239999999999
0 2.9740000000001605 557 0 500 4790 0.1853696
0 2.9745000000001607 558 0 500 4791 0.18570239999999999
0 2.9750000000001608 557 0 500 4791 0.1853696
0 2.975500000000161 558 0 500 4792 0.18570239999999999
0 2.9760000000001612 557 0 500 4793 0.1853696
0 2.9765000000001614 557 0 500 4794 0.1853696
0 2.9770000000001615 557 0 500 4794 0.1853696
0 2.9775000000001617 557 0 500 4795 0.1853696
0 2.9780000000001619 558 0 500 4796 0.18570239999999999
0 2.978500000000162 557 0 500 4797 0.1853696
0 2.9790000000001622 557 0 500 4797 0.1853696
0 2.9795000000001624 557 0 500 4798 0.1853696
0 2.9800000000001625 558 0 500 4799 0.18570239999999999
0 2.9805000000001627 558 0 500 4800 0.18570239999999999
0 2.9810000000001629 558 0 500 4801 0.18570239999999999
0 2.981500000000163 557 0 500 4801 0.1853696
0 2.9820000000001632 559 0 500 4803 0.18603520000000001
0 2.9825000000001634 558 0 500 4803 0.18570239999999999
0 2.9830000000001635 558 0 500 4804 0.18570239999999999
0 2.9835000000001637 558 0 500 4805 0.18570239999999999
0 2.9840000000001639 558 0 500 4806 0.18570239999999999
0 2.984500000000164 558 0 500 4806 0.18570239999999999
0 2.9850000000001642 558 0 500 4807 0.18570239999999999
0 2.9855000000001644 558 0 500 4808 0.18570239999999999
0 2.9860000000001645 558 0 500 4809 0.18570239999999999
0 2.9865000000001647 558 0 500 4809 0.18570239999999999
0 2.9870000000001649 558 0 500 4810 0.18570239999999999
0 2.987500000000165 558 0 500 4811 0.18570239999999999
0 2.9880000000001652 558 0 500 4812 0.18570239999999999
0 2.9885000000001654 558 0 500 4812 0.18570239999999999
0 2.9890000000001655 558 0 500 4813 0.18570239999999999
0 2.9895000000001657 559 0 500 4814 0.18603520000000001
0 2.9900000000001659 557 0 500 4814 0.1853696
0 2.990500000000166 558 0 500 4815 0.18570239999999999
0 2.9910000000001662 558 0 500 4816 0.18570239999999999
0 2.9915000000001664 558 0 500 4817 0.18570239999999999
0 2.9920000000001665 557 0 500 4817 0.1853696
0 2.9925000000001667 557 0 500 4818 0.1853696
0 2.9930000000001669 558 0 500 4819 0.18570239999999999
0 2.993500000000167 558 0 500 4820 0.18570239999999999
0 2.9940000000001672 558 0 500 4820 0.18570239999999999
0 2.9945000000001674 557 0 500 4821 0.1853696
0 2.9950000000001675 558 0 500 4822 0.18570239999999999
0 2.9955000000001677 558 0 500 4823 0.18570239999999999
0 2.9960000000001679 559 0 500 4824 0.18603520000000001
0 2.996500000000168 558 0 500 4824 0.18570239999999999
0 2.9970000000001682 558 0 500 4825 0.18570239999999999
0 2.9975000000001684 558 0 500 4826 0.18570239999999999
0 2.9980000000001685 559 0 500 4827 0.18603520000000001
0 2.9985000000001687 558 0 500 4827 0.18570239999999999
0 2.9990000000001689 558 0 500 4828 0.18570239999999999
0 2.999500000000169 558 0 500 4829 0.18570239999999999
0 3.0000000000001692 558 0 500 4830 0.18570239999999999
0 3.0005000000001694 558 0 500 4830 0.18570239999999999
0 3.0010000000001695 558 0 500 4831 0.18570239999999999
0 3.0015000000001697 558 0 500 4832 0.18570239999999999
0 3.0020000000001699 558 0 500 4833 0.18570239999999999
0 3.00250000000017 558 0 500 4833 0.18570239999999999
0 3.0030000000001702 558 0 500 4834 0.18570239999999999
0 3.0035000000001704 558 0 500 4835 0.18570239999999999
0 3.0040000000001705 558 0 500 4836 0.18570239999999999
0 3.0045000000001707 559 0 500 4837 0.18603520000000001
0 3.0050000000001709 558 0 500 4837 0.18570239999999999
0 3.005500000000171 559 0 500 4838 0.18603520000000001
0 3.0060000000001712 557 0 500 4838 0.1853696
0 3.0065000000001714 558 0 500 4839 0.18570239999999999
0 3.0070000000001715 558 0 500 4840 0.18570239999999999
0 3.0075000000001717 558 0 500 4841 0.18570239999999999
0 3.0080000000001719 557 0 500 4841 0.1853696
0 3.008500000000172 557 0 500 4842 0.1853696
0 3.0090000000001722 558 0 500 4843 0.18570239999999999
0 3.0095000000001724 558 0 500 4844 0.18570239999999999
0 3.0100000000001725 558 0 500 4844 0.18570239999999999
0 3.0105000000001727 557 0 500 4845 0.1853696
0 3.0110000000001729 558 0 500 4846 0.18570239999999999
0 3.011500000000173 558 0 500 4847 0.18570239999999999
0 3.0120000000001732 559 0 500 4848 0.18603520000000001
0 3.0125000000001734 558 0 500 4848 0.18570239999999999
0 3.0130000000001735 558 0 500 4849 0.18570239999999999
0 3.0135000000001737 558 0 500 4850 0.18570239999999999
0 3.0140000000001739 559 0 500 4851 0.18603520000000001
0 3.014500000000174 558 0 500 4851 0.18570239999999999
0 3.0150000000001742 557 0 500 4852 0.1853696
0 3.0155000000001744 558 0 500 4853 0.18570239999999999
0 3.0160000000001745 558 0 500 4854 0.18570239999999999
0 3.0165000000001747 558 0 500 4854 0.18570239999999999
0 3.0170000000001749 558 0 500 4855 0.18570239999999999
0 3.017500000000175 558 0 500 4856 0.18570239999999999
0 3.0180000000001752 558 0 500 4857 0.18570239999999999
0 3.0185000000001754 558 0 500 4857 0.18570239999999999
0 3.0190000000001755 558 0 500 4858 0.18570239999999999
0 3.0195000000001757 558 0 500 4859 0.18570239999999999
0 3.0200000000001759 558 0 500 4860 0.18570239999999999
0 3.020500000000176 559 0 500 4861 0.18603520000000001
0 3.0210000000001762 558 0 500 4861 0.18570239999999999
0 3.0215000000001764 559 0 500 4862 0.18603520000000001
0 3.0220000000001765 557 0 500 4862 0.1853696
0 3.0225000000001767 557 0 500 4863 0.1853696
0 3.0230000000001769 558 0 500 4864 0.18570239999999999
0 3.023500000000177 558 0 500 4865 0.18570239999999999
0 3.0240000000001772 557 0 500 4865 0.1853696
0 3.0245000000001774 557 0 500 4866 0.1853696
0 3.0250000000001775 558 0 500 4867 0.18570239999999999
0 3.0255000000001777 558 0 500 4868 0.18570239999999999
0 3.0260000000001779 558 0 500 4868 0.18570239999999999
0 3.026500000000178 557 0 500 4869 0.1853696
0 3.0270000000001782 558 0 500 4870 0.18570239999999999
0 3.0275000000001784 558 0 500 4871 0.18570239999999999
0 3.0280000000001785 559 0 500 4872 0.18603520000000001
0 3.0285000000001787 558 0 500 4872 0.18570239999999999
0 3.0290000000001789 558 0 500 4873 0.18570239999999999
0 3.029500000000179 558 0 500 4874 0.18570239999999999
0 3.0300000000001792 559 0 500 4875 0.18603520000000001
0 3.0305000000001794 558 0 500 4875 0.18570239999999999
0 3.0310000000001796 557 0 500 4876 0.1853696
0 3.0315000000001797 558 0 500 4877 0.18570239999999999
0 3.0320000000001799 558 0 500 4878 0.18570239999999999
0 3.0325000000001801 558 0 500 4878 0.18570239999999999
0 3.0330000000001802 558 0 500 4879 0.18570239999999999
0 3.0335000000001804 558 0 500 4880 0.18570239999999999
0 3.0340000000001806 558 0 500 4881 0.18570239999999999
0 3.0345000000001807 559 0 500 4882 0.18603520000000001
0 3.0350000000001809 558 0 500 4882 0.18570239999999999
0 3.0355000000001811 558 0 500 4883 0.18570239999999999
0 3.0360000000001812 558 0 500 4884 0.18570239999999999
0 3.0365000000001814 559 0 500 4885 0.18603520000000001
0 3.0370000000001816 558 0 500 4885 0.18570239999999999
0 3.0375000000001817 559 0 500 4886 0.18603520000000001
0 3.0380000000001819 558 0 500 4887 0.18570239999999999
0 3.0385000000001821 557 0 500 4887 0.1853696
0 3.0390000000001822 558 0 500 4888 0.18570239999999999
0 3.0395000000001824 558 0 500 4889 0.18570239999999999
0 3.0400000000001826 557 0 500 4889 0.1853696
0 3.0405000000001827 557 0 500 4890 0.1853696
0 3.0410000000001829 558 0 500 4891 0.18570239999999999
0 3.0415000000001831 558 0 500 4892 0.18570239999999999
0 3.0420000000001832 559 0 500 4893 0.18603520000000001
0 3.0425000000001834 557 0 500 4893 0.1853696
0 3.0430000000001836 558 0 500 4894 0.18570239999999999
0 3.0435000000001837 558 0 500 4895 0.18570239999999999
0 3.0440000000001839 559 0 500 4896 0.18603520000000001
0 3.0445000000001841 558 0 500 4896 0.18570239999999999
0 3.0450000000001842 558 0 500 4897 0.18570239999999999
0 3.0455000000001844 558 0 500 4898 0.18570239999999999
0 3.0460000000001846 558 0 500 4899 0.18570239999999999
0 3.0465000000001847 558 0 500 4899 0.18570239999999999
0 3.0470000000001849 557 0 500 4900 0.1853696
0 3.0475000000001851 558 0 500 4901 0.18570239999999999
0 3.0480000000001852 558 0 500 4902 0.18570239999999999
0 3.0485000000001854 558 0 500 4902 0.18570239999999999
0 3.0490000000001856 558 0 500 4903 0.18570239999999999
0 3.0495000000001857 558 0 500 4904 0.18570239999999999
0 3.0500000000001859 558 0 500 4905 0.18570239999999999
0 3.0505000000001861 559 0 500 4906 0.18603520000000001
0 3.0510000000001862 558 0 500 4906 0.18570239999999999
0 3.0515000000001864 558 0 500 4907 0.18570239999999999
0 3.0520000000001866 558 0 500 4908 0.18570239999999999
0 3.0525000000001867 559 0 500 4909 0.18603520000000001
0 3.0530000000001869 558 0 500 4909 0.18570239999999999
0 3.0535000000001871 559 0 500 4910 0.18603520000000001
0 3.0540000000001872 558 0 500 4911 0.18570239999999999
0 3.0545000000001874 558 0 500 4912 0.18570239999999999
0 3.0550000000001876 558 0 500 4912 0.18570239999999999
0 3.0555000000001877 558 0 500 4913 0.18570239999999999
0 3.0560000000001879 557 0 500 4913 0.1853696
0 3.0565000000001881 557 0 500 4914 0.1853696
0 3.0570000000001882 558 0 500 4915 0.18570239999999999
0 3.0575000000001884 558 0 500 4916 0.18570239999999999
0 3.0580000000001886 559 0 500 4917 0.18603520000000001
0 3.0585000000001887 557 0 500 4917 0.1853696
0 3.0590000000001889 558 0 500 4918 0.18570239999999999
0 3.0595000000001891 558 0 500 4919 0.18570239999999999
0 3.0600000000001892 559 0 500 4920 0.18603520000000001
0 3.0605000000001894 558 0 500 4920 0.18570239999999999
0 3.0610000000001896 558 0 500 4921 0.18570239999999999
0 3.0615000000001897 558 0 500 4922 0.18570239999999999
0 3.0620000000001899 558 0 500 4923 0.18570239999999999
0 3.0625000000001901 558 0 500 4923 0.18570239999999999
0 3.0630000000001902 557 0 500 4924 0.1853696
0 3.0635000000001904 558 0 500 4925 0.18570239999999999
0 3.0640000000001906 558 0 500 4926 0.18570239999999999
0 3.0645000000001907 558 0 500 4926 0.18570239999999999
0 3.0650000000001909 558 0 500 4927 0.18570239999999999
0 3.0655000000001911 558 0 500 4928 0.18570239999999999
0 3.0660000000001912 558 0 500 4929 0.18570239999999999
0 3.0665000000001914 559 0 500 4930 0.18603520000000001
0 3.0670000000001916 558 0 500 4930 0.18570239999999999
0 3.0675000000001917 558 0 500 4931 0.18570239999999999
0 3.0680000000001919 558 0 500 4932 0.18570239999999999
0 3.0685000000001921 559 0 500 4933 0.18603520000000001
0 3.0690000000001922 558 0 500 4933 0.18570239999999999
0 3.0695000000001924 558 0 500 4934 0.18570239999999999
0 3.0700000000001926 558 0 500 4935 0.18570239999999999
0 3.0705000000001927 558 0 500 4936 0.18570239999999999
0 3.0710000000001929 558 0 500 4936 0.18570239999999999
0 3.0715000000001931 558 0 500 4937 0.18570239999999999
0 3.0720000000001932 557 0 500 4937 0.1853696
0 3.0725000000001934 557 0 500 4938 0.1853696
0 3.0730000000001936 558 0 500 4939 0.18570239999999999
0 3.0735000000001937 558 0 500 4940 0.18570239999999999
0 3.0740000000001939 559 0 500 4941 0.18603520000000001
0 3.0745000000001941 557 0 500 4941 0.1853696
0 3.0750000000001942 558 0 500 4942 0.18570239999999999
0 3.0755000000001944 558 0 500 4943 0.18570239999999999
0 3.0760000000001946 559 0 500 4944 0.18603520000000001
0 3.0765000000001947 558 0 500 4944 0.18570239999999999
0 3.0770000000001949 557 0 500 4945 0.1853696
0 3.0775000000001951 558 0 500 4946 0.18570239999999999
0 3.0780000000001952 558 0 500 4947 0.18570239999999999
0 3.0785000000001954 558 0 500 4947 0.18570239999999999
0 3.0790000000001956 557 0 500 4948 0.1853696
0 3.0795000000001957 558 0 500 4949 0.18570239999999999
0 3.0800000000001959 558 0 500 4950 0.18570239999999999
0 3.0805000000001961 559 0 500 4951 0.18603520000000001
0 3.0810000000001962 558 0 500 4951 0.18570239999999999
0 3.0815000000001964 558 0 500 4952 0.18570239999999999
0 3.0820000000001966 558 0 500 4953 0.18570239999999999
0 3.0825000000001967 559 0 500 4954 0.18603520000000001
0 3.0830000000001969 558 0 500 4954 0.18570239999999999
0 3.0835000000001971 558 0 500 4955 0.18570239999999999
0 3.0840000000001973 558 0 500 4956 0.18570239999999999
0 3.0845000000001974 559 0 500 4957 0.18603520000000001
0 3.0850000000001976 558 0 500 4957 0.18570239999999999
0 3.0855000000001978 558 0 500 4958 0.18570239999999999
0 3.0860000000001979 558 0 500 4959 0.18570239999999999
0 3.0865000000001981 558 0 500 4960 0.18570239999999999
0 3.0870000000001983 558 0 500 4960 0.18570239999999999
0 3.0875000000001984 558 0 500 4961 0.18570239999999999
0 3.0880000000001986 558 0 500 4962 0.18570239999999999
0 3.0885000000001988 557 0 500 4962 0.1853696
0 3.0890000000001989 558 0 500 4963 0.18570239999999999
0 3.0895000000001991 558 0 500 4964 0.18570239999999999
0 3.0900000000001993 559 0 500 4965 0.18603520000000001
0 3.0905000000001994 557 0 500 4965 0.1853696
0 3.0910000000001996 558 0 500 4966 0.18570239999999999
0 3.0915000000001998 558 0 500 4967 0.18570239999999999
0 3.0920000000001999 559 0 500 4968 0.18603520000000001
0 3.0925000000002001 558 0 500 4968 0.18570239999999999
0 3.0930000000002003 557 0 500 4969 0.1853696
0 3.0935000000002004 558 0 500 4970 0.18570239999999999
0 3.0940000000002006 558 0 500 4971 0.18570239999999999
0 3.0945000000002008 558 0 500 4971 0.18570239999999999
0 3.0950000000002009 557 0 500 4972 0.1853696
0 3.0955000000002011 558 0 500 4973 0.18570239999999999
0 3.0960000000002013 558 0 500 4974 0.18570239999999999
0 3.0965000000002014 559 0 500 4975 0.18603520000000001
0 3.0970000000002016 558 0 500 4975 0.18570239999999999
0 3.0975000000002018 558 0 500 4976 0.18570239999999999
0 3.0980000000002019 558 0 500 4977 0.18570239999999999
0 3.0985000000002021 559 0 500 4978 0.18603520000000001
0 3.0990000000002023 558 0 500 4978 0.18570239999999999
0 3.0995000000002024 558 0 500 4979 0.18570239999999999
0 3.1000000000002026 558 0 500 4980 0.18570239999999999
0 3.1005000000002028 558 0 500 4981 0.18570239999999999
0 3.1010000000002029 558 0 500 4981 0.18570239999999999
0 3.1015000000002031 558 0 500 4982 0.18570239999999999
0 3.1020000000002033 558 0 500 4983 0.18570239999999999
0 3.1025000000002034 558 0 500 4984 0.18570239999999999
0 3.1030000000002036 558 0 500 4984 0.18570239999999999
0 3.1035000000002038 558 0 500 4985 0.18570239999999999
0 3.1040000000002039 558 0 500 4986 0.18570239999999999
0 3.1045000000002041 558 0 500 4987 0.18570239999999999
0 3.1050000000002043 558 0 500 4987 0.18570239999999999
0 3.1055000000002044 558 0 500 4988 0.18570239999999999
0 3.1060000000002046 559 0 500 4989 0.18603520000000001
0 3.1065000000002048 557 0 500 4989 0.1853696
0 3.1070000000002049 558 0 500 4990 0.18570239999999999
0 3.1075000000002051 558 0 500 4991 0.18570239999999999
0 3.1080000000002053 558 0 500 4992 0.18570239999999999
0 3.1085000000002054 558 0 500 4992 0.18570239999999999
0 3.1090000000002056 557 0 500 4993 0.1853696
0 3.1095000000002058 558 0 500 4994 0.18570239999999999
0 3.1100000000002059 558 0 500 4995 0.18570239999999999
0 3.1105000000002061 558 0 500 4995 0.18570239999999999
0 3.1110000000002063 557 0 500 4996 0.1853696
0 3.1115000000002064 558 0 500 4997 0.18570239999999999
0 3.1120000000002066 558 0 500 4998 0.18570239999999999
0 3.1125000000002068 559 0 500 4999 0.18603520000000001
0 3.1130000000002069 558 0 500 4999 0.18570239999999999
0 3.1135000000002071 558 0 500 5000 0.18570239999999999
0 3.1140000000002073 558 0 500 5001 0.18570239999999999
0 3.1145000000002074 558 0 500 5001 0.18570239999999999
0 3.1150000000002076 558 0 500 5002 0.18570239999999999
0 3.1155000000002078 557 0 500 5003 0.1853696
0 3.1160000000002079 557 0 500 5003 0.1853696
0 3.1165000000002081 557 0 500 5004 0.1853696
0 3.1170000000002083 558 0 500 5005 0.18570239999999999
0 3.1175000000002084 558 0 500 5006 0.18570239999999999
0 3.1180000000002086 557 0 500 5006 0.1853696
0 3.1185000000002088 557 0 500 5007 0.1853696
0 3.1190000000002089 558 0 500 5008 0.18570239999999999
0 3.1195000000002091 558 0 500 5009 0.18570239999999999
0 3.1200000000002093 558 0 500 5010 0.18570239999999999
0 3.1205000000002094 557 0 500 5010 0.1853696
0 3.1210000000002096 558 0 500 5011 0.18570239999999999
0 3.1215000000002098 558 0 500 5012 0.18570239999999999
0 3.1220000000002099 558 0 500 5012 0.18570239999999999
0 3.1225000000002101 557 0 500 5013 0.1853696
0 3.1230000000002103 557 0 500 5014 0.1853696
0 3.1235000000002104 557 0 500 5014 0.1853696
0 3.1240000000002106 557 0 500 5015 0.1853696
0 3.1245000000002108 558 0 500 5016 0.18570239999999999
0 3.1250000000002109 557 0 500 5017 0.1853696
0 3.1255000000002111 557 0 500 5017 0.1853696
0 3.1260000000002113 557 0 500 5018 0.1853696
0 3.1265000000002114 558 0 500 5019 0.18570239999999999
0 3.1270000000002116 557 0 500 5020 0.1853696
0 3.1275000000002118 558 0 500 5021 0.18570239999999999
0 3.1280000000002119 557 0 500 5021 0.1853696
0 3.1285000000002121 558 0 500 5022 0.18570239999999999
0 3.1290000000002123 558 0 500 5023 0.18570239999999999
0 3.1295000000002124 558 0 500 5024 0.18570239999999999
0 3.1300000000002126 557 0 500 5024 0.1853696
0 3.1305000000002128 558 0 500 5025 0.18570239999999999
0 3.1310000000002129 558 0 500 5026 0.18570239999999999
0 3.1315000000002131 557 0 500 5027 0.1853696
0 3.1320000000002133 557 0 500 5027 0.1853696
0 3.1325000000002134 557 0 500 5028 0.1853696
0 3.1330000000002136 558 0 500 5029 0.18570239999999999
0 3.1335000000002138 558 0 500 5030 0.18570239999999999
0 3.1340000000002139 558 0 500 5031 0.18570239999999999
0 3.1345000000002141 557 0 500 5031 0.1853696
0 3.1350000000002143 558 0 500 5032 0.18570239999999999
0 3.1355000000002144 558 0 500 5033 0.18570239999999999
0 3.1360000000002146 558 0 500 5034 0.18570239999999999
0 3.1365000000002148 557 0 500 5034 0.1853696
0 3.1370000000002149 558 0 500 5035 0.18570239999999999
0 3.1375000000002151 558 0 500 5036 0.18570239999999999
0 3.1380000000002153 559 0 500 5037 0.18603520000000001
0 3.1385000000002155 557 0 500 5037 0.1853696
0 3.1390000000002156 557 0 500 5038 0.1853696
0 3.1395000000002158 557 0 500 5038 0.1853696
0 3.140000000000216 557 0 500 5039 0.1853696
0 3.1405000000002161 558 0 500 5040 0.18570239999999999
0 3.1410000000002163 557 0 500 5041 0.1853696
0 3.1415000000002165 558 0 500 5042 0.18570239999999999
0 3.1420000000002166 557 0 500 5042 0.1853696
0 3.1425000000002168 558 0 500 5043 0.18570239999999999
0 3.143000000000217 557 0 500 5044 0.1853696
0 3.1435000000002171 558 0 500 5045 0.18570239999999999
0 3.1440000000002173 557 0 500 5045 0.1853696
0 3.1445000000002175 558 0 500 5046 0.18570239999999999
0 3.1450000000002176 558 0 500 5047 0.18570239999999999
0 3.1455000000002178 558 0 500 5048 0.18570239999999999
0 3.146000000000218 557 0 500 5048 0.1853696
0 3.1465000000002181 557 0 500 5049 0.1853696
0 3.1470000000002183 558 0 500 5050 0.18570239999999999
0 3.1475000000002185 557 0 500 5051 0.1853696
0 3.1480000000002186 557 0 500 5051 0.1853696
0 3.1485000000002188 557 0 500 5052 0.1853696
0 3.149000000000219 558 0 500 5053 0.18570239999999999
0 3.1495000000002191 558 0 500 5054 0.18570239999999999
0 3.1500000000002193 558 0 500 5055 0.18570239999999999
0 3.1505000000002195 557 0 500 5055 0.1853696
0 3.1510000000002196 559 0 500 5057 0.18603520000000001
0 3.1515000000002198 558 0 500 5057 0.18570239999999999
0 3.15200000000022 558 0 500 5058 0.18570239999999999
0 3.1525000000002201 558 0 500 5059 0.18570239999999999
0 3.1530000000002203 559 0 500 5060 0.18603520000000001
0 3.1535000000002205 558 0 500 5060 0.18570239999999999
0 3.1540000000002206 558 0 500 5061 0.18570239999999999
0 3.1545000000002208 558 0 500 5062 0.18570239999999999
0 3.155000000000221 557 0 500 5062 0.1853696
0 3.1555000000002211 558 0 500 5063 0.18570239999999999
0 3.1560000000002213 558 0 500 5064 0.18570239999999999
0 3.1565000000002215 558 0 500 5064 0.18570239999999999
0 3.1570000000002216 557 0 500 5065 0.1853696
0 3.1575000000002218 558 0 500 5066 0.18570239999999999
0 3.158000000000222 558 0 500 5067 0.18570239999999999
0 3.1585000000002221 559 0 500 5068 0.18603520000000001
0 3.1590000000002223 557 0 500 5068 0.1853696
0 3.1595000000002225 558 0 500 5069 0.18570239999999999
0 3.1600000000002226 558 0 500 5070 0.18570239999999999
0 3.1605000000002228 559 0 500 5071 0.18603520000000001
0 3.161000000000223 558 0 500 5071 0.18570239999999999
0 3.1615000000002231 557 0 500 5072 0.1853696
0 3.1620000000002233 558 0 500 5073 0.18570239999999999
0 3.1625000000002235 558 0 500 5074 0.18570239999999999
0 3.1630000000002236 558 0 500 5074 0.18570239999999999
0 3.1635000000002238 557 0 500 5075 0.1853696
0 3.164000000000224 558 0 500 5076 0.18570239999999999
0 3.1645000000002241 558 0 500 5077 0.18570239999999999
0 3.1650000000002243 559 0 500 5078 0.18603520000000001
0 3.1655000000002245 558 0 500 5078 0.18570239999999999
0 3.1660000000002246 558 0 500 5079 0.18570239999999999
0 3.1665000000002248 558 0 500 5080 0.18570239999999999
0 3.167000000000225 559 0 500 5081 0.18603520000000001
0 3.1675000000002251 558 0 500 5081 0.18570239999999999
0 3.1680000000002253 558 0 500 5082 0.18570239999999999
0 3.1685000000002255 558 0 500 5083 0.18570239999999999
0 3.1690000000002256 559 0 500 5084 0.18603520000000001
0 3.1695000000002258 558 0 500 5084 0.18570239999999999
0 3.170000000000226 558 0 500 5085 0.18570239999999999
0 3.1705000000002261 558 0 500 5086 0.18570239999999999
0 3.1710000000002263 558 0 500 5087 0.18570239999999999
0 3.1715000000002265 558 0 500 5087 0.18570239999999999
0 3.1720000000002266 558 0 500 5088 0.18570239999999999
0 3.1725000000002268 559 0 500 5089 0.18603520000000001
0 3.173000000000227 557 0 500 5089 0.1853696
0 3.1735000000002271 558 0 500 5090 0.18570239999999999
0 3.1740000000002273 558 0 500 5091 0.18570239999999999
0 3.1745000000002275 559 0 500 5092 0.18603520000000001
0 3.1750000000002276 557 0 500 5092 0.1853696
0 3.1755000000002278 558 0 500 5093 0.18570239999999999
0 3.176000000000228 558 0 500 5094 0.18570239999999999
0 3.1765000000002281 559 0 500 5095 0.18603520000000001
0 3.1770000000002283 558 0 500 5095 0.18570239999999999
0 3.1775000000002285 557 0 500 5096 0.1853696
0 3.1780000000002286 558 0 500 5097 0.18570239999999999
0 3.1785000000002288 558 0 500 5098 0.18570239999999999
0 3.179000000000229 558 0 500 5098 0.18570239999999999
0 3.1795000000002291 557 0 500 5099 0.1853696
0 3.1800000000002293 558 0 500 5100 0.18570239999999999
0 3.1805000000002295 558 0 500 5101 0.18570239999999999
0 3.1810000000002296 559 0 500 5102 0.18603520000000001
0 3.1815000000002298 558 0 500 5102 0.18570239999999999
0 3.18200000000023 558 0 500 5103 0.18570239999999999
0 3.1825000000002301 558 0 500 5104 0.18570239999999999
0 3.1830000000002303 559 0 500 5105 0.18603520000000001
0 3.1835000000002305 558 0 500 5105 0.18570239999999999
0 3.1840000000002306 558 0 500 5106 0.18570239999999999
0 3.1845000000002308 558 0 500 5107 0.18570239999999999
0 3.185000000000231 558 0 500 5108 0.18570239999999999
0 3.1855000000002311 558 0 500 5108 0.18570239999999999
0 3.1860000000002313 558 0 500 5109 0.18570239999999999
0 3.1865000000002315 558 0 500 5110 0.18570239999999999
0 3.1870000000002316 558 0 500 5111 0.18570239999999999
0 3.1875000000002318 558 0 500 5111 0.18570239999999999
0 3.188000000000232 558 0 500 5112 0.18570239999999999
0 3.1885000000002321 559 0 500 5113 0.18603520000000001
0 3.1890000000002323 557 0 500 5113 0.1853696
0 3.1895000000002325 558 0 500 5114 0.18570239999999999
0 3.1900000000002326 558 0 500 5115 0.18570239999999999
0 3.1905000000002328 559 0 500 5116 0.18603520000000001
0 3.191000000000233 557 0 500 5116 0.1853696
0 3.1915000000002332 558 0 500 5117 0.18570239999999999
0 3.1920000000002333 558 0 500 5118 0.18570239999999999
0 3.1925000000002335 558 0 500 5119 0.18570239999999999
0 3.1930000000002337 558 0 500 5119 0.18570239999999999
0 3.1935000000002338 557 0 500 5120 0.1853696
0 3.194000000000234 558 0 500 5121 0.18570239999999999
0 3.1945000000002342 558 0 500 5122 0.18570239999999999
0 3.1950000000002343 558 0 500 5122 0.18570239999999999
0 3.1955000000002345 557 0 500 5123 0.1853696
0 3.1960000000002347 558 0 500 5124 0.18570239999999999
0 3.1965000000002348 558 0 500 5125 0.18570239999999999
0 3.197000000000235 559 0 500 5126 0.18603520000000001
0 3.1975000000002352 558 0 500 5126 0.18570239999999999
0 3.1980000000002353 558 0 500 5127 0.18570239999999999
0 3.1985000000002355 558 0 500 5128 0.18570239999999999
0 3.1990000000002357 559 0 500 5129 0.18603520000000001
0 3.1995000000002358 558 0 500 5129 0.18570239999999999
0 3.200000000000236 557 0 500 5130 0.1853696
0 3.2005000000002362 558 0 500 5131 0.18570239999999999
0 3.2010000000002363 558 0 500 5132 0.18570239999999999
0 3.2015000000002365 558 0 500 5132 0.18570239999999999
0 3.2020000000002367 558 0 500 5133 0.18570239999999999
0 3.2025000000002368 558 0 500 5134 0.18570239999999999
0 3.203000000000237 558 0 500 5135 0.18570239999999999
0 3.2035000000002372 558 0 500 5135 0.18570239999999999
0 3.2040000000002373 558 0 500 5136 0.18570239999999999
0 3.2045000000002375 559 0 500 5137 0.18603520000000001
0 3.2050000000002377 557 0 500 5137 0.1853696
0 3.2055000000002378 558 0 500 5138 0.18570239999999999
0 3.206000000000238 558 0 500 5139 0.18570239999999999
0 3.2065000000002382 559 0 500 5140 0.18603520000000001
0 3.2070000000002383 557 0 500 5140 0.1853696
0 3.2075000000002385 557 0 500 5141 0.1853696
0 3.2080000000002387 558 0 500 5142 0.18570239999999999
0 3.2085000000002388 558 0 500 5143 0.18570239999999999
0 3.209000000000239 558 0 500 5143 0.18570239999999999
0 3.2095000000002392 557 0 500 5144 0.1853696
0 3.2100000000002393 558 0 500 5145 0.18570239999999999
0 3.2105000000002395 558 0 500 5146 0.18570239999999999
0 3.2110000000002397 558 0 500 5146 0.18570239999999999
0 3.2115000000002398 557 0 500 5147 0.1853696
0 3.21200000000024 558 0 500 5148 0.18570239999999999
0 3.2125000000002402 558 0 500 5149 0.18570239999999999
0 3.2130000000002403 559 0 500 5150 0.18603520000000001
0 3.2135000000002405 558 0 500 5150 0.18570239999999999
0 3.2140000000002407 558 0 500 5151 0.18570239999999999
0 3.2145000000002408 558 0 500 5152 0.18570239999999999
0 3.215000000000241 559 0 500 5153 0.18603520000000001
0 3.2155000000002412 558 0 500 5153 0.18570239999999999
0 3.2160000000002413 557 0 500 5154 0.1853696
0 3.2165000000002415 558 0 500 5155 0.18570239999999999
0 3.2170000000002417 558 0 500 5156 0.18570239999999999
0 3.2175000000002418 558 0 500 5156 0.18570239999999999
0 3.218000000000242 558 0 500 5157 0.18570239999999999
0 3.2185000000002422 558 0 500 5158 0.18570239999999999
0 3.2190000000002423 558 0 500 5159 0.18570239999999999
0 3.2195000000002425 559 0 500 5160 0.18603520000000001
0 3.2200000000002427 558 0 500 5160 0.18570239999999999
0 3.2205000000002428 559 0 500 5161 0.18603520000000001
0 3.221000000000243 558 0 500 5162 0.18570239999999999
0 3.2215000000002432 558 0 500 5162 0.18570239999999999
0 3.2220000000002433 558 0 500 5163 0.18570239999999999
0 3.2225000000002435 559 0 500 5164 0.18603520000000001
0 3.2230000000002437 557 0 500 5164 0.1853696
0 3.2235000000002438 557 0 500 5165 0.1853696
0 3.224000000000244 558 0 500 5166 0.18570239999999999
0 3.2245000000002442 558 0 500 5167 0.18570239999999999
0 3.2250000000002443 558 0 500 5167 0.18570239999999999
0 3.2255000000002445 557 0 500 5168 0.1853696
0 3.2260000000002447 558 0 500 5169 0.18570239999999999
0 3.2265000000002448 558 0 500 5170 0.18570239999999999
0 3.227000000000245 559 0 500 5171 0.18603520000000001
0 3.2275000000002452 557 0 500 5171 0.1853696
0 3.2280000000002453 558 0 500 5172 0.18570239999999999
0 3.2285000000002455 558 0 500 5173 0.18570239999999999
0 3.2290000000002457 559 0 500 5174 0.18603520000000001
0 3.2295000000002458 558 0 500 5174 0.18570239999999999
0 3.230000000000246 558 0 500 5175 0.18570239999999999
0 3.2305000000002462 558 0 500 5176 0.18570239999999999
0 3.2310000000002463 558 0 500 5177 0.18570239999999999
0 3.2315000000002465 558 0 500 5177 0.18570239999999999
0 3.2320000000002467 557 0 500 5178 0.1853696
0 3.2325000000002468 558 0 500 5179 0.18570239999999999
0 3.233000000000247 558 0 500 5180 0.18570239999999999
0 3.2335000000002472 558 0 500 5180 0.18570239999999999
0 3.2340000000002473 558 0 500 5181 0.18570239999999999
0 3.2345000000002475 558 0 500 5182 0.18570239999999999
0 3.2350000000002477 558 0 500 5183 0.18570239999999999
0 3.2355000000002478 559 0 500 5184 0.18603520000000001
0 3.236000000000248 558 0 500 5184 0.18570239999999999
0 3.2365000000002482 559 0 500 5185 0.18603520000000001
0 3.2370000000002483 558 0 500 5186 0.18570239999999999
0 3.2375000000002485 559 0 500 5187 0.18603520000000001
0 3.2380000000002487 558 0 500 5187 0.18570239999999999
0 3.2385000000002488 558 0 500 5188 0.18570239999999999
0 3.239000000000249 557 0 500 5188 0.1853696
0 3.2395000000002492 557 0 500 5189 0.1853696
0 3.2400000000002493 558 0 500 5190 0.18570239999999999
0 3.2405000000002495 558 0 500 5191 0.18570239999999999
0 3.2410000000002497 558 0 500 5191 0.18570239999999999
0 3.2415000000002498 557 0 500 5192 0.1853696
0 3.24200000000025 558 0 500 5193 0.18570239999999999
0 3.2425000000002502 558 0 500 5194 0.18570239999999999
0 3.2430000000002503 559 0 500 5195 0.18603520000000001
0 3.2435000000002505 557 0 500 5195 0.1853696
0 3.2440000000002507 558 0 500 5196 0.18570239999999999
0 3.2445000000002509 558 0 500 5197 0.18570239999999999
0 3.245000000000251 559 0 500 5198 0.18603520000000001
0 3.2455000000002512 558 0 500 5198 0.18570239999999999
0 3.2460000000002514 557 0 500 5199 0.1853696
0 3.2465000000002515 558 0 500 5200 0.18570239999999999
0 3.2470000000002517 558 0 500 5201 0.18570239999999999
0 3.2475000000002519 558 0 500 5201 0.18570239999999999
0 3.248000000000252 557 0 500 5202 0.1853696
0 3.2485000000002522 558 0 500 5203 0.18570239999999999
0 3.2490000000002524 558 0 500 5204 0.18570239999999999
0 3.2495000000002525 558 0 500 5204 0.18570239999999999
0 3.2500000000002527 558 0 500 5205 0.18570239999999999
0 3.2505000000002529 558 0 500 5206 0.18570239999999999
0 3.251000000000253 558 0 500 5207 0.18570239999999999
0 3.2515000000002532 559 0 500 5208 0.18603520000000001
0 3.2520000000002534 558 0 500 5208 0.18570239999999999
0 3.2525000000002535 559 0 500 5209 0.18603520000000001
0 3.2530000000002537 558 0 500 5210 0.18570239999999999
0 3.2535000000002539 559 0 500 5211 0.18603520000000001
0 3.254000000000254 558 0 500 5211 0.18570239999999999
0 3.2545000000002542 558 0 500 5212 0.18570239999999999
0 3.2550000000002544 557 0 500 5212 0.1853696
0 3.2555000000002545 557 0 500 5213 0.1853696
0 3.2560000000002547 558 0 500 5214 0.18570239999999999
0 3.2565000000002549 558 0 500 5215 0.18570239999999999
0 3.257000000000255 558 0 500 5215 0.18570239999999999
0 3.2575000000002552 557 0 500 5216 0.1853696
0 3.2580000000002554 558 0 500 5217 0.18570239999999999
0 3.2585000000002555 558 0 500 5218 0.18570239999999999
0 3.2590000000002557 559 0 500 5219 0.18603520000000001
0 3.2595000000002559 557 0 500 5219 0.1853696
0 3.260000000000256 558 0 500 5220 0.18570239999999999
0 3.2605000000002562 558 0 500 5221 0.18570239999999999
0 3.2610000000002564 559 0 500 5222 0.18603520000000001
0 3.2615000000002565 558 0 500 5222 0.18570239999999999
0 3.2620000000002567 557 0 500 5223 0.1853696
0 3.2625000000002569 558 0 500 5224 0.18570239999999999
0 3.263000000000257 558 0 500 5225 0.18570239999999999
0 3.2635000000002572 558 0 500 5225 0.18570239999999999
0 3.2640000000002574 557 0 500 5226 0.1853696
0 3.2645000000002575 558 0 500 5227 0.18570239999999999
0 3.2650000000002577 558 0 500 5228 0.18570239999999999
0 3.2655000000002579 559 0 500 5229 0.18603520000000001
0 3.266000000000258 558 0 500 5229 0.18570239999999999
0 3.2665000000002582 558 0 500 5230 0.18570239999999999
0 3.2670000000002584 558 0 500 5231 0.18570239999999999
0 3.2675000000002585 559 0 500 5232 0.18603520000000001
0 3.2680000000002587 558 0 500 5232 0.18570239999999999
0 3.2685000000002589 559 0 500 5233 0.18603520000000001
0 3.269000000000259 558 0 500 5234 0.18570239999999999
0 3.2695000000002592 559 0 500 5235 0.18603520000000001
0 3.2700000000002594 558 0 500 5235 0.18570239999999999
0 3.2705000000002595 558 0 500 5236 0.18570239999999999
0 3.2710000000002597 558 0 500 5237 0.18570239999999999
0 3.2715000000002599 557 0 500 5237 0.1853696
0 3.27200000000026 558 0 500 5238 0.18570239999999999
0 3.2725000000002602 558 0 500 5239 0.18570239999999999
0 3.2730000000002604 559 0 500 5240 0.18603520000000001
0 3.2735000000002605 557 0 500 5240 0.1853696
0 3.2740000000002607 558 0 500 5241 0.18570239999999999
0 3.2745000000002609 558 0 500 5242 0.18570239999999999
0 3.275000000000261 559 0 500 5243 0.18603520000000001
0 3.2755000000002612 557 0 500 5243 0.1853696
0 3.2760000000002614 558 0 500 5244 0.18570239999999999
0 3.2765000000002615 558 0 500 5245 0.18570239999999999
0 3.2770000000002617 559 0 500 5246 0.18603520000000001
0 3.2775000000002619 558 0 500 5246 0.18570239999999999
0 3.278000000000262 557 0 500 5247 0.1853696
0 3.2785000000002622 558 0 500 5248 0.18570239999999999
0 3.2790000000002624 558 0 500 5249 0.18570239999999999
0 3.2795000000002625 558 0 500 5249 0.18570239999999999
0 3.2800000000002627 557 0 500 5250 0.1853696
0 3.2805000000002629 558 0 500 5251 0.18570239999999999
0 3.281000000000263 558 0 500 5252 0.18570239999999999
0 3.2815000000002632 559 0 500 5253 0.18603520000000001
0 3.2820000000002634 558 0 500 5253 0.18570239999999999
0 3.2825000000002635 558 0 500 5254 0.18570239999999999
0 3.2830000000002637 558 0 500 5255 0.18570239999999999
0 3.2835000000002639 559 0 500 5256 0.18603520000000001
0 3.284000000000264 558 0 500 5256 0.18570239999999999
0 3.2845000000002642 559 0 500 5257 0.18603520000000001
0 3.2850000000002644 558 0 500 5258 0.18570239999999999
0 3.2855000000002645 558 0 500 5259 0.18570239999999999
0 3.2860000000002647 558 0 500 5259 0.18570239999999999
0 3.2865000000002649 558 0 500 5260 0.18570239999999999
0 3.287000000000265 558 0 500 5261 0.18570239999999999
0 3.2875000000002652 558 0 500 5262 0.18570239999999999
0 3.2880000000002654 558 0 500 5262 0.18570239999999999
0 3.2885000000002655 558 0 500 5263 0.18570239999999999
0 3.2890000000002657 559 0 500 5264 0.18603520000000001
0 3.2895000000002659 557 0 500 5264 0.1853696
0 3.290000000000266 558 0 500 5265 0.18570239999999999
0 3.2905000000002662 558 0 500 5266 0.18570239999999999
0 3.2910000000002664 559 0 500 5267 0.18603520000000001
0 3.2915000000002665 557 0 500 5267 0.1853696
0 3.2920000000002667 558 0 500 5268 0.18570239999999999
0 3.2925000000002669 558 0 500 5269 0.18570239999999999
0 3.293000000000267 558 0 500 5270 0.18570239999999999
0 3.2935000000002672 558 0 500 5270 0.18570239999999999
0 3.2940000000002674 557 0 500 5271 0.1853696
0 3.2945000000002675 558 0 500 5272 0.18570239999999999
0 3.2950000000002677 558 0 500 5273 0.18570239999999999
0 3.2955000000002679 558 0 500 5273 0.18570239999999999
0 3.296000000000268 557 0 500 5274 0.1853696
0 3.2965000000002682 558 0 500 5275 0.18570239999999999
0 3.2970000000002684 558 0 500 5276 0.18570239999999999
0 3.2975000000002685 559 0 500 5277 0.18603520000000001
0 3.2980000000002687 558 0 500 5277 0.18570239999999999
0 3.2985000000002689 558 0 500 5278 0.18570239999999999
0 3.2990000000002691 558 0 500 5279 0.18570239999999999
0 3.2995000000002692 559 0 500 5280 0.18603520000000001
0 3.3000000000002694 558 0 500 5280 0.18570239999999999
0 3.3005000000002696 558 0 500 5281 0.18570239999999999
0 3.3010000000002697 558 0 500 5282 0.18570239999999999
0 3.3015000000002699 558 0 500 5283 0.18570239999999999
0 3.3020000000002701 558 0 500 5283 0.18570239999999999
0 3.3025000000002702 558 0 500 5284 0.18570239999999999
0 3.3030000000002704 558 0 500 5285 0.18570239999999999
0 3.3035000000002706 558 0 500 5286 0.18570239999999999
0 3.3040000000002707 559 0 500 5287 0.18603520000000001
0 3.3045000000002709 558 0 500 5287 0.18570239999999999
0 3.3050000000002711 559 0 500 5288 0.18603520000000001
0 3.3055000000002712 557 0 500 5288 0.1853696
0 3.3060000000002714 558 0 500 5289 0.18570239999999999
0 3.3065000000002716 558 0 500 5290 0.18570239999999999
0 3.3070000000002717 559 0 500 5291 0.18603520000000001
0 3.3075000000002719 557 0 500 5291 0.1853696
0 3.3080000000002721 557 0 500 5292 0.1853696
0 3.3085000000002722 558 0 500 5293 0.18570239999999999
0 3.3090000000002724 558 0 500 5294 0.18570239999999999
0 3.3095000000002726 558 0 500 5294 0.18570239999999999
0 3.3100000000002727 557 0 500 5295 0.1853696
0 3.3105000000002729 558 0 500 5296 0.18570239999999999
0 3.3110000000002731 558 0 500 5297 0.18570239999999999
0 3.3115000000002732 559 0 500 5298 0.18603520000000001
0 3.3120000000002734 557 0 500 5298 0.1853696
0 3.3125000000002736 558 0 500 5299 0.18570239999999999
0 3.3130000000002737 558 0 500 5300 0.18570239999999999
0 3.3135000000002739 559 0 500 5301 0.18603520000000001
0 3.3140000000002741 558 0 500 5301 0.18570239999999999
0 3.3145000000002742 558 0 500 5302 0.18570239999999999
0 3.3150000000002744 558 0 500 5303 0.18570239999999999
0 3.3155000000002746 559 0 500 5304 0.18603520000000001
0 3.3160000000002747 558 0 500 5304 0.18570239999999999
0 3.3165000000002749 558 0 500 5305 0.18570239999999999
0 3.3170000000002751 558 0 500 5306 0.18570239999999999
0 3.3175000000002752 558 0 500 5307 0.18570239999999999
0 3.3180000000002754 558 0 500 5307 0.18570239999999999
0 3.3185000000002756 558 0 500 5308 0.18570239999999999
0 3.3190000000002757 558 0 500 5309 0.18570239999999999
0 3.3195000000002759 558 0 500 5310 0.18570239999999999
0 3.3200000000002761 559 0 500 5311 0.18603520000000001
0 3.3205000000002762 558 0 500 5311 0.18570239999999999
0 3.3210000000002764 559 0 500 5312 0.18603520000000001
0 3.3215000000002766 557 0 500 5312 0.1853696
0 3.3220000000002767 558 0 500 5313 0.18570239999999999
0 3.3225000000002769 558 0 500 5314 0.18570239999999999
0 3.3230000000002771 559 0 500 5315 0.18603520000000001
0 3.3235000000002772 557 0 500 5315 0.1853696
0 3.3240000000002774 557 0 500 5316 0.1853696
0 3.3245000000002776 558 0 500 5317 0.18570239999999999
0 3.3250000000002777 558 0 500 5318 0.18570239999999999
0 3.3255000000002779 558 0 500 5318 0.18570239999999999
0 3.3260000000002781 557 0 500 5319 0.1853696
0 3.3265000000002782 558 0 500 5320 0.18570239999999999
0 3.3270000000002784 558 0 500 5321 0.18570239999999999
0 3.3275000000002786 559 0 500 5322 0.18603520000000001
0 3.3280000000002787 557 0 500 5322 0.1853696
0 3.3285000000002789 558 0 500 5323 0.18570239999999999
0 3.3290000000002791 558 0 500 5324 0.18570239999999999
0 3.3295000000002792 559 0 500 5325 0.18603520000000001
0 3.3300000000002794 558 0 500 5325 0.18570239999999999
0 3.3305000000002796 558 0 500 5326 0.18570239999999999
0 3.3310000000002797 558 0 500 5327 0.18570239999999999
0 3.3315000000002799 558 0 500 5328 0.18570239999999999
0 3.3320000000002801 558 0 500 5328 0.18570239999999999
0 3.3325000000002802 558 0 500 5329 0.18570239999999999
0 3.3330000000002804 558 0 500 5330 0.18570239999999999
0 3.3335000000002806 558 0 500 5331 0.18570239999999999
0 3.3340000000002807 558 0 500 5331 0.18570239999999999
0 3.3345000000002809 558 0 500 5332 0.18570239999999999
0 3.3350000000002811 558 0 500 5333 0.18570239999999999
0 3.3355000000002812 558 0 500 5334 0.18570239999999999
0 3.3360000000002814 559 0 500 5335 0.18603520000000001
0 3.3365000000002816 558 0 500 5335 0.18570239999999999
0 3.3370000000002817 559 0 500 5336 0.18603520000000001
0 3.3375000000002819 558 0 500 5337 0.18570239999999999
0 3.3380000000002821 558 0 500 5337 0.18570239999999999
0 3.3385000000002822 558 0 500 5338 0.18570239999999999
0 3.3390000000002824 558 0 500 5339 0.18570239999999999
0 3.3395000000002826 557 0 500 5339 0.1853696
0 3.3400000000002827 557 0 500 5340 0.1853696
0 3.3405000000002829 558 0 500 5341 0.18570239999999999
0 3.3410000000002831 558 0 500 5342 0.18570239999999999
0 3.3415000000002832 558 0 500 5342 0.18570239999999999
0 3.3420000000002834 557 0 500 5343 0.1853696
0 3.3425000000002836 558 0 500 5344 0.18570239999999999
0 3.3430000000002837 558 0 500 5345 0.18570239999999999
0 3.3435000000002839 559 0 500 5346 0.18603520000000001
0 3.3440000000002841 557 0 500 5346 0.1853696
0 3.3445000000002842 558 0 500 5347 0.18570239999999999
0 3.3450000000002844 558 0 500 5348 0.18570239999999999
0 3.3455000000002846 559 0 500 5349 0.18603520000000001
0 3.3460000000002847 558 0 500 5349 0.18570239999999999
0 3.3465000000002849 557 0 500 5350 0.1853696
0 3.3470000000002851 558 0 500 5351 0.18570239999999999
0 3.3475000000002852 558 0 500 5352 0.18570239999999999
0 3.3480000000002854 558 0 500 5352 0.18570239999999999
0 3.3485000000002856 558 0 500 5353 0.18570239999999999
0 3.3490000000002857 558 0 500 5354 0.18570239999999999
0 3.3495000000002859 558 0 500 5355 0.18570239999999999
0 3.3500000000002861 559 0 500 5356 0.18603520000000001
0 3.3505000000002862 558 0 500 5356 0.18570239999999999
0 3.3510000000002864 558 0 500 5357 0.18570239999999999
0 3.3515000000002866 558 0 500 5358 0.18570239999999999
0 3.3520000000002868 559 0 500 5359 0.18603520000000001
0 3.3525000000002869 558 0 500 5359 0.18570239999999999
0 3.3530000000002871 559 0 500 5360 0.18603520000000001
0 3.3535000000002873 558 0 500 5361 0.18570239999999999
0 3.3540000000002874 558 0 500 5362 0.18570239999999999
0 3.3545000000002876 558 0 500 5362 0.18570239999999999
0 3.3550000000002878 558 0 500 5363 0.18570239999999999
0 3.3555000000002879 557 0 500 5363 0.1853696
0 3.3560000000002881 557 0 500 5364 0.1853696
0 3.3565000000002883 558 0 500 5365 0.18570239999999999
0 3.3570000000002884 558 0 500 5366 0.18570239999999999
0 3.3575000000002886 559 0 500 5367 0.18603520000000001
0 3.3580000000002888 557 0 500 5367 0.1853696
0 3.3585000000002889 558 0 500 5368 0.18570239999999999
0 3.3590000000002891 558 0 500 5369 0.18570239999999999
0 3.3595000000002893 559 0 500 5370 0.18603520000000001
0 3.3600000000002894 557 0 500 5370 0.1853696
0 3.3605000000002896 558 0 500 5371 0.18570239999999999
0 3.3610000000002898 558 0 500 5372 0.18570239999999999
0 3.3615000000002899 559 0 500 5373 0.18603520000000001
0 3.3620000000002901 558 0 500 5373 0.18570239999999999
0 3.3625000000002903 557 0 500 5374 0.1853696
0 3.3630000000002904 558 0 500 5375 0.18570239999999999
0 3.3635000000002906 558 0 500 5376 0.18570239999999999
0 3.3640000000002908 558 0 500 5376 0.18570239999999999
0 3.3645000000002909 558 0 500 5377 0.18570239999999999
0 3.3650000000002911 558 0 500 5378 0.18570239999999999
0 3.3655000000002913 558 0 500 5379 0.18570239999999999
0 3.3660000000002914 559 0 500 5380 0.18603520000000001
0 3.3665000000002916 558 0 500 5380 0.18570239999999999
0 3.3670000000002918 558 0 500 5381 0.18570239999999999
0 3.3675000000002919 558 0 500 5382 0.18570239999999999
0 3.3680000000002921 559 0 500 5383 0.18603520000000001
0 3.3685000000002923 558 0 500 5383 0.18570239999999999
0 3.3690000000002924 559 0 500 5384 0.18603520000000001
0 3.3695000000002926 558 0 500 5385 0.18570239999999999
0 3.3700000000002928 558 0 500 5386 0.18570239999999999
0 3.3705000000002929 558 0 500 5386 0.18570239999999999
0 3.3710000000002931 558 0 500 5387 0.18570239999999999
0 3.3715000000002933 557 0 500 5387 0.1853696
0 3.3720000000002934 557 0 500 5388 0.1853696
0 3.3725000000002936 558 0 500 5389 0.18570239999999999
0 3.3730000000002938 558 0 500 5390 0.18570239999999999
0 3.3735000000002939 559 0 500 5391 0.18603520000000001
0 3.3740000000002941 557 0 500 5391 0.1853696
0 3.3745000000002943 558 0 500 5392 0.18570239999999999
0 3.3750000000002944 558 0 500 5393 0.18570239999999999
0 3.3755000000002946 559 0 500 5394 0.18603520000000001
0 3.3760000000002948 557 0 500 5394 0.1853696
0 3.3765000000002949 558 0 500 5395 0.18570239999999999
0 3.3770000000002951 558 0 500 5396 0.18570239999999999
0 3.3775000000002953 558 0 500 5397 0.18570239999999999
0 3.3780000000002954 558 0 500 5397 0.18570239999999999
0 3.3785000000002956 557 0 500 5398 0.1853696
0 3.3790000000002958 558 0 500 5399 0.18570239999999999
0 3.3795000000002959 558 0 500 5400 0.18570239999999999
0 3.3800000000002961 558 0 500 5400 0.18570239999999999
0 3.3805000000002963 558 0 500 5401 0.18570239999999999
0 3.3810000000002964 558 0 500 5402 0.18570239999999999
0 3.3815000000002966 558 0 500 5403 0.18570239999999999
0 3.3820000000002968 559 0 500 5404 0.18603520000000001
0 3.3825000000002969 558 0 500 5404 0.18570239999999999
0 3.3830000000002971 558 0 500 5405 0.18570239999999999
0 3.3835000000002973 558 0 500 5406 0.18570239999999999
0 3.3840000000002974 559 0 500 5407 0.18603520000000001
0 3.3845000000002976 558 0 500 5407 0.18570239999999999
0 3.3850000000002978 558 0 500 5408 0.18570239999999999
0 3.3855000000002979 558 0 500 5409 0.18570239999999999
0 3.3860000000002981 558 0 500 5410 0.18570239999999999
0 3.3865000000002983 558 0 500 5410 0.18570239999999999
0 3.3870000000002984 558 0 500 5411 0.18570239999999999
0 3.3875000000002986 558 0 500 5412 0.18570239999999999
0 3.3880000000002988 557 0 500 5412 0.1853696
0 3.3885000000002989 558 0 500 5413 0.18570239999999999
0 3.3890000000002991 558 0 500 5414 0.18570239999999999
0 3.3895000000002993 559 0 500 5415 0.18603520000000001
0 3.3900000000002994 557 0 500 5415 0.1853696
0 3.3905000000002996 558 0 500 5416 0.18570239999999999
0 3.3910000000002998 558 0 500 5417 0.18570239999999999
0 3.3915000000002999 559 0 500 5418 0.18603520000000001
0 3.3920000000003001 557 0 500 5418 0.1853696
0 3.3925000000003003 557 0 500 5419 0.1853696
0 3.3930000000003004 558 0 500 5420 0.18570239999999999
0 3.3935000000003006 558 0 500 5421 0.18570239999999999
0 3.3940000000003008 558 0 500 5421 0.18570239999999999
0 3.3945000000003009 557 0 500 5422 0.1853696
0 3.3950000000003011 558 0 500 5423 0.18570239999999999
0 3.3955000000003013 558 0 500 5424 0.18570239999999999
0 3.3960000000003014 559 0 500 5425 0.18603520000000001
0 3.3965000000003016 558 0 500 5425 0.18570239999999999
0 3.3970000000003018 558 0 500 5426 0.18570239999999999
0 3.3975000000003019 558 0 500 5427 0.18570239999999999
0 3.3980000000003021 559 0 500 5428 0.18603520000000001
0 3.3985000000003023 558 0 500 5428 0.18570239999999999
0 3.3990000000003024 558 0 500 5429 0.18570239999999999
0 3.3995000000003026 558 0 500 5430 0.18570239999999999
0 3.4000000000003028 559 0 500 5431 0.18603520000000001
0 3.4005000000003029 558 0 500 5431 0.18570239999999999
0 3.4010000000003031 558 0 500 5432 0.18570239999999999
0 3.4015000000003033 558 0 500 5433 0.18570239999999999
0 3.4020000000003034 558 0 500 5434 0.18570239999999999
0 3.4025000000003036 558 0 500 5434 0.18570239999999999
0 3.4030000000003038 558 0 500 5435 0.18570239999999999
0 3.4035000000003039 558 0 500 5436 0.18570239999999999
0 3.4040000000003041 558 0 500 5437 0.18570239999999999
0 3.4045000000003043 558 0 500 5437 0.18570239999999999
0 3.4050000000003044 558 0 500 5438 0.18570239999999999
0 3.4055000000003046 559 0 500 5439 0.18603520000000001
0 3.4060000000003048 557 0 500 5439 0.1853696
0 3.406500000000305 558 0 500 5440 0.18570239999999999
0 3.4070000000003051 558 0 500 5441 0.18570239999999999
0 3.4075000000003053 559 0 500 5442 0.18603520000000001
0 3.4080000000003055 557 0 500 5442 0.1853696
0 3.4085000000003056 557 0 500 5443 0.1853696
0 3.4090000000003058 558 0 500 5444 0.18570239999999999
0 3.409500000000306 558 0 500 5445 0.18570239999999999
0 3.4100000000003061 558 0 500 5445 0.18570239999999999
0 3.4105000000003063 557 0 500 5446 0.1853696
0 3.4110000000003065 558 0 500 5447 0.18570239999999999
0 3.4115000000003066 558 0 500 5448 0.18570239999999999
0 3.4120000000003068 559 0 500 5449 0.18603520000000001
0 3.412500000000307 558 0 500 5449 0.18570239999999999
0 3.4130000000003071 558 0 500 5450 0.18570239999999999
0 3.4135000000003073 558 0 500 5451 0.18570239999999999
0 3.4140000000003075 559 0 500 5452 0.18603520000000001
0 3.4145000000003076 558 0 500 5452 0.18570239999999999
0 3.4150000000003078 558 0 500 5453 0.18570239999999999
0 3.415500000000308 558 0 500 5454 0.18570239999999999
0 3.4160000000003081 558 0 500 5455 0.18570239999999999
0 3.4165000000003083 558 0 500 5455 0.18570239999999999
0 3.4170000000003085 558 0 500 5456 0.18570239999999999
0 3.4175000000003086 558 0 500 5457 0.18570239999999999
0 3.4180000000003088 558 0 500 5458 0.18570239999999999
0 3.418500000000309 558 0 500 5458 0.18570239999999999
0 3.4190000000003091 558 0 500 5459 0.18570239999999999
0 3.4195000000003093 558 0 500 5460 0.18570239999999999
0 3.4200000000003095 558 0 500 5461 0.18570239999999999
0 3.4205000000003096 559 0 500 5462 0.18603520000000001
0 3.4210000000003098 558 0 500 5462 0.18570239999999999
0 3.42150000000031 559 0 500 5463 0.18603520000000001
0 3.4220000000003101 557 0 500 5463 0.1853696
0 3.4225000000003103 558 0 500 5464 0.18570239999999999
0 3.4230000000003105 558 0 500 5465 0.18570239999999999
0 3.4235000000003106 558 0 500 5466 0.18570239999999999
0 3.4240000000003108 557 0 500 5466 0.1853696
0 3.424500000000311 557 0 500 5467 0.1853696
0 3.4250000000003111 558 0 500 5468 0.18570239999999999
0 3.4255000000003113 558 0 500 5469 0.18570239999999999
0 3.4260000000003115 558 0 500 5469 0.18570239999999999
0 3.4265000000003116 557 0 500 5470 0.1853696
0 3.4270000000003118 558 0 500 5471 0.18570239999999999
0 3.427500000000312 558 0 500 5472 0.18570239999999999
0 3.4280000000003121 559 0 500 5473 0.18603520000000001
0 3.4285000000003123 558 0 500 5473 0.18570239999999999
0 3.4290000000003125 558 0 500 5474 0.18570239999999999
0 3.4295000000003126 558 0 500 5475 0.18570239999999999
0 3.4300000000003128 559 0 500 5476 0.18603520000000001
0 3.430500000000313 558 0 500 5476 0.18570239999999999
0 3.4310000000003131 557 0 500 5477 0.1853696
0 3.4315000000003133 558 0 500 5478 0.18570239999999999
0 3.4320000000003135 558 0 500 5479 0.18570239999999999
0 3.4325000000003136 558 0 500 5479 0.18570239999999999
0 3.4330000000003138 558 0 500 5480 0.18570239999999999
0 3.433500000000314 558 0 500 5481 0.18570239999999999
0 3.4340000000003141 558 0 500 5482 0.18570239999999999
0 3.4345000000003143 558 0 500 5482 0.18570239999999999
0 3.4350000000003145 558 0 500 5483 0.18570239999999999
0 3.4355000000003146 558 0 500 5484 0.18570239999999999
0 3.4360000000003148 558 0 500 5485 0.18570239999999999
0 3.436500000000315 559 0 500 5486 0.18603520000000001
0 3.4370000000003151 558 0 500 5486 0.18570239999999999
0 3.4375000000003153 559 0 500 5487 0.18603520000000001
0 3.4380000000003155 557 0 500 5487 0.1853696
0 3.4385000000003156 557 0 500 5488 0.1853696
0 3.4390000000003158 558 0 500 5489 0.18570239999999999
0 3.439500000000316 558 0 500 5490 0.18570239999999999
0 3.4400000000003161 557 0 500 5490 0.1853696
0 3.4405000000003163 557 0 500 5491 0.1853696
0 3.4410000000003165 558 0 500 5492 0.18570239999999999
0 3.4415000000003166 558 0 500 5493 0.18570239999999999
0 3.4420000000003168 558 0 500 5493 0.18570239999999999
0 3.442500000000317 557 0 500 5494 0.1853696
0 3.4430000000003171 558 0 500 5495 0.18570239999999999
0 3.4435000000003173 558 0 500 5496 0.18570239999999999
0 3.4440000000003175 559 0 500 5497 0.18603520000000001
0 3.4445000000003176 558 0 500 5497 0.18570239999999999
0 3.4450000000003178 558 0 500 5498 0.18570239999999999
0 3.445500000000318 558 0 500 5499 0.18570239999999999
0 3.4460000000003181 559 0 500 5500 0.18603520000000001
0 3.4465000000003183 558 0 500 5500 0.18570239999999999
0 3.4470000000003185 557 0 500 5501 0.1853696
0 3.4475000000003186 558 0 500 5502 0.18570239999999999
0 3.4480000000003188 558 0 500 5503 0.18570239999999999
0 3.448500000000319 558 0 500 5503 0.18570239999999999
0 3.4490000000003191 558 0 500 5504 0.18570239999999999
0 3.4495000000003193 558 0 500 5505 0.18570239999999999
0 3.4500000000003195 558 0 500 5506 0.18570239999999999
0 3.4505000000003196 559 0 500 5507 0.18603520000000001
0 3.4510000000003198 558 0 500 5507 0.18570239999999999
0 3.45150000000032 558 0 500 5508 0.18570239999999999
0 3.4520000000003201 558 0 500 5509 0.18570239999999999
0 3.4525000000003203 559 0 500 5510 0.18603520000000001
0 3.4530000000003205 558 0 500 5510 0.18570239999999999
0 3.4535000000003206 559 0 500 5511 0.18603520000000001
0 3.4540000000003208 558 0 500 5512 0.18570239999999999
0 3.454500000000321 557 0 500 5512 0.1853696
0 3.4550000000003211 558 0 500 5513 0.18570239999999999
0 3.4555000000003213 558 0 500 5514 0.18570239999999999
0 3.4560000000003215 557 0 500 5514 0.1853696
0 3.4565000000003216 557 0 500 5515 0.1853696
0 3.4570000000003218 558 0 500 5516 0.18570239999999999
0 3.457500000000322 558 0 500 5517 0.18570239999999999
0 3.4580000000003221 559 0 500 5518 0.18603520000000001
0 3.4585000000003223 557 0 500 5518 0.1853696
0 3.4590000000003225 558 0 500 5519 0.18570239999999999
0 3.4595000000003227 558 0 500 5520 0.18570239999999999
0 3.4600000000003228 559 0 500 5521 0.18603520000000001
0 3.460500000000323 558 0 500 5521 0.18570239999999999
0 3.4610000000003232 558 0 500 5522 0.18570239999999999
0 3.4615000000003233 558 0 500 5523 0.18570239999999999
0 3.4620000000003235 558 0 500 5524 0.18570239999999999
0 3.4625000000003237 558 0 500 5524 0.18570239999999999
0 3.4630000000003238 557 0 500 5525 0.1853696
0 3.463500000000324 558 0 500 5526 0.18570239999999999
0 3.4640000000003242 558 0 500 5527 0.18570239999999999
0 3.4645000000003243 558 0 500 5527 0.18570239999999999
0 3.4650000000003245 558 0 500 5528 0.18570239999999999
0 3.4655000000003247 558 0 500 5529 0.18570239999999999
0 3.4660000000003248 558 0 500 5530 0.18570239999999999
0 3.466500000000325 559 0 500 5531 0.18603520000000001
0 3.4670000000003252 558 0 500 5531 0.18570239999999999
0 3.4675000000003253 558 0 500 5532 0.18570239999999999
0 3.4680000000003255 558 0 500 5533 0.18570239999999999
0 3.4685000000003257 559 0 500 5534 0.18603520000000001
0 3.4690000000003258 558 0 500 5534 0.18570239999999999
0 3.469500000000326 559 0 500 5535 0.18603520000000001
0 3.4700000000003262 558 0 500 5536 0.18570239999999999
0 3.4705000000003263 558 0 500 5537 0.18570239999999999
0 3.4710000000003265 558 0 500 5537 0.18570239999999999
0 3.4715000000003267 558 0 500 5538 0.18570239999999999
0 3.4720000000003268 557 0 500 5538 0.1853696
0 3.472500000000327 557 0 500 5539 0.1853696
0 3.4730000000003272 558 0 500 5540 0.18570239999999999
0 3.4735000000003273 558 0 500 5541 0.18570239999999999
0 3.4740000000003275 559 0 500 5542 0.18603520000000001
0 3.4745000000003277 557 0 500 5542 0.1853696
0 3.4750000000003278 558 0 500 5543 0.18570239999999999
0 3.475500000000328 558 0 500 5544 0.18570239999999999
0 3.4760000000003282 559 0 500 5545 0.18603520000000001
0 3.4765000000003283 558 0 500 5545 0.18570239999999999
0 3.4770000000003285 558 0 500 5546 0.18570239999999999
0 3.4775000000003287 558 0 500 5547 0.18570239999999999
0 3.4780000000003288 558 0 500 5548 0.18570239999999999
0 3.478500000000329 558 0 500 5548 0.18570239999999999
0 3.4790000000003292 557 0 500 5549 0.1853696
0 3.4795000000003293 558 0 500 5550 0.18570239999999999
0 3.4800000000003295 558 0 500 5551 0.18570239999999999
0 3.4805000000003297 558 0 500 5551 0.18570239999999999
0 3.4810000000003298 558 0 500 5552 0.18570239999999999
0 3.48150000000033 558 0 500 5553 0.18570239999999999
0 3.4820000000003302 558 0 500 5554 0.18570239999999999
0 3.4825000000003303 559 0 500 5555 0.18603520000000001
0 3.4830000000003305 558 0 500 5555 0.18570239999999999
0 3.4835000000003307 558 0 500 5556 0.18570239999999999
0 3.4840000000003308 558 0 500 5557 0.18570239999999999
0 3.484500000000331 559 0 500 5558 0.18603520000000001
0 3.4850000000003312 558 0 500 5558 0.18570239999999999
0 3.4855000000003313 558 0 500 5559 0.18570239999999999
0 3.4860000000003315 558 0 500 5560 0.18570239999999999
0 3.4865000000003317 558 0 500 5561 0.18570239999999999
0 3.4870000000003318 558 0 500 5561 0.18570239999999999
0 3.487500000000332 558 0 500 5562 0.18570239999999999
0 3.4880000000003322 557 0 500 5562 0.1853696
0 3.4885000000003323 557 0 500 5563 0.1853696
0 3.4890000000003325 558 0 500 5564 0.18570239999999999
0 3.4895000000003327 558 0 500 5565 0.18570239999999999
0 3.4900000000003328 559 0 500 5566 0.18603520000000001
0 3.490500000000333 557 0 500 5566 0.1853696
0 3.4910000000003332 558 0 500 5567 0.18570239999999999
0 3.4915000000003333 558 0 500 5568 0.18570239999999999
0 3.4920000000003335 559 0 500 5569 0.18603520000000001
0 3.4925000000003337 558 0 500 5569 0.18570239999999999
0 3.4930000000003338 557 0 500 5570 0.1853696
0 3.493500000000334 558 0 500 5571 0.18570239999999999
0 3.4940000000003342 558 0 500 5572 0.18570239999999999
0 3.4945000000003343 558 0 500 5572 0.18570239999999999
0 3.4950000000003345 557 0 500 5573 0.1853696
0 3.4955000000003347 558 0 500 5574 0.18570239999999999
0 3.4960000000003348 558 0 500 5575 0.18570239999999999
0 3.496500000000335 559 0 500 5576 0.18603520000000001
0 3.4970000000003352 558 0 500 5576 0.18570239999999999
0 3.4975000000003353 558 0 500 5577 0.18570239999999999
0 3.4980000000003355 558 0 500 5578 0.18570239999999999
0 3.4985000000003357 559 0 500 5579 0.18603520000000001
0 3.4990000000003358 558 0 500 5579 0.18570239999999999
0 3.499500000000336 558 0 500 5580 0.18570239999999999
0 3.5000000000003362 558 0 500 5581 0.18570239999999999
0 3.5005000000003363 559 0 500 5582 0.18603520000000001
0 3.5010000000003365 558 0 500 5582 0.18570239999999999
0 3.5015000000003367 558 0 500 5583 0.18570239999999999
0 3.5020000000003368 558 0 500 5584 0.18570239999999999
0 3.502500000000337 558 0 500 5585 0.18570239999999999
0 3.5030000000003372 558 0 500 5585 0.18570239999999999
0 3.5035000000003373 558 0 500 5586 0.18570239999999999
0 3.5040000000003375 558 0 500 5587 0.18570239999999999
0 3.5045000000003377 557 0 500 5587 0.1853696
0 3.5050000000003378 558 0 500 5588 0.18570239999999999
0 3.505500000000338 558 0 500 5589 0.18570239999999999
0 3.5060000000003382 559 0 500 5590 0.18603520000000001
0 3.5065000000003383 557 0 500 5590 0.1853696
0 3.5070000000003385 558 0 500 5591 0.18570239999999999
0 3.5075000000003387 558 0 500 5592 0.18570239999999999
0 3.5080000000003388 559 0 500 5593 0.18603520000000001
0 3.508500000000339 558 0 500 5593 0.18570239999999999
0 3.5090000000003392 557 0 500 5594 0.1853696
0 3.5095000000003393 558 0 500 5595 0.18570239999999999
0 3.5100000000003395 558 0 500 5596 0.18570239999999999
0 3.5105000000003397 558 0 500 5596 0.18570239999999999
0 3.5110000000003398 557 0 500 5597 0.1853696
0 3.51150000000034 558 0 500 5598 0.18570239999999999
0 3.5120000000003402 558 0 500 5599 0.18570239999999999
0 3.5125000000003403 559 0 500 5600 0.18603520000000001
0 3.5130000000003405 558 0 500 5600 0.18570239999999999
0 3.5135000000003407 558 0 500 5601 0.18570239999999999
0 3.5140000000003409 558 0 500 5602 0.18570239999999999
0 3.514500000000341 559 0 500 5603 0.18603520000000001
0 3.5150000000003412 558 0 500 5603 0.18570239999999999
0 3.5155000000003414 558 0 500 5604 0.18570239999999999
0 3.5160000000003415 558 0 500 5605 0.18570239999999999
0 3.5165000000003417 558 0 500 5606 0.18570239999999999
0 3.5170000000003419 558 0 500 5606 0.18570239999999999
0 3.517500000000342 558 0 500 5607 0.18570239999999999
0 3.5180000000003422 558 0 500 5608 0.18570239999999999
0 3.5185000000003424 558 0 500 5609 0.18570239999999999
0 3.5190000000003425 558 0 500 5609 0.18570239999999999
0 3.5195000000003427 558 0 500 5610 0.18570239999999999
0 3.5200000000003429 558 0 500 5611 0.18570239999999999
0 3.520500000000343 558 0 500 5612 0.18570239999999999
0 3.5210000000003432 558 0 500 5612 0.18570239999999999
0 3.5215000000003434 558 0 500 5613 0.18570239999999999
0 3.5220000000003435 559 0 500 5614 0.18603520000000001
0 3.5225000000003437 557 0 500 5614 0.1853696
0 3.5230000000003439 558 0 500 5615 0.18570239999999999
0 3.523500000000344 558 0 500 5616 0.18570239999999999
0 3.5240000000003442 558 0 500 5617 0.18570239999999999
0 3.5245000000003444 558 0 500 5617 0.18570239999999999
0 3.5250000000003445 557 0 500 5618 0.1853696
0 3.5255000000003447 558 0 500 5619 0.18570239999999999
0 3.5260000000003449 558 0 500 5620 0.18570239999999999
0 3.526500000000345 558 0 500 5620 0.18570239999999999
0 3.5270000000003452 557 0 500 5621 0.1853696
0 3.5275000000003454 558 0 500 5622 0.18570239999999999
0 3.5280000000003455 558 0 500 5623 0.18570239999999999
0 3.5285000000003457 559 0 500 5624 0.18603520000000001
0 3.5290000000003459 558 0 500 5624 0.18570239999999999
0 3.529500000000346 558 0 500 5625 0.18570239999999999
0 3.5300000000003462 558 0 500 5626 0.18570239999999999
0 3.5305000000003464 559 0 500 5627 0.18603520000000001
0 3.5310000000003465 558 0 500 5627 0.18570239999999999
0 3.5315000000003467 557 0 500 5628 0.1853696
0 3.5320000000003469 558 0 500 5629 0.18570239999999999
0 3.532500000000347 558 0 500 5630 0.18570239999999999
0 3.5330000000003472 558 0 500 5630 0.18570239999999999
0 3.5335000000003474 558 0 500 5631 0.18570239999999999
0 3.5340000000003475 558 0 500 5632 0.18570239999999999
0 3.5345000000003477 558 0 500 5633 0.18570239999999999
0 3.5350000000003479 559 0 500 5634 0.18603520000000001
0 3.535500000000348 558 0 500 5634 0.18570239999999999
0 3.5360000000003482 558 0 500 5635 0.18570239999999999
0 3.5365000000003484 558 0 500 5636 0.18570239999999999
0 3.5370000000003485 559 0 500 5637 0.18603520000000001
0 3.5375000000003487 558 0 500 5637 0.18570239999999999
0 3.5380000000003489 559 0 500 5638 0.18603520000000001
0 3.538500000000349 557 0 500 5638 0.1853696
0 3.5390000000003492 557 0 500 5639 0.1853696
0 3.5395000000003494 558 0 500 5640 0.18570239999999999
0 3.5400000000003495 558 0 500 5641 0.18570239999999999
0 3.5405000000003497 558 0 500 5641 0.18570239999999999
0 3.5410000000003499 557 0 500 5642 0.1853696
0 3.54150000000035 558 0 500 5643 0.18570239999999999
0 3.5420000000003502 558 0 500 5644 0.18570239999999999
0 3.5425000000003504 559 0 500 5645 0.18603520000000001
0 3.5430000000003505 557 0 500 5645 0.1853696
0 3.5435000000003507 558 0 500 5646 0.18570239999999999
0 3.5440000000003509 558 0 500 5647 0.18570239999999999
0 3.544500000000351 559 0 500 5648 0.18603520000000001
0 3.5450000000003512 558 0 500 5648 0.18570239999999999
0 3.5455000000003514 558 0 500 5649 0.18570239999999999
0 3.5460000000003515 558 0 500 5650 0.18570239999999999
0 3.5465000000003517 559 0 500 5651 0.18603520000000001
0 3.5470000000003519 558 0 500 5651 0.18570239999999999
0 3.547500000000352 557 0 500 5652 0.1853696
0 3.5480000000003522 558 0 500 5653 0.18570239999999999
0 3.5485000000003524 558 0 500 5654 0.18570239999999999
0 3.5490000000003525 558 0 500 5654 0.18570239999999999
0 3.5495000000003527 558 0 500 5655 0.18570239999999999
0 3.5500000000003529 558 0 500 5656 0.18570239999999999
0 3.550500000000353 558 0 500 5657 0.18570239999999999
0 3.5510000000003532 559 0 500 5658 0.18603520000000001
0 3.5515000000003534 558 0 500 5658 0.18570239999999999
0 3.5520000000003535 558 0 500 5659 0.18570239999999999
0 3.5525000000003537 558 0 500 5660 0.18570239999999999
0 3.5530000000003539 559 0 500 5661 0.18603520000000001
0 3.553500000000354 558 0 500 5661 0.18570239999999999
0 3.5540000000003542 559 0 500 5662 0.18603520000000001
0 3.5545000000003544 557 0 500 5662 0.1853696
0 3.5550000000003545 557 0 500 5663 0.1853696
0 3.5555000000003547 558 0 500 5664 0.18570239999999999
0 3.5560000000003549 558 0 500 5665 0.18570239999999999
0 3.556500000000355 558 0 500 5665 0.18570239999999999
0 3.5570000000003552 557 0 500 5666 0.1853696
0 3.5575000000003554 558 0 500 5667 0.18570239999999999
0 3.5580000000003555 558 0 500 5668 0.18570239999999999
0 3.5585000000003557 559 0 500 5669 0.18603520000000001
0 3.5590000000003559 557 0 500 5669 0.1853696
0 3.559500000000356 558 0 500 5670 0.18570239999999999
0 3.5600000000003562 558 0 500 5671 0.18570239999999999
0 3.5605000000003564 559 0 500 5672 0.18603520000000001
0 3.5610000000003565 558 0 500 5672 0.18570239999999999
0 3.5615000000003567 558 0 500 5673 0.18570239999999999
0 3.5620000000003569 558 0 500 5674 0.18570239999999999
0 3.562500000000357 558 0 500 5675 0.18570239999999999
0 3.5630000000003572 558 0 500 5675 0.18570239999999999
0 3.5635000000003574 557 0 500 5676 0.1853696
0 3.5640000000003575 558 0 500 5677 0.18570239999999999
0 3.5645000000003577 558 0 500 5678 0.18570239999999999
0 3.5650000000003579 558 0 500 5678 0.18570239999999999
0 3.565500000000358 558 0 500 5679 0.18570239999999999
0 3.5660000000003582 558 0 500 5680 0.18570239999999999
0 3.5665000000003584 558 0 500 5681 0.18570239999999999
0 3.5670000000003586 559 0 500 5682 0.18603520000000001
0 3.5675000000003587 558 0 500 5682 0.18570239999999999
0 3.5680000000003589 558 0 500 5683 0.18570239999999999
0 3.5685000000003591 558 0 500 5684 0.18570239999999999
0 3.5690000000003592 559 0 500 5685 0.18603520000000001
0 3.5695000000003594 558 0 500 5685 0.18570239999999999
0 3.5700000000003596 558 0 500 5686 0.18570239999999999
0 3.5705000000003597 558 0 500 5687 0.18570239999999999
0 3.5710000000003599 557 0 500 5687 0.1853696
0 3.5715000000003601 558 0 500 5688 0.18570239999999999
0 3.5720000000003602 558 0 500 5689 0.18570239999999999
0 3.5725000000003604 558 0 500 5689 0.18570239999999999
0 3.5730000000003606 557 0 500 5690 0.1853696
0 3.5735000000003607 558 0 500 5691 0.18570239999999999
0 3.5740000000003609 558 0 500 5692 0.18570239999999999
0 3.5745000000003611 559 0 500 5693 0.18603520000000001
0 3.5750000000003612 557 0 500 5693 0.1853696
0 3.5755000000003614 558 0 500 5694 0.18570239999999999
0 3.5760000000003616 558 0 500 5695 0.18570239999999999
0 3.5765000000003617 559 0 500 5696 0.18603520000000001
0 3.5770000000003619 558 0 500 5696 0.18570239999999999
0 3.5775000000003621 557 0 500 5697 0.1853696
0 3.5780000000003622 558 0 500 5698 0.18570239999999999
0 3.5785000000003624 558 0 500 5699 0.18570239999999999
0 3.5790000000003626 558 0 500 5699 0.18570239999999999
0 3.5795000000003627 557 0 500 5700 0.1853696
0 3.5800000000003629 558 0 500 5701 0.18570239999999999
0 3.5805000000003631 558 0 500 5702 0.18570239999999999
0 3.5810000000003632 559 0 500 5703 0.18603520000000001
0 3.5815000000003634 558 0 500 5703 0.18570239999999999
0 3.5820000000003636 558 0 500 5704 0.18570239999999999
0 3.5825000000003637 558 0 500 5705 0.18570239999999999
0 3.5830000000003639 559 0 500 5706 0.18603520000000001
0 3.5835000000003641 558 0 500 5706 0.18570239999999999
0 3.5840000000003642 558 0 500 5707 0.18570239999999999
0 3.5845000000003644 558 0 500 5708 0.18570239999999999
0 3.5850000000003646 559 0 500 5709 0.18603520000000001
0 3.5855000000003647 558 0 500 5709 0.18570239999999999
0 3.5860000000003649 558 0 500 5710 0.18570239999999999
0 3.5865000000003651 558 0 500 5711 0.18570239999999999
0 3.5870000000003652 558 0 500 5712 0.18570239999999999
0 3.5875000000003654 558 0 500 5712 0.18570239999999999
0 3.5880000000003656 558 0 500 5713 0.18570239999999999
0 3.5885000000003657 559 0 500 5714 0.18603520000000001
0 3.5890000000003659 557 0 500 5714 0.1853696
0 3.5895000000003661 558 0 500 5715 0.18570239999999999
0 3.5900000000003662 558 0 500 5716 0.18570239999999999
0 3.5905000000003664 559 0 500 5717 0.18603520000000001
0 3.5910000000003666 557 0 500 5717 0.1853696
0 3.5915000000003667 558 0 500 5718 0.18570239999999999
0 3.5920000000003669 558 0 500 5719 0.18570239999999999
0 3.5925000000003671 559 0 500 5720 0.18603520000000001
0 3.5930000000003672 558 0 500 5720 0.18570239999999999
0 3.5935000000003674 557 0 500 5721 0.1853696
0 3.5940000000003676 558 0 500 5722 0.18570239999999999
0 3.5945000000003677 558 0 500 5723 0.18570239999999999
0 3.5950000000003679 558 0 500 5723 0.18570239999999999
0 3.5955000000003681 557 0 500 5724 0.1853696
0 3.5960000000003682 558 0 500 5725 0.18570239999999999
0 3.5965000000003684 558 0 500 5726 0.18570239999999999
0 3.5970000000003686 559 0 500 5727 0.18603520000000001
0 3.5975000000003687 558 0 500 5727 0.18570239999999999
0 3.5980000000003689 558 0 500 5728 0.18570239999999999
0 3.5985000000003691 558 0 500 5729 0.18570239999999999
0 3.5990000000003692 559 0 500 5730 0.18603520000000001
0 3.5995000000003694 558 0 500 5730 0.18570239999999999
0 3.6000000000003696 558 0 500 5731 0.18570239999999999
0 3.6005000000003697 558 0 500 5732 0.18570239999999999
0 3.6010000000003699 558 0 500 5733 0.18570239999999999
0 3.6015000000003701 558 0 500 5733 0.18570239999999999
0 3.6020000000003702 558 0 500 5734 0.18570239999999999
0 3.6025000000003704 558 0 500 5735 0.18570239999999999
0 3.6030000000003706 558 0 500 5736 0.18570239999999999
0 3.6035000000003707 558 0 500 5736 0.18570239999999999
0 3.6040000000003709 558 0 500 5737 0.18570239999999999
0 3.6045000000003711 559 0 500 5738 0.18603520000000001
0 3.6050000000003712 557 0 500 5738 0.1853696
0 3.6055000000003714 558 0 500 5739 0.18570239999999999
0 3.6060000000003716 558 0 500 5740 0.18570239999999999
0 3.6065000000003717 559 0 500 5741 0.18603520000000001
0 3.6070000000003719 557 0 500 5741 0.1853696
0 3.6075000000003721 558 0 500 5742 0.18570239999999999
0 3.6080000000003722 558 0 500 5743 0.18570239999999999
0 3.6085000000003724 558 0 500 5744 0.18570239999999999
0 3.6090000000003726 558 0 500 5744 0.18570239999999999
0 3.6095000000003727 557 0 500 5745 0.1853696
0 3.6100000000003729 558 0 500 5746 0.18570239999999999
0 3.6105000000003731 558 0 500 5747 0.18570239999999999
0 3.6110000000003732 558 0 500 5747 0.18570239999999999
0 3.6115000000003734 557 0 500 5748 0.1853696
0 3.6120000000003736 558 0 500 5749 0.18570239999999999
0 3.6125000000003737 558 0 500 5750 0.18570239999999999
0 3.6130000000003739 559 0 500 5751 0.18603520000000001
0 3.6135000000003741 558 0 500 5751 0.18570239999999999
0 3.6140000000003742 558 0 500 5752 0.18570239999999999
0 3.6145000000003744 558 0 500 5753 0.18570239999999999
0 3.6150000000003746 559 0 500 5754 0.18603520000000001
0 3.6155000000003747 558 0 500 5754 0.18570239999999999
0 3.6160000000003749 557 0 500 5755 0.1853696
0 3.6165000000003751 558 0 500 5756 0.18570239999999999
0 3.6170000000003752 558 0 500 5757 0.18570239999999999
0 3.6175000000003754 558 0 500 5757 0.18570239999999999
0 3.6180000000003756 558 0 500 5758 0.18570239999999999
0 3.6185000000003757 558 0 500 5759 0.18570239999999999
0 3.6190000000003759 558 0 500 5760 0.18570239999999999
0 3.6195000000003761 558 0 500 5760 0.18570239999999999
0 3.6200000000003763 558 0 500 5761 0.18570239999999999
0 3.6205000000003764 559 0 500 5762 0.18603520000000001
0 3.6210000000003766 557 0 500 5762 0.1853696
0 3.6215000000003768 558 0 500 5763 0.18570239999999999
0 3.6220000000003769 558 0 500 5764 0.18570239999999999
0 3.6225000000003771 559 0 500 5765 0.18603520000000001
0 3.6230000000003773 557 0 500 5765 0.1853696
0 3.6235000000003774 557 0 500 5766 0.1853696
0 3.6240000000003776 558 0 500 5767 0.18570239999999999
0 3.6245000000003778 558 0 500 5768 0.18570239999999999
0 3.6250000000003779 558 0 500 5768 0.18570239999999999
0 3.6255000000003781 557 0 500 5769 0.1853696
0 3.6260000000003783 558 0 500 5770 0.18570239999999999
0 3.6265000000003784 558 0 500 5771 0.18570239999999999
0 3.6270000000003786 558 0 500 5771 0.18570239999999999
0 3.6275000000003788 557 0 500 5772 0.1853696
0 3.6280000000003789 558 0 500 5773 0.18570239999999999
0 3.6285000000003791 558 0 500 5774 0.18570239999999999
0 3.6290000000003793 559 0 500 5775 0.18603520000000001
0 3.6295000000003794 558 0 500 5775 0.18570239999999999
0 3.6300000000003796 558 0 500 5776 0.18570239999999999
0 3.6305000000003798 558 0 500 5777 0.18570239999999999
0 3.6310000000003799 559 0 500 5778 0.18603520000000001
0 3.6315000000003801 558 0 500 5778 0.18570239999999999
0 3.6320000000003803 557 0 500 5779 0.1853696
0 3.6325000000003804 558 0 500 5780 0.18570239999999999
0 3.6330000000003806 558 0 500 5781 0.18570239999999999
0 3.6335000000003808 558 0 500 5781 0.18570239999999999
0 3.6340000000003809 558 0 500 5782 0.18570239999999999
0 3.6345000000003811 558 0 500 5783 0.18570239999999999
0 3.6350000000003813 558 0 500 5784 0.18570239999999999
0 3.6355000000003814 559 0 500 5785 0.18603520000000001
0 3.6360000000003816 558 0 500 5785 0.18570239999999999
0 3.6365000000003818 559 0 500 5786 0.18603520000000001
0 3.6370000000003819 558 0 500 5787 0.18570239999999999
0 3.6375000000003821 558 0 500 5787 0.18570239999999999
0 3.6380000000003823 558 0 500 5788 0.18570239999999999
0 3.6385000000003824 559 0 500 5789 0.18603520000000001
0 3.6390000000003826 557 0 500 5789 0.1853696
0 3.6395000000003828 557 0 500 5790 0.1853696
0 3.6400000000003829 558 0 500 5791 0.18570239999999999
0 3.6405000000003831 558 0 500 5792 0.18570239999999999
0 3.6410000000003833 558 0 500 5792 0.18570239999999999
0 3.6415000000003834 557 0 500 5793 0.1853696
0 3.6420000000003836 558 0 500 5794 0.18570239999999999
0 3.6425000000003838 558 0 500 5795 0.18570239999999999
0 3.6430000000003839 559 0 500 5796 0.18603520000000001
0 3.6435000000003841 557 0 500 5796 0.1853696
0 3.6440000000003843 558 0 500 5797 0.18570239999999999
0 3.6445000000003844 558 0 500 5798 0.18570239999999999
0 3.6450000000003846 559 0 500 5799 0.18603520000000001
0 3.6455000000003848 558 0 500 5799 0.18570239999999999
0 3.6460000000003849 558 0 500 5800 0.18570239999999999
0 3.6465000000003851 558 0 500 5801 0.18570239999999999
0 3.6470000000003853 558 0 500 5802 0.18570239999999999
0 3.6475000000003854 558 0 500 5802 0.18570239999999999
0 3.6480000000003856 557 0 500 5803 0.1853696
0 3.6485000000003858 558 0 500 5804 0.18570239999999999
0 3.6490000000003859 558 0 500 5805 0.18570239999999999
0 3.6495000000003861 558 0 500 5805 0.18570239999999999
0 3.6500000000003863 558 0 500 5806 0.18570239999999999
0 3.6505000000003864 558 0 500 5807 0.18570239999999999
0 3.6510000000003866 558 0 500 5808 0.18570239999999999
0 3.6515000000003868 559 0 500 5809 0.18603520000000001
0 3.6520000000003869 558 0 500 5809 0.18570239999999999
0 3.6525000000003871 559 0 500 5810 0.18603520000000001
0 3.6530000000003873 558 0 500 5811 0.18570239999999999
0 3.6535000000003874 559 0 500 5812 0.18603520000000001
0 3.6540000000003876 558 0 500 5812 0.18570239999999999
0 3.6545000000003878 558 0 500 5813 0.18570239999999999
0 3.6550000000003879 557 0 500 5813 0.1853696
0 3.6555000000003881 557 0 500 5814 0.1853696
0 3.6560000000003883 558 0 500 5815 0.18570239999999999
0 3.6565000000003884 558 0 500 5816 0.18570239999999999
0 3.6570000000003886 558 0 500 5816 0.18570239999999999
0 3.6575000000003888 557 0 500 5817 0.1853696
0 3.6580000000003889 558 0 500 5818 0.18570239999999999
0 3.6585000000003891 558 0 500 5819 0.18570239999999999
0 3.6590000000003893 559 0 500 5820 0.18603520000000001
0 3.6595000000003894 557 0 500 5820 0.1853696
0 3.6600000000003896 558 0 500 5821 0.18570239999999999
0 3.6605000000003898 558 0 500 5822 0.18570239999999999
0 3.6610000000003899 559 0 500 5823 0.18603520000000001
0 3.6615000000003901 558 0 500 5823 0.18570239999999999
0 3.6620000000003903 557 0 500 5824 0.1853696
0 3.6625000000003904 558 0 500 5825 0.18570239999999999
0 3.6630000000003906 558 0 500 5826 0.18570239999999999
0 3.6635000000003908 558 0 500 5826 0.18570239999999999
0 3.6640000000003909 557 0 500 5827 0.1853696
0 3.6645000000003911 558 0 500 5828 0.18570239999999999
0 3.6650000000003913 558 0 500 5829 0.18570239999999999
0 3.6655000000003914 558 0 500 5829 0.18570239999999999
0 3.6660000000003916 558 0 500 5830 0.18570239999999999
0 3.6665000000003918 558 0 500 5831 0.18570239999999999
0 3.6670000000003919 558 0 500 5832 0.18570239999999999
0 3.6675000000003921 559 0 500 5833 0.18603520000000001
0 3.6680000000003923 558 0 500 5833 0.18570239999999999
0 3.6685000000003924 559 0 500 5834 0.18603520000000001
0 3.6690000000003926 558 0 500 5835 0.18570239999999999
0 3.6695000000003928 559 0 500 5836 0.18603520000000001
0 3.6700000000003929 558 0 500 5836 0.18570239999999999
0 3.6705000000003931 558 0 500 5837 0.18570239999999999
0 3.6710000000003933 557 0 500 5837 0.1853696
0 3.6715000000003934 557 0 500 5838 0.1853696
0 3.6720000000003936 558 0 500 5839 0.18570239999999999
0 3.6725000000003938 558 0 500 5840 0.18570239999999999
0 3.6730000000003939 558 0 500 5840 0.18570239999999999
0 3.6735000000003941 557 0 500 5841 0.1853696
0 3.6740000000003943 558 0 500 5842 0.18570239999999999
0 3.6745000000003945 558 0 500 5843 0.18570239999999999
0 3.6750000000003946 559 0 500 5844 0.18603520000000001
0 3.6755000000003948 557 0 500 5844 0.1853696
0 3.676000000000395 558 0 500 5845 0.18570239999999999
0 3.6765000000003951 558 0 500 5846 0.18570239999999999
0 3.6770000000003953 559 0 500 5847 0.18603520000000001
0 3.6775000000003955 558 0 500 5847 0.18570239999999999
0 3.6780000000003956 557 0 500 5848 0.1853696
0 3.6785000000003958 558 0 500 5849 0.18570239999999999
0 3.679000000000396 558 0 500 5850 0.18570239999999999
0 3.6795000000003961 558 0 500 5850 0.18570239999999999
0 3.6800000000003963 557 0 500 5851 0.1853696
0 3.6805000000003965 558 0 500 5852 0.18570239999999999
0 3.6810000000003966 558 0 500 5853 0.18570239999999999
0 3.6815000000003968 559 0 500 5854 0.18603520000000001
0 3.682000000000397 558 0 500 5854 0.18570239999999999
0 3.6825000000003971 558 0 500 5855 0.18570239999999999
0 3.6830000000003973 558 0 500 5856 0.18570239999999999
0 3.6835000000003975 559 0 500 5857 0.18603520000000001
0 3.6840000000003976 558 0 500 5857 0.18570239999999999
0 3.6845000000003978 559 0 500 5858 0.18603520000000001
0 3.685000000000398 558 0 500 5859 0.18570239999999999
0 3.6855000000003981 559 0 500 5860 0.18603520000000001
0 3.6860000000003983 558 0 500 5860 0.18570239999999999
0 3.6865000000003985 558 0 500 5861 0.18570239999999999
0 3.6870000000003986 558 0 500 5862 0.18570239999999999
0 3.6875000000003988 557 0 500 5862 0.1853696
0 3.688000000000399 558 0 500 5863 0.18570239999999999
0 3.6885000000003991 558 0 500 5864 0.18570239999999999
0 3.6890000000003993 559 0 500 5865 0.18603520000000001
0 3.6895000000003995 557 0 500 5865 0.1853696
0 3.6900000000003996 558 0 500 5866 0.18570239999999999
0 3.6905000000003998 558 0 500 5867 0.18570239999999999
0 3.6910000000004 559 0 500 5868 0.18603520000000001
0 3.6915000000004001 557 0 500 5868 0.1853696
0 3.6920000000004003 558 0 500 5869 0.18570239999999999
0 3.6925000000004005 558 0 500 5870 0.18570239999999999
0 3.6930000000004006 559 0 500 5871 0.18603520000000001
0 3.6935000000004008 558 0 500 5871 0.18570239999999999
0 3.694000000000401 557 0 500 5872 0.1853696
0 3.6945000000004011 558 0 500 5873 0.18570239999999999
0 3.6950000000004013 558 0 500 5874 0.18570239999999999
0 3.6955000000004015 558 0 500 5874 0.18570239999999999
0 3.6960000000004016 557 0 500 5875 0.1853696
0 3.6965000000004018 558 0 500 5876 0.18570239999999999
0 3.697000000000402 558 0 500 5877 0.18570239999999999
0 3.6975000000004021 559 0 500 5878 0.18603520000000001
0 3.6980000000004023 558 0 500 5878 0.18570239999999999
0 3.6985000000004025 558 0 500 5879 0.18570239999999999
0 3.6990000000004026 558 0 500 5880 0.18570239999999999
0 3.6995000000004028 559 0 500 5881 0.18603520000000001
0 3.700000000000403 558 0 500 5881 0.18570239999999999
0 3.7005000000004031 559 0 500 5882 0.18603520000000001
0 3.7010000000004033 558 0 500 5883 0.18570239999999999
0 3.7015000000004035 558 0 500 5884 0.18570239999999999
0 3.7020000000004036 558 0 500 5884 0.18570239999999999
0 3.7025000000004038 558 0 500 5885 0.18570239999999999
0 3.703000000000404 558 0 500 5886 0.18570239999999999
0 3.7035000000004041 558 0 500 5887 0.18570239999999999
0 3.7040000000004043 558 0 500 5887 0.18570239999999999
0 3.7045000000004045 558 0 500 5888 0.18570239999999999
0 3.7050000000004046 559 0 500 5889 0.18603520000000001
0 3.7055000000004048 557 0 500 5889 0.1853696
0 3.706000000000405 558 0 500 5890 0.18570239999999999
0 3.7065000000004051 558 0 500 5891 0.18570239999999999
0 3.7070000000004053 559 0 500 5892 0.18603520000000001
0 3.7075000000004055 557 0 500 5892 0.1853696
0 3.7080000000004056 558 0 500 5893 0.18570239999999999
0 3.7085000000004058 558 0 500 5894 0.18570239999999999
0 3.709000000000406 558 0 500 5895 0.18570239999999999
0 3.7095000000004061 558 0 500 5895 0.18570239999999999
0 3.7100000000004063 557 0 500 5896 0.1853696
0 3.7105000000004065 558 0 500 5897 0.18570239999999999
0 3.7110000000004066 558 0 500 5898 0.18570239999999999
0 3.7115000000004068 558 0 500 5898 0.18570239999999999
0 3.712000000000407 557 0 500 5899 0.1853696
0 3.7125000000004071 558 0 500 5900 0.18570239999999999
0 3.7130000000004073 558 0 500 5901 0.18570239999999999
0 3.7135000000004075 559 0 500 5902 0.18603520000000001
0 3.7140000000004076 558 0 500 5902 0.18570239999999999
0 3.7145000000004078 558 0 500 5903 0.18570239999999999
0 3.715000000000408 558 0 500 5904 0.18570239999999999
0 3.7155000000004081 559 0 500 5905 0.18603520000000001
0 3.7160000000004083 558 0 500 5905 0.18570239999999999
0 3.7165000000004085 558 0 500 5906 0.18570239999999999
0 3.7170000000004086 558 0 500 5907 0.18570239999999999
0 3.7175000000004088 558 0 500 5908 0.18570239999999999
0 3.718000000000409 558 0 500 5908 0.18570239999999999
0 3.7185000000004091 558 0 500 5909 0.18570239999999999
0 3.7190000000004093 558 0 500 5910 0.18570239999999999
0 3.7195000000004095 558 0 500 5911 0.18570239999999999
0 3.7200000000004096 559 0 500 5912 0.18603520000000001
0 3.7205000000004098 558 0 500 5912 0.18570239999999999
0 3.72100000000041 559 0 500 5913 0.18603520000000001
0 3.7215000000004101 557 0 500 5913 0.1853696
0 3.7220000000004103 558 0 500 5914 0.18570239999999999
0 3.7225000000004105 558 0 500 5915 0.18570239999999999
0 3.7230000000004106 559 0 500 5916 0.18603520000000001
0 3.7235000000004108 557 0 500 5916 0.1853696
0 3.724000000000411 557 0 500 5917 0.1853696
0 3.7245000000004111 558 0 500 5918 0.18570239999999999
0 3.7250000000004113 558 0 500 5919 0.18570239999999999
0 3.7255000000004115 558 0 500 5919 0.18570239999999999
0 3.7260000000004116 557 0 500 5920 0.1853696
0 3.7265000000004118 558 0 500 5921 0.18570239999999999
0 3.727000000000412 558 0 500 5922 0.18570239999999999
0 3.7275000000004122 559 0 500 5923 0.18603520000000001
0 3.7280000000004123 557 0 500 5923 0.1853696
0 3.7285000000004125 558 0 500 5924 0.18570239999999999
0 3.7290000000004127 558 0 500 5925 0.18570239999999999
0 3.7295000000004128 559 0 500 5926 0.18603520000000001
0 3.730000000000413 558 0 500 5926 0.18570239999999999
0 3.7305000000004132 558 0 500 5927 0.18570239999999999
0 3.7310000000004133 558 0 500 5928 0.18570239999999999
0 3.7315000000004135 559 0 500 5929 0.18603520000000001
0 3.7320000000004137 558 0 500 5929 0.18570239999999999
0 3.7325000000004138 558 0 500 5930 0.18570239999999999
0 3.733000000000414 558 0 500 5931 0.18570239999999999
0 3.7335000000004142 558 0 500 5932 0.18570239999999999
0 3.7340000000004143 558 0 500 5932 0.18570239999999999
0 3.7345000000004145 558 0 500 5933 0.18570239999999999
0 3.7350000000004147 558 0 500 5934 0.18570239999999999
0 3.7355000000004148 558 0 500 5935 0.18570239999999999
0 3.736000000000415 559 0 500 5936 0.18603520000000001
0 3.7365000000004152 558 0 500 5936 0.18570239999999999
0 3.7370000000004153 559 0 500 5937 0.18603520000000001
0 3.7375000000004155 557 0 500 5937 0.1853696
0 3.7380000000004157 558 0 500 5938 0.18570239999999999
0 3.7385000000004158 558 0 500 5939 0.18570239999999999
0 3.739000000000416 559 0 500 5940 0.18603520000000001
0 3.7395000000004162 557 0 500 5940 0.1853696
0 3.7400000000004163 557 0 500 5941 0.1853696
0 3.7405000000004165 558 0 500 5942 0.18570239999999999
0 3.7410000000004167 558 0 500 5943 0.18570239999999999
0 3.7415000000004168 558 0 500 5943 0.18570239999999999
0 3.742000000000417 557 0 500 5944 0.1853696
0 3.7425000000004172 558 0 500 5945 0.18570239999999999
0 3.7430000000004173 558 0 500 5946 0.18570239999999999
0 3.7435000000004175 559 0 500 5947 0.18603520000000001
0 3.7440000000004177 557 0 500 5947 0.1853696
0 3.7445000000004178 558 0 500 5948 0.18570239999999999
0 3.745000000000418 558 0 500 5949 0.18570239999999999
0 3.7455000000004182 559 0 500 5950 0.18603520000000001
0 3.7460000000004183 558 0 500 5950 0.18570239999999999
0 3.7465000000004185 558 0 500 5951 0.18570239999999999
0 3.7470000000004187 558 0 500 5952 0.18570239999999999
0 3.7475000000004188 558 0 500 5953 0.18570239999999999
0 3.748000000000419 558 0 500 5953 0.18570239999999999
0 3.7485000000004192 558 0 500 5954 0.18570239999999999
0 3.7490000000004193 558 0 500 5955 0.18570239999999999
0 3.7495000000004195 558 0 500 5956 0.18570239999999999
0 3.7500000000004197 558 0 500 5956 0.18570239999999999
0 3.7505000000004198 558 0 500 5957 0.18570239999999999
0 3.75100000000042 558 0 500 5958 0.18570239999999999
0 3.7515000000004202 558 0 500 5959 0.18570239999999999
0 3.7520000000004203 559 0 500 5960 0.18603520000000001
0 3.7525000000004205 558 0 500 5960 0.18570239999999999
0 3.7530000000004207 559 0 500 5961 0.18603520000000001
0 3.7535000000004208 558 0 500 5962 0.18570239999999999
0 3.754000000000421 558 0 500 5962 0.18570239999999999
0 3.7545000000004212 558 0 500 5963 0.18570239999999999
0 3.7550000000004213 558 0 500 5964 0.18570239999999999
0 3.7555000000004215 557 0 500 5964 0.1853696
0 3.7560000000004217 557 0 500 5965 0.1853696
0 3.7565000000004218 558 0 500 5966 0.18570239999999999
0 3.757000000000422 558 0 500 5967 0.18570239999999999
0 3.7575000000004222 558 0 500 5967 0.18570239999999999
0 3.7580000000004223 557 0 500 5968 0.1853696
0 3.7585000000004225 558 0 500 5969 0.18570239999999999
0 3.7590000000004227 558 0 500 5970 0.18570239999999999
0 3.7595000000004228 559 0 500 5971 0.18603520000000001
0 3.760000000000423 557 0 500 5971 0.1853696
0 3.7605000000004232 558 0 500 5972 0.18570239999999999
0 3.7610000000004233 558 0 500 5973 0.18570239999999999
0 3.7615000000004235 559 0 500 5974 0.18603520000000001
0 3.7620000000004237 558 0 500 5974 0.18570239999999999
0 3.7625000000004238 557 0 500 5975 0.1853696
0 3.763000000000424 558 0 500 5976 0.18570239999999999
0 3.7635000000004242 558 0 500 5977 0.18570239999999999
0 3.7640000000004243 558 0 500 5977 0.18570239999999999
0 3.7645000000004245 558 0 500 5978 0.18570239999999999
0 3.7650000000004247 558 0 500 5979 0.18570239999999999
0 3.7655000000004248 558 0 500 5980 0.18570239999999999
0 3.766000000000425 559 0 500 5981 0.18603520000000001
0 3.7665000000004252 558 0 500 5981 0.18570239999999999
0 3.7670000000004253 558 0 500 5982 0.18570239999999999
0 3.7675000000004255 558 0 500 5983 0.18570239999999999
0 3.7680000000004257 559 0 500 5984 0.18603520000000001
0 3.7685000000004258 558 0 500 5984 0.18570239999999999
0 3.769000000000426 559 0 500 5985 0.18603520000000001
0 3.7695000000004262 558 0 500 5986 0.18570239999999999
0 3.7700000000004263 558 0 500 5987 0.18570239999999999
0 3.7705000000004265 558 0 500 5987 0.18570239999999999
0 3.7710000000004267 558 0 500 5988 0.18570239999999999
0 3.7715000000004268 557 0 500 5988 0.1853696
0 3.772000000000427 557 0 500 5989 0.1853696
0 3.7725000000004272 558 0 500 5990 0.18570239999999999
0 3.7730000000004273 558 0 500 5991 0.18570239999999999
0 3.7735000000004275 559 0 500 5992 0.18603520000000001
0 3.7740000000004277 557 0 500 5992 0.1853696
0 3.7745000000004278 558 0 500 5993 0.18570239999999999
0 3.775000000000428 558 0 500 5994 0.18570239999999999
0 3.7755000000004282 559 0 500 5995 0.18603520000000001
0 3.7760000000004283 557 0 500 5995 0.1853696
0 3.7765000000004285 558 0 500 5996 0.18570239999999999
0 3.7770000000004287 558 0 500 5997 0.18570239999999999
0 3.7775000000004288 559 0 500 5998 0.18603520000000001
0 3.778000000000429 558 0 500 5998 0.18570239999999999
0 3.7785000000004292 557 0 500 5999 0.1853696
0 3.7790000000004293 558 0 500 6000 0.18570239999999999
0 3.7795000000004295 558 0 500 6001 0.18570239999999999
0 3.7800000000004297 558 0 500 6001 0.18570239999999999
0 3.7805000000004298 558 0 500 6002 0.18570239999999999
0 3.78100000000043 558 0 500 6003 0.18570239999999999
0 3.7815000000004302 558 0 500 6004 0.18570239999999999
0 3.7820000000004304 559 0 500 6005 0.18603520000000001
0 3.7825000000004305 558 0 500 6005 0.18570239999999999
0 3.7830000000004307 558 0 500 6006 0.18570239999999999
0 3.7835000000004309 558 0 500 6007 0.18570239999999999
0 3.784000000000431 559 0 500 6008 0.18603520000000001
0 3.7845000000004312 558 0 500 6008 0.18570239999999999
0 3.7850000000004314 559 0 500 6009 0.18603520000000001
0 3.7855000000004315 558 0 500 6010 0.18570239999999999
0 3.7860000000004317 558 0 500 6011 0.18570239999999999
0 3.7865000000004319 558 0 500 6011 0.18570239999999999
0 3.787000000000432 558 0 500 6012 0.18570239999999999
0 3.7875000000004322 557 0 500 6012 0.1853696
0 3.7880000000004324 557 0 500 6013 0.1853696
0 3.7885000000004325 558 0 500 6014 0.18570239999999999
0 3.7890000000004327 558 0 500 6015 0.18570239999999999
0 3.7895000000004329 559 0 500 6016 0.18603520000000001
0 3.790000000000433 557 0 500 6016 0.1853696
0 3.7905000000004332 558 0 500 6017 0.18570239999999999
0 3.7910000000004334 558 0 500 6018 0.18570239999999999
0 3.7915000000004335 559 0 500 6019 0.18603520000000001
0 3.7920000000004337 557 0 500 6019 0.1853696
0 3.7925000000004339 558 0 500 6020 0.18570239999999999
0 3.793000000000434 558 0 500 6021 0.18570239999999999
0 3.7935000000004342 558 0 500 6022 0.18570239999999999
0 3.7940000000004344 558 0 500 6022 0.18570239999999999
0 3.7945000000004345 557 0 500 6023 0.1853696
0 3.7950000000004347 558 0 500 6024 0.18570239999999999
0 3.7955000000004349 558 0 500 6025 0.18570239999999999
0 3.796000000000435 558 0 500 6025 0.18570239999999999
0 3.7965000000004352 558 0 500 6026 0.18570239999999999
0 3.7970000000004354 558 0 500 6027 0.18570239999999999
0 3.7975000000004355 558 0 500 6028 0.18570239999999999
0 3.7980000000004357 559 0 500 6029 0.18603520000000001
0 3.7985000000004359 558 0 500 6029 0.18570239999999999
0 3.799000000000436 558 0 500 6030 0.18570239999999999
0 3.7995000000004362 558 0 500 6031 0.18570239999999999
0 3.8000000000004364 559 0 500 6032 0.18603520000000001
0 3.8005000000004365 558 0 500 6032 0.18570239999999999
0 3.8010000000004367 558 0 500 6033 0.18570239999999999
0 3.8015000000004369 558 0 500 6034 0.18570239999999999
0 3.802000000000437 558 0 500 6035 0.18570239999999999
0 3.8025000000004372 558 0 500 6035 0.18570239999999999
0 3.8030000000004374 558 0 500 6036 0.18570239999999999
0 3.8035000000004375 558 0 500 6037 0.18570239999999999
0 3.8040000000004377 557 0 500 6037 0.1853696
0 3.8045000000004379 558 0 500 6038 0.18570239999999999
0 3.805000000000438 558 0 500 6039 0.18570239999999999
0 3.8055000000004382 559 0 500 6040 0.18603520000000001
0 3.8060000000004384 557 0 500 6040 0.1853696
0 3.8065000000004385 558 0 500 6041 0.18570239999999999
0 3.8070000000004387 558 0 500 6042 0.18570239999999999
0 3.8075000000004389 559 0 500 6043 0.18603520000000001
0 3.808000000000439 557 0 500 6043 0.1853696
0 3.8085000000004392 557 0 500 6044 0.1853696
0 3.8090000000004394 558 0 500 6045 0.18570239999999999
0 3.8095000000004395 558 0 500 6046 0.18570239999999999
0 3.8100000000004397 558 0 500 6046 0.18570239999999999
0 3.8105000000004399 557 0 500 6047 0.1853696
0 3.81100000000044 558 0 500 6048 0.18570239999999999
0 3.8115000000004402 558 0 500 6049 0.18570239999999999
0 3.8120000000004404 559 0 500 6050 0.18603520000000001
0 3.8125000000004405 558 0 500 6050 0.18570239999999999
0 3.8130000000004407 558 0 500 6051 0.18570239999999999
0 3.8135000000004409 558 0 500 6052 0.18570239999999999
0 3.814000000000441 559 0 500 6053 0.18603520000000001
0 3.8145000000004412 558 0 500 6053 0.18570239999999999
0 3.8150000000004414 558 0 500 6054 0.18570239999999999
0 3.8155000000004415 558 0 500 6055 0.18570239999999999
0 3.8160000000004417 559 0 500 6056 0.18603520000000001
0 3.8165000000004419 558 0 500 6056 0.18570239999999999
0 3.817000000000442 558 0 500 6057 0.18570239999999999
0 3.8175000000004422 558 0 500 6058 0.18570239999999999
0 3.8180000000004424 558 0 500 6059 0.18570239999999999
0 3.8185000000004425 558 0 500 6059 0.18570239999999999
0 3.8190000000004427 558 0 500 6060 0.18570239999999999
0 3.8195000000004429 558 0 500 6061 0.18570239999999999
0 3.820000000000443 558 0 500 6062 0.18570239999999999
0 3.8205000000004432 558 0 500 6062 0.18570239999999999
0 3.8210000000004434 558 0 500 6063 0.18570239999999999
0 3.8215000000004435 559 0 500 6064 0.18603520000000001
0 3.8220000000004437 557 0 500 6064 0.1853696
0 3.8225000000004439 558 0 500 6065 0.18570239999999999
0 3.823000000000444 558 0 500 6066 0.18570239999999999
0 3.8235000000004442 559 0 500 6067 0.18603520000000001
0 3.8240000000004444 557 0 500 6067 0.1853696
0 3.8245000000004445 557 0 500 6068 0.1853696
0 3.8250000000004447 558 0 500 6069 0.18570239999999999
0 3.8255000000004449 558 0 500 6070 0.18570239999999999
0 3.826000000000445 558 0 500 6070 0.18570239999999999
0 3.8265000000004452 557 0 500 6071 0.1853696
0 3.8270000000004454 558 0 500 6072 0.18570239999999999
0 3.8275000000004455 558 0 500 6073 0.18570239999999999
0 3.8280000000004457 559 0 500 6074 0.18603520000000001
0 3.8285000000004459 558 0 500 6074 0.18570239999999999
0 3.829000000000446 558 0 500 6075 0.18570239999999999
0 3.8295000000004462 558 0 500 6076 0.18570239999999999
0 3.8300000000004464 559 0 500 6077 0.18603520000000001
0 3.8305000000004465 558 0 500 6077 0.18570239999999999
0 3.8310000000004467 558 0 500 6078 0.18570239999999999
0 3.8315000000004469 558 0 500 6079 0.18570239999999999
0 3.832000000000447 558 0 500 6080 0.18570239999999999
0 3.8325000000004472 558 0 500 6080 0.18570239999999999
0 3.8330000000004474 558 0 500 6081 0.18570239999999999
0 3.8335000000004475 558 0 500 6082 0.18570239999999999
0 3.8340000000004477 558 0 500 6083 0.18570239999999999
0 3.8345000000004479 558 0 500 6083 0.18570239999999999
0 3.8350000000004481 558 0 500 6084 0.18570239999999999
0 3.8355000000004482 558 0 500 6085 0.18570239999999999
0 3.8360000000004484 558 0 500 6086 0.18570239999999999
0 3.8365000000004486 559 0 500 6087 0.18603520000000001
0 3.8370000000004487 558 0 500 6087 0.18570239999999999
0 3.8375000000004489 559 0 500 6088 0.18603520000000001
0 3.8380000000004491 557 0 500 6088 0.1853696
0 3.8385000000004492 558 0 500 6089 0.18570239999999999
0 3.8390000000004494 558 0 500 6090 0.18570239999999999
0 3.8395000000004496 558 0 500 6091 0.18570239999999999
0 3.8400000000004497 557 0 500 6091 0.1853696
0 3.8405000000004499 557 0 500 6092 0.1853696
0 3.8410000000004501 558 0 500 6093 0.18570239999999999
0 3.8415000000004502 558 0 500 6094 0.18570239999999999
0 3.8420000000004504 558 0 500 6094 0.18570239999999999
0 3.8425000000004506 557 0 500 6095 0.1853696
0 3.8430000000004507 558 0 500 6096 0.18570239999999999
0 3.8435000000004509 558 0 500 6097 0.18570239999999999
0 3.8440000000004511 559 0 500 6098 0.18603520000000001
0 3.8445000000004512 558 0 500 6098 0.18570239999999999
0 3.8450000000004514 558 0 500 6099 0.18570239999999999
0 3.8455000000004516 558 0 500 6100 0.18570239999999999
0 3.8460000000004517 559 0 500 6101 0.18603520000000001
0 3.8465000000004519 558 0 500 6101 0.18570239999999999
0 3.8470000000004521 557 0 500 6102 0.1853696
0 3.8475000000004522 558 0 500 6103 0.18570239999999999
0 3.8480000000004524 558 0 500 6104 0.18570239999999999
0 3.8485000000004526 558 0 500 6104 0.18570239999999999
0 3.8490000000004527 558 0 500 6105 0.18570239999999999
0 3.8495000000004529 558 0 500 6106 0.18570239999999999
0 3.8500000000004531 558 0 500 6107 0.18570239999999999
0 3.8505000000004532 558 0 500 6107 0.18570239999999999
0 3.8510000000004534 558 0 500 6108 0.18570239999999999
0 3.8515000000004536 558 0 500 6109 0.18570239999999999
0 3.8520000000004537 558 0 500 6110 0.18570239999999999
0 3.8525000000004539 559 0 500 6111 0.18603520000000001
0 3.8530000000004541 558 0 500 6111 0.18570239999999999
0 3.8535000000004542 559 0 500 6112 0.18603520000000001
0 3.8540000000004544 557 0 500 6112 0.1853696
0 3.8545000000004546 557 0 500 6113 0.1853696
0 3.8550000000004547 558 0 500 6114 0.18570239999999999
0 3.8555000000004549 558 0 500 6115 0.18570239999999999
0 3.8560000000004551 557 0 500 6115 0.1853696
0 3.8565000000004552 557 0 500 6116 0.1853696
0 3.8570000000004554 558 0 500 6117 0.18570239999999999
0 3.8575000000004556 558 0 500 6118 0.18570239999999999
0 3.8580000000004557 558 0 500 6118 0.18570239999999999
0 3.8585000000004559 557 0 500 6119 0.1853696
0 3.8590000000004561 558 0 500 6120 0.18570239999999999
0 3.8595000000004562 558 0 500 6121 0.18570239999999999
0 3.8600000000004564 559 0 500 6122 0.18603520000000001
0 3.8605000000004566 558 0 500 6122 0.18570239999999999
0 3.8610000000004567 558 0 500 6123 0.18570239999999999
0 3.8615000000004569 558 0 500 6124 0.18570239999999999
0 3.8620000000004571 559 0 500 6125 0.18603520000000001
0 3.8625000000004572 558 0 500 6125 0.18570239999999999
0 3.8630000000004574 557 0 500 6126 0.1853696
0 3.8635000000004576 558 0 500 6127 0.18570239999999999
0 3.8640000000004577 558 0 500 6128 0.18570239999999999
0 3.8645000000004579 558 0 500 6128 0.18570239999999999
0 3.8650000000004581 558 0 500 6129 0.18570239999999999
0 3.8655000000004582 558 0 500 6130 0.18570239999999999
0 3.8660000000004584 558 0 500 6131 0.18570239999999999
0 3.8665000000004586 559 0 500 6132 0.18603520000000001
0 3.8670000000004587 558 0 500 6132 0.18570239999999999
0 3.8675000000004589 558 0 500 6133 0.18570239999999999
0 3.8680000000004591 558 0 500 6134 0.18570239999999999
0 3.8685000000004592 559 0 500 6135 0.18603520000000001
0 3.8690000000004594 558 0 500 6135 0.18570239999999999
0 3.8695000000004596 559 0 500 6136 0.18603520000000001
0 3.8700000000004597 558 0 500 6137 0.18570239999999999
0 3.8705000000004599 557 0 500 6137 0.1853696
0 3.8710000000004601 558 0 500 6138 0.18570239999999999
0 3.8715000000004602 558 0 500 6139 0.18570239999999999
0 3.8720000000004604 557 0 500 6139 0.1853696
0 3.8725000000004606 557 0 500 6140 0.1853696
0 3.8730000000004607 558 0 500 6141 0.18570239999999999
0 3.8735000000004609 558 0 500 6142 0.18570239999999999
0 3.8740000000004611 559 0 500 6143 0.18603520000000001
0 3.8745000000004612 557 0 500 6143 0.1853696
0 3.8750000000004614 558 0 500 6144 0.18570239999999999
0 3.8755000000004616 558 0 500 6145 0.18570239999999999
0 3.8760000000004617 559 0 500 6146 0.18603520000000001
0 3.8765000000004619 558 0 500 6146 0.18570239999999999
0 3.8770000000004621 558 0 500 6147 0.18570239999999999
0 3.8775000000004622 558 0 500 6148 0.18570239999999999
0 3.8780000000004624 558 0 500 6149 0.18570239999999999
0 3.8785000000004626 558 0 500 6149 0.18570239999999999
0 3.8790000000004627 557 0 500 6150 0.1853696
0 3.8795000000004629 558 0 500 6151 0.18570239999999999
0 3.8800000000004631 558 0 500 6152 0.18570239999999999
0 3.8805000000004632 558 0 500 6152 0.18570239999999999
0 3.8810000000004634 558 0 500 6153 0.18570239999999999
0 3.8815000000004636 558 0 500 6154 0.18570239999999999
0 3.8820000000004637 558 0 500 6155 0.18570239999999999
0 3.8825000000004639 559 0 500 6156 0.18603520000000001
0 3.8830000000004641 558 0 500 6156 0.18570239999999999
0 3.8835000000004642 558 0 500 6157 0.18570239999999999
0 3.8840000000004644 558 0 500 6158 0.18570239999999999
0 3.8845000000004646 559 0 500 6159 0.18603520000000001
0 3.8850000000004647 558 0 500 6159 0.18570239999999999
0 3.8855000000004649 559 0 500 6160 0.18603520000000001
0 3.8860000000004651 558 0 500 6161 0.18570239999999999
0 3.8865000000004652 558 0 500 6162 0.18570239999999999
0 3.8870000000004654 558 0 500 6162 0.18570239999999999
0 3.8875000000004656 558 0 500 6163 0.18570239999999999
0 3.8880000000004658 557 0 500 6163 0.1853696
0 3.8885000000004659 557 0 500 6164 0.1853696
0 3.8890000000004661 558 0 500 6165 0.18570239999999999
0 3.8895000000004663 558 0 500 6166 0.18570239999999999
0 3.8900000000004664 559 0 500 6167 0.18603520000000001
0 3.8905000000004666 557 0 500 6167 0.1853696
0 3.8910000000004668 558 0 500 6168 0.18570239999999999
0 3.8915000000004669 558 0 500 6169 0.18570239999999999
0 3.8920000000004671 559 0 500 6170 0.18603520000000001
0 3.8925000000004673 558 0 500 6170 0.18570239999999999
0 3.8930000000004674 558 0 500 6171 0.18570239999999999
0 3.8935000000004676 558 0 500 6172 0.18570239999999999
0 3.8940000000004678 558 0 500 6173 0.18570239999999999
0 3.8945000000004679 558 0 500 6173 0.18570239999999999
0 3.8950000000004681 557 0 500 6174 0.1853696
0 3.8955000000004683 558 0 500 6175 0.18570239999999999
0 3.8960000000004684 558 0 500 6176 0.18570239999999999
0 3.8965000000004686 558 0 500 6176 0.18570239999999999
0 3.8970000000004688 558 0 500 6177 0.18570239999999999
0 3.8975000000004689 558 0 500 6178 0.18570239999999999
0 3.8980000000004691 558 0 500 6179 0.18570239999999999
0 3.8985000000004693 559 0 500 6180 0.18603520000000001
0 3.8990000000004694 558 0 500 6180 0.18570239999999999
0 3.8995000000004696 558 0 500 6181 0.18570239999999999
0 3.9000000000004698 558 0 500 6182 0.18570239999999999
0 3.9005000000004699 559 0 500 6183 0.18603520000000001
0 3.9010000000004701 558 0 500 6183 0.18570239999999999
0 3.9015000000004703 558 0 500 6184 0.18570239999999999
0 3.9020000000004704 558 0 500 6185 0.18570239999999999
0 3.9025000000004706 558 0 500 6186 0.18570239999999999
0 3.9030000000004708 558 0 500 6186 0.18570239999999999
0 3.9035000000004709 558 0 500 6187 0.18570239999999999
0 3.9040000000004711 557 0 500 6187 0.1853696
0 3.9045000000004713 557 0 500 6188 0.1853696
0 3.9050000000004714 558 0 500 6189 0.18570239999999999
0 3.9055000000004716 558 0 500 6190 0.18570239999999999
0 3.9060000000004718 559 0 500 6191 0.18603520000000001
0 3.9065000000004719 557 0 500 6191 0.1853696
0 3.9070000000004721 558 0 500 6192 0.18570239999999999
0 3.9075000000004723 558 0 500 6193 0.18570239999999999
0 3.9080000000004724 559 0 500 6194 0.18603520000000001
0 3.9085000000004726 558 0 500 6194 0.18570239999999999
0 3.9090000000004728 557 0 500 6195 0.1853696
0 3.9095000000004729 558 0 500 6196 0.18570239999999999
0 3.9100000000004731 558 0 500 6197 0.18570239999999999
0 3.9105000000004733 558 0 500 6197 0.18570239999999999
0 3.9110000000004734 557 0 500 6198 0.1853696
0 3.9115000000004736 558 0 500 6199 0.18570239999999999
0 3.9120000000004738 558 0 500 6200 0.18570239999999999
0 3.9125000000004739 559 0 500 6201 0.18603520000000001
0 3.9130000000004741 558 0 500 6201 0.18570239999999999
0 3.9135000000004743 558 0 500 6202 0.18570239999999999
0 3.9140000000004744 558 0 500 6203 0.18570239999999999
0 3.9145000000004746 559 0 500 6204 0.18603520000000001
0 3.9150000000004748 558 0 500 6204 0.18570239999999999
0 3.9155000000004749 558 0 500 6205 0.18570239999999999
0 3.9160000000004751 558 0 500 6206 0.18570239999999999
0 3.9165000000004753 559 0 500 6207 0.18603520000000001
0 3.9170000000004754 558 0 500 6207 0.18570239999999999
0 3.9175000000004756 558 0 500 6208 0.18570239999999999
0 3.9180000000004758 558 0 500 6209 0.18570239999999999
0 3.9185000000004759 558 0 500 6210 0.18570239999999999
0 3.9190000000004761 558 0 500 6210 0.18570239999999999
0 3.9195000000004763 558 0 500 6211 0.18570239999999999
0 3.9200000000004764 558 0 500 6212 0.18570239999999999
0 3.9205000000004766 557 0 500 6212 0.1853696
0 3.9210000000004768 558 0 500 6213 0.18570239999999999
0 3.9215000000004769 558 0 500 6214 0.18570239999999999
0 3.9220000000004771 559 0 500 6215 0.18603520000000001
0 3.9225000000004773 557 0 500 6215 0.1853696
0 3.9230000000004774 558 0 500 6216 0.18570239999999999
0 3.9235000000004776 558 0 500 6217 0.18570239999999999
0 3.9240000000004778 559 0 500 6218 0.18603520000000001
0 3.9245000000004779 558 0 500 6218 0.18570239999999999
0 3.9250000000004781 557 0 500 6219 0.1853696
0 3.9255000000004783 558 0 500 6220 0.18570239999999999
0 3.9260000000004784 558 0 500 6221 0.18570239999999999
0 3.9265000000004786 558 0 500 6221 0.18570239999999999
0 3.9270000000004788 557 0 500 6222 0.1853696
0 3.9275000000004789 558 0 500 6223 0.18570239999999999
0 3.9280000000004791 558 0 500 6224 0.18570239999999999
0 3.9285000000004793 559 0 500 6225 0.18603520000000001
0 3.9290000000004794 558 0 500 6225 0.18570239999999999
0 3.9295000000004796 558 0 500 6226 0.18570239999999999
0 3.9300000000004798 558 0 500 6227 0.18570239999999999
0 3.9305000000004799 559 0 500 6228 0.18603520000000001
0 3.9310000000004801 558 0 500 6228 0.18570239999999999
0 3.9315000000004803 558 0 500 6229 0.18570239999999999
0 3.9320000000004804 558 0 500 6230 0.18570239999999999
0 3.9325000000004806 558 0 500 6231 0.18570239999999999
0 3.9330000000004808 558 0 500 6231 0.18570239999999999
0 3.9335000000004809 558 0 500 6232 0.18570239999999999
0 3.9340000000004811 558 0 500 6233 0.18570239999999999
0 3.9345000000004813 558 0 500 6234 0.18570239999999999
0 3.9350000000004814 558 0 500 6234 0.18570239999999999
0 3.9355000000004816 558 0 500 6235 0.18570239999999999
0 3.9360000000004818 558 0 500 6236 0.18570239999999999
0 3.9365000000004819 558 0 500 6237 0.18570239999999999
0 3.9370000000004821 558 0 500 6237 0.18570239999999999
0 3.9375000000004823 558 0 500 6238 0.18570239999999999
0 3.9380000000004824 559 0 500 6239 0.18603520000000001
0 3.9385000000004826 557 0 500 6239 0.1853696
0 3.9390000000004828 558 0 500 6240 0.18570239999999999
0 3.9395000000004829 558 0 500 6241 0.18570239999999999
0 3.9400000000004831 558 0 500 6242 0.18570239999999999
0 3.9405000000004833 558 0 500 6242 0.18570239999999999
0 3.9410000000004834 557 0 500 6243 0.1853696
0 3.9415000000004836 558 0 500 6244 0.18570239999999999
0 3.9420000000004838 558 0 500 6245 0.18570239999999999
0 3.942500000000484 558 0 500 6245 0.18570239999999999
0 3.9430000000004841 557 0 500 6246 0.1853696
0 3.9435000000004843 558 0 500 6247 0.18570239999999999
0 3.9440000000004845 558 0 500 6248 0.18570239999999999
0 3.9445000000004846 559 0 500 6249 0.18603520000000001
0 3.9450000000004848 558 0 500 6249 0.18570239999999999
0 3.945500000000485 558 0 500 6250 0.18570239999999999
0 3.9460000000004851 558 0 500 6251 0.18570239999999999
0 3.9465000000004853 559 0 500 6252 0.18603520000000001
0 3.9470000000004855 558 0 500 6252 0.18570239999999999
0 3.9475000000004856 557 0 500 6253 0.1853696
0 3.9480000000004858 558 0 500 6254 0.18570239999999999
0 3.948500000000486 558 0 500 6255 0.18570239999999999
0 3.9490000000004861 558 0 500 6255 0.18570239999999999
0 3.9495000000004863 558 0 500 6256 0.18570239999999999
0 3.9500000000004865 558 0 500 6257 0.18570239999999999
0 3.9505000000004866 558 0 500 6258 0.18570239999999999
0 3.9510000000004868 559 0 500 6259 0.18603520000000001
0 3.951500000000487 558 0 500 6259 0.18570239999999999
0 3.9520000000004871 558 0 500 6260 0.18570239999999999
0 3.9525000000004873 558 0 500 6261 0.18570239999999999
0 3.9530000000004875 559 0 500 6262 0.18603520000000001
0 3.9535000000004876 558 0 500 6262 0.18570239999999999
0 3.9540000000004878 559 0 500 6263 0.18603520000000001
0 3.954500000000488 557 0 500 6263 0.1853696
0 3.9550000000004881 557 0 500 6264 0.1853696
0 3.9555000000004883 558 0 500 6265 0.18570239999999999
0 3.9560000000004885 558 0 500 6266 0.18570239999999999
0 3.9565000000004886 558 0 500 6266 0.18570239999999999
0 3.9570000000004888 557 0 500 6267 0.1853696
0 3.957500000000489 558 0 500 6268 0.18570239999999999
0 3.9580000000004891 558 0 500 6269 0.18570239999999999
0 3.9585000000004893 559 0 500 6270 0.18603520000000001
0 3.9590000000004895 557 0 500 6270 0.1853696
0 3.9595000000004896 558 0 500 6271 0.18570239999999999
0 3.9600000000004898 558 0 500 6272 0.18570239999999999
0 3.96050000000049 559 0 500 6273 0.18603520000000001
0 3.9610000000004901 558 0 500 6273 0.18570239999999999
0 3.9615000000004903 558 0 500 6274 0.18570239999999999
0 3.9620000000004905 558 0 500 6275 0.18570239999999999
0 3.9625000000004906 559 0 500 6276 0.18603520000000001
0 3.9630000000004908 558 0 500 6276 0.18570239999999999
0 3.963500000000491 557 0 500 6277 0.1853696
0 3.9640000000004911 558 0 500 6278 0.18570239999999999
0 3.9645000000004913 558 0 500 6279 0.18570239999999999
0 3.9650000000004915 558 0 500 6279 0.18570239999999999
0 3.9655000000004916 558 0 500 6280 0.18570239999999999
0 3.9660000000004918 558 0 500 6281 0.18570239999999999
0 3.966500000000492 558 0 500 6282 0.18570239999999999
0 3.9670000000004921 559 0 500 6283 0.18603520000000001
0 3.9675000000004923 558 0 500 6283 0.18570239999999999
0 3.9680000000004925 558 0 500 6284 0.18570239999999999
0 3.9685000000004926 558 0 500 6285 0.18570239999999999
0 3.9690000000004928 559 0 500 6286 0.18603520000000001
0 3.969500000000493 558 0 500 6286 0.18570239999999999
0 3.9700000000004931 559 0 500 6287 0.18603520000000001
0 3.9705000000004933 557 0 500 6287 0.1853696
0 3.9710000000004935 557 0 500 6288 0.1853696
0 3.9715000000004936 558 0 500 6289 0.18570239999999999
0 3.9720000000004938 558 0 500 6290 0.18570239999999999
0 3.972500000000494 558 0 500 6290 0.18570239999999999
0 3.9730000000004941 557 0 500 6291 0.1853696
0 3.9735000000004943 558 0 500 6292 0.18570239999999999
0 3.9740000000004945 558 0 500 6293 0.18570239999999999
0 3.9745000000004946 559 0 500 6294 0.18603520000000001
0 3.9750000000004948 557 0 500 6294 0.1853696
0 3.975500000000495 558 0 500 6295 0.18570239999999999
0 3.9760000000004951 558 0 500 6296 0.18570239999999999
0 3.9765000000004953 559 0 500 6297 0.18603520000000001
0 3.9770000000004955 558 0 500 6297 0.18570239999999999
0 3.9775000000004956 558 0 500 6298 0.18570239999999999
0 3.9780000000004958 558 0 500 6299 0.18570239999999999
0 3.978500000000496 558 0 500 6300 0.18570239999999999
0 3.9790000000004961 558 0 500 6300 0.18570239999999999
0 3.9795000000004963 557 0 500 6301 0.1853696
0 3.9800000000004965 558 0 500 6302 0.18570239999999999
0 3.9805000000004966 558 0 500 6303 0.18570239999999999
0 3.9810000000004968 558 0 500 6303 0.18570239999999999
0 3.981500000000497 558 0 500 6304 0.18570239999999999
0 3.9820000000004971 558 0 500 6305 0.18570239999999999
0 3.9825000000004973 558 0 500 6306 0.18570239999999999
0 3.9830000000004975 559 0 500 6307 0.18603520000000001
0 3.9835000000004976 558 0 500 6307 0.18570239999999999
0 3.9840000000004978 558 0 500 6308 0.18570239999999999
0 3.984500000000498 558 0 500 6309 0.18570239999999999
0 3.9850000000004981 559 0 500 6310 0.18603520000000001
0 3.9855000000004983 558 0 500 6310 0.18570239999999999
0 3.9860000000004985 558 0 500 6311 0.18570239999999999
0 3.9865000000004986 558 0 500 6312 0.18570239999999999
0 3.9870000000004988 557 0 500 6312 0.1853696
0 3.987500000000499 558 0 500 6313 0.18570239999999999
0 3.9880000000004991 558 0 500 6314 0.18570239999999999
0 3.9885000000004993 558 0 500 6314 0.18570239999999999
0 3.9890000000004995 557 0 500 6315 0.1853696
0 3.9895000000004996 558 0 500 6316 0.18570239999999999
0 3.9900000000004998 558 0 500 6317 0.18570239999999999
0 3.9905000000005 559 0 500 6318 0.18603520000000001
0 3.9910000000005001 557 0 500 6318 0.1853696
0 3.9915000000005003 558 0 500 6319 0.18570239999999999
0 3.9920000000005005 558 0 500 6320 0.18570239999999999
0 3.9925000000005006 559 0 500 6321 0.18603520000000001
0 3.9930000000005008 558 0 500 6321 0.18570239999999999
0 3.993500000000501 557 0 500 6322 0.1853696
0 3.9940000000005011 558 0 500 6323 0.18570239999999999
0 3.9945000000005013 558 0 500 6324 0.18570239999999999
0 3.9950000000005015 558 0 500 6324 0.18570239999999999
0 3.9955000000005017 557 0 500 6325 0.1853696
0 3.9960000000005018 558 0 500 6326 0.18570239999999999
0 3.996500000000502 558 0 500 6327 0.18570239999999999
0 3.9970000000005022 559 0 500 6328 0.18603520000000001
0 3.9975000000005023 558 0 500 6328 0.18570239999999999
0 3.9980000000005025 558 0 500 6329 0.18570239999999999
0 3.9985000000005027 558 0 500 6330 0.18570239999999999
0 3.9990000000005028 559 0 500 6331 0.18603520000000001
0 3.999500000000503 558 0 500 6331 0.18570239999999999
0 4.0000000000005027 558 0 500 6332 0.18570239999999999
0 4.0005000000005024 558 0 500 6333 0.18570239999999999
0 4.0010000000005022 559 0 500 6334 0.18603520000000001
0 4.0015000000005019 558 0 500 6334 0.18570239999999999
0 4.0020000000005016 558 0 500 6335 0.18570239999999999
0 4.0025000000005013 558 0 500 6336 0.18570239999999999
0 4.003000000000501 558 0 500 6337 0.18570239999999999
0 4.0035000000005008 558 0 500 6337 0.18570239999999999
0 4.0040000000005005 558 0 500 6338 0.18570239999999999
0 4.0045000000005002 559 0 500 6339 0.18603520000000001
0 4.0050000000004999 557 0 500 6339 0.1853696
0 4.0055000000004997 558 0 500 6340 0.18570239999999999
0 4.0060000000004994 558 0 500 6341 0.18570239999999999
0 4.0065000000004991 559 0 500 6342 0.18603520000000001
0 4.0070000000004988 557 0 500 6342 0.1853696
0 4.0075000000004986 558 0 500 6343 0.18570239999999999
0 4.0080000000004983 558 0 500 6344 0.18570239999999999
0 4.008500000000498 559 0 500 6345 0.18603520000000001
0 4.0090000000004977 558 0 500 6345 0.18570239999999999
0 4.0095000000004974 557 0 500 6346 0.1853696
0 4.0100000000004972 558 0 500 6347 0.18570239999999999
0 4.0105000000004969 558 0 500 6348 0.18570239999999999
0 4.0110000000004966 558 0 500 6348 0.18570239999999999
0 4.0115000000004963 557 0 500 6349 0.1853696
0 4.0120000000004961 558 0 500 6350 0.18570239999999999
0 4.0125000000004958 558 0 500 6351 0.18570239999999999
0 4.0130000000004955 559 0 500 6352 0.18603520000000001
0 4.0135000000004952 558 0 500 6352 0.18570239999999999
0 4.0140000000004949 558 0 500 6353 0.18570239999999999
0 4.0145000000004947 558 0 500 6354 0.18570239999999999
0 4.0150000000004944 559 0 500 6355 0.18603520000000001
0 4.0155000000004941 558 0 500 6355 0.18570239999999999
0 4.0160000000004938 558 0 500 6356 0.18570239999999999
0 4.0165000000004936 558 0 500 6357 0.18570239999999999
0 4.0170000000004933 558 0 500 6358 0.18570239999999999
0 4.017500000000493 558 0 500 6358 0.18570239999999999
0 4.0180000000004927 558 0 500 6359 0.18570239999999999
0 4.0185000000004925 558 0 500 6360 0.18570239999999999
0 4.0190000000004922 558 0 500 6361 0.18570239999999999
0 4.0195000000004919 558 0 500 6361 0.18570239999999999
0 4.0200000000004916 558 0 500 6362 0.18570239999999999
0 4.0205000000004913 559 0 500 6363 0.18603520000000001
0 4.0210000000004911 557 0 500 6363 0.1853696
0 4.0215000000004908 558 0 500 6364 0.18570239999999999
0 4.0220000000004905 558 0 500 6365 0.18570239999999999
0 4.0225000000004902 559 0 500 6366 0.18603520000000001
0 4.02300000000049 557 0 500 6366 0.1853696
0 4.0235000000004897 558 0 500 6367 0.18570239999999999
0 4.0240000000004894 558 0 500 6368 0.18570239999999999
0 4.0245000000004891 558 0 500 6369 0.18570239999999999
0 4.0250000000004889 558 0 500 6369 0.18570239999999999
0 4.0255000000004886 557 0 500 6370 0.1853696
0 4.0260000000004883 558 0 500 6371 0.18570239999999999
0 4.026500000000488 558 0 500 6372 0.18570239999999999
0 4.0270000000004877 558 0 500 6372 0.18570239999999999
0 4.0275000000004875 557 0 500 6373 0.1853696
0 4.0280000000004872 558 0 500 6374 0.18570239999999999
0 4.0285000000004869 558 0 500 6375 0.18570239999999999
0 4.0290000000004866 559 0 500 6376 0.18603520000000001
0 4.0295000000004864 558 0 500 6376 0.18570239999999999
0 4.0300000000004861 558 0 500 6377 0.18570239999999999
0 4.0305000000004858 558 0 500 6378 0.18570239999999999
0 4.0310000000004855 559 0 500 6379 0.18603520000000001
0 4.0315000000004853 558 0 500 6379 0.18570239999999999
0 4.032000000000485 557 0 500 6380 0.1853696
0 4.0325000000004847 558 0 500 6381 0.18570239999999999
0 4.0330000000004844 558 0 500 6382 0.18570239999999999
0 4.0335000000004841 558 0 500 6382 0.18570239999999999
0 4.0340000000004839 558 0 500 6383 0.18570239999999999
0 4.0345000000004836 558 0 500 6384 0.18570239999999999
0 4.0350000000004833 558 0 500 6385 0.18570239999999999
0 4.035500000000483 558 0 500 6385 0.18570239999999999
0 4.0360000000004828 558 0 500 6386 0.18570239999999999
0 4.0365000000004825 559 0 500 6387 0.18603520000000001
0 4.0370000000004822 557 0 500 6387 0.1853696
0 4.0375000000004819 558 0 500 6388 0.18570239999999999
0 4.0380000000004816 558 0 500 6389 0.18570239999999999
0 4.0385000000004814 559 0 500 6390 0.18603520000000001
0 4.0390000000004811 557 0 500 6390 0.1853696
0 4.0395000000004808 557 0 500 6391 0.1853696
0 4.0400000000004805 558 0 500 6392 0.18570239999999999
0 4.0405000000004803 558 0 500 6393 0.18570239999999999
0 4.04100000000048 558 0 500 6393 0.18570239999999999
0 4.0415000000004797 557 0 500 6394 0.1853696
0 4.0420000000004794 558 0 500 6395 0.18570239999999999
0 4.0425000000004792 558 0 500 6396 0.18570239999999999
0 4.0430000000004789 558 0 500 6396 0.18570239999999999
0 4.0435000000004786 557 0 500 6397 0.1853696
0 4.0440000000004783 558 0 500 6398 0.18570239999999999
0 4.044500000000478 558 0 500 6399 0.18570239999999999
0 4.0450000000004778 559 0 500 6400 0.18603520000000001
0 4.0455000000004775 558 0 500 6400 0.18570239999999999
0 4.0460000000004772 558 0 500 6401 0.18570239999999999
0 4.0465000000004769 558 0 500 6402 0.18570239999999999
0 4.0470000000004767 559 0 500 6403 0.18603520000000001
0 4.0475000000004764 558 0 500 6403 0.18570239999999999
0 4.0480000000004761 557 0 500 6404 0.1853696
0 4.0485000000004758 558 0 500 6405 0.18570239999999999
0 4.0490000000004756 558 0 500 6406 0.18570239999999999
0 4.0495000000004753 558 0 500 6406 0.18570239999999999
0 4.050000000000475 558 0 500 6407 0.18570239999999999
0 4.0505000000004747 558 0 500 6408 0.18570239999999999
0 4.0510000000004744 558 0 500 6409 0.18570239999999999
0 4.0515000000004742 559 0 500 6410 0.18603520000000001
0 4.0520000000004739 558 0 500 6410 0.18570239999999999
0 4.0525000000004736 559 0 500 6411 0.18603520000000001
0 4.0530000000004733 558 0 500 6412 0.18570239999999999
0 4.0535000000004731 558 0 500 6412 0.18570239999999999
0 4.0540000000004728 558 0 500 6413 0.18570239999999999
0 4.0545000000004725 559 0 500 6414 0.18603520000000001
0 4.0550000000004722 557 0 500 6414 0.1853696
0 4.0555000000004719 557 0 500 6415 0.1853696
0 4.0560000000004717 558 0 500 6416 0.18570239999999999
0 4.0565000000004714 558 0 500 6417 0.18570239999999999
0 4.0570000000004711 558 0 500 6417 0.18570239999999999
0 4.0575000000004708 557 0 500 6418 0.1853696
0 4.0580000000004706 558 0 500 6419 0.18570239999999999
0 4.0585000000004703 558 0 500 6420 0.18570239999999999
0 4.05900000000047 559 0 500 6421 0.18603520000000001
0 4.0595000000004697 557 0 500 6421 0.1853696
0 4.0600000000004695 558 0 500 6422 0.18570239999999999
0 4.0605000000004692 558 0 500 6423 0.18570239999999999
0 4.0610000000004689 559 0 500 6424 0.18603520000000001
0 4.0615000000004686 558 0 500 6424 0.18570239999999999
0 4.0620000000004683 558 0 500 6425 0.18570239999999999
0 4.0625000000004681 558 0 500 6426 0.18570239999999999
0 4.0630000000004678 558 0 500 6427 0.18570239999999999
0 4.0635000000004675 558 0 500 6427 0.18570239999999999
0 4.0640000000004672 557 0 500 6428 0.1853696
0 4.064500000000467 558 0 500 6429 0.18570239999999999
0 4.0650000000004667 558 0 500 6430 0.18570239999999999
0 4.0655000000004664 558 0 500 6430 0.18570239999999999
0 4.0660000000004661 558 0 500 6431 0.18570239999999999
0 4.0665000000004659 558 0 500 6432 0.18570239999999999
0 4.0670000000004656 558 0 500 6433 0.18570239999999999
0 4.0675000000004653 559 0 500 6434 0.18603520000000001
0 4.068000000000465 558 0 500 6434 0.18570239999999999
0 4.0685000000004647 559 0 500 6435 0.18603520000000001
0 4.0690000000004645 558 0 500 6436 0.18570239999999999
0 4.0695000000004642 559 0 500 6437 0.18603520000000001
0 4.0700000000004639 558 0 500 6437 0.18570239999999999
0 4.0705000000004636 558 0 500 6438 0.18570239999999999
0 4.0710000000004634 557 0 500 6438 0.1853696
0 4.0715000000004631 557 0 500 6439 0.1853696
0 4.0720000000004628 558 0 500 6440 0.18570239999999999
0 4.0725000000004625 558 0 500 6441 0.18570239999999999
0 4.0730000000004623 558 0 500 6441 0.18570239999999999
0 4.073500000000462 557 0 500 6442 0.1853696
0 4.0740000000004617 558 0 500 6443 0.18570239999999999
0 4.0745000000004614 558 0 500 6444 0.18570239999999999
0 4.0750000000004611 559 0 500 6445 0.18603520000000001
0 4.0755000000004609 557 0 500 6445 0.1853696
0 4.0760000000004606 558 0 500 6446 0.18570239999999999
0 4.0765000000004603 558 0 500 6447 0.18570239999999999
0 4.07700000000046 559 0 500 6448 0.18603520000000001
0 4.0775000000004598 558 0 500 6448 0.18570239999999999
0 4.0780000000004595 557 0 500 6449 0.1853696
0 4.0785000000004592 558 0 500 6450 0.18570239999999999
0 4.0790000000004589 558 0 500 6451 0.18570239999999999
0 4.0795000000004586 558 0 500 6451 0.18570239999999999
0 4.0800000000004584 557 0 500 6452 0.1853696
0 4.0805000000004581 558 0 500 6453 0.18570239999999999
0 4.0810000000004578 558 0 500 6454 0.18570239999999999
0 4.0815000000004575 558 0 500 6454 0.18570239999999999
0 4.0820000000004573 558 0 500 6455 0.18570239999999999
0 4.082500000000457 558 0 500 6456 0.18570239999999999
0 4.0830000000004567 558 0 500 6457 0.18570239999999999
0 4.0835000000004564 559 0 500 6458 0.18603520000000001
0 4.0840000000004562 558 0 500 6458 0.18570239999999999
0 4.0845000000004559 559 0 500 6459 0.18603520000000001
0 4.0850000000004556 558 0 500 6460 0.18570239999999999
0 4.0855000000004553 559 0 500 6461 0.18603520000000001
0 4.086000000000455 558 0 500 6461 0.18570239999999999
0 4.0865000000004548 558 0 500 6462 0.18570239999999999
0 4.0870000000004545 557 0 500 6462 0.1853696
0 4.0875000000004542 557 0 500 6463 0.1853696
0 4.0880000000004539 558 0 500 6464 0.18570239999999999
0 4.0885000000004537 558 0 500 6465 0.18570239999999999
0 4.0890000000004534 558 0 500 6465 0.18570239999999999
0 4.0895000000004531 557 0 500 6466 0.1853696
0 4.0900000000004528 558 0 500 6467 0.18570239999999999
0 4.0905000000004526 558 0 500 6468 0.18570239999999999
0 4.0910000000004523 559 0 500 6469 0.18603520000000001
0 4.091500000000452 557 0 500 6469 0.1853696
0 4.0920000000004517 558 0 500 6470 0.18570239999999999
0 4.0925000000004514 558 0 500 6471 0.18570239999999999
0 4.0930000000004512 559 0 500 6472 0.18603520000000001
0 4.0935000000004509 558 0 500 6472 0.18570239999999999
0 4.0940000000004506 557 0 500 6473 0.1853696
0 4.0945000000004503 558 0 500 6474 0.18570239999999999
0 4.0950000000004501 558 0 500 6475 0.18570239999999999
0 4.0955000000004498 558 0 500 6475 0.18570239999999999
0 4.0960000000004495 557 0 500 6476 0.1853696
0 4.0965000000004492 558 0 500 6477 0.18570239999999999
0 4.0970000000004489 558 0 500 6478 0.18570239999999999
0 4.0975000000004487 559 0 500 6479 0.18603520000000001
0 4.0980000000004484 558 0 500 6479 0.18570239999999999
0 4.0985000000004481 558 0 500 6480 0.18570239999999999
0 4.0990000000004478 558 0 500 6481 0.18570239999999999
0 4.0995000000004476 559 0 500 6482 0.18603520000000001
0 4.1000000000004473 558 0 500 6482 0.18570239999999999
0 4.100500000000447 559 0 500 6483 0.18603520000000001
0 4.1010000000004467 558 0 500 6484 0.18570239999999999
0 4.1015000000004465 559 0 500 6485 0.18603520000000001
0 4.1020000000004462 558 0 500 6485 0.18570239999999999
0 4.1025000000004459 558 0 500 6486 0.18570239999999999
0 4.1030000000004456 558 0 500 6487 0.18570239999999999
0 4.1035000000004453 557 0 500 6487 0.1853696
0 4.1040000000004451 558 0 500 6488 0.18570239999999999
0 4.1045000000004448 558 0 500 6489 0.18570239999999999
0 4.1050000000004445 559 0 500 6490 0.18603520000000001
0 4.1055000000004442 557 0 500 6490 0.1853696
0 4.106000000000444 558 0 500 6491 0.18570239999999999
0 4.1065000000004437 558 0 500 6492 0.18570239999999999
0 4.1070000000004434 559 0 500 6493 0.18603520000000001
0 4.1075000000004431 557 0 500 6493 0.1853696
0 4.1080000000004429 558 0 500 6494 0.18570239999999999
0 4.1085000000004426 558 0 500 6495 0.18570239999999999
0 4.1090000000004423 559 0 500 6496 0.18603520000000001
0 4.109500000000442 558 0 500 6496 0.18570239999999999
0 4.1100000000004417 557 0 500 6497 0.1853696
0 4.1105000000004415 558 0 500 6498 0.18570239999999999
0 4.1110000000004412 558 0 500 6499 0.18570239999999999
0 4.1115000000004409 558 0 500 6499 0.18570239999999999
0 4.1120000000004406 557 0 500 6500 0.1853696
0 4.1125000000004404 558 0 500 6501 0.18570239999999999
0 4.1130000000004401 558 0 500 6502 0.18570239999999999
0 4.1135000000004398 559 0 500 6503 0.18603520000000001
0 4.1140000000004395 558 0 500 6503 0.18570239999999999
0 4.1145000000004393 558 0 500 6504 0.18570239999999999
0 4.115000000000439 558 0 500 6505 0.18570239999999999
0 4.1155000000004387 559 0 500 6506 0.18603520000000001
0 4.1160000000004384 558 0 500 6506 0.18570239999999999
0 4.1165000000004381 559 0 500 6507 0.18603520000000001
0 4.1170000000004379 558 0 500 6508 0.18570239999999999
0 4.1175000000004376 558 0 500 6509 0.18570239999999999
0 4.1180000000004373 558 0 500 6509 0.18570239999999999
0 4.118500000000437 558 0 500 6510 0.18570239999999999
0 4.1190000000004368 558 0 500 6511 0.18570239999999999
0 4.1195000000004365 558 0 500 6512 0.18570239999999999
0 4.1200000000004362 558 0 500 6512 0.18570239999999999
0 4.1205000000004359 558 0 500 6513 0.18570239999999999
0 4.1210000000004356 559 0 500 6514 0.18603520000000001
0 4.1215000000004354 557 0 500 6514 0.1853696
0 4.1220000000004351 558 0 500 6515 0.18570239999999999
0 4.1225000000004348 558 0 500 6516 0.18570239999999999
0 4.1230000000004345 559 0 500 6517 0.18603520000000001
0 4.1235000000004343 557 0 500 6517 0.1853696
0 4.124000000000434 558 0 500 6518 0.18570239999999999
0 4.1245000000004337 558 0 500 6519 0.18570239999999999
0 4.1250000000004334 558 0 500 6520 0.18570239999999999
0 4.1255000000004332 558 0 500 6520 0.18570239999999999
0 4.1260000000004329 557 0 500 6521 0.1853696
0 4.1265000000004326 558 0 500 6522 0.18570239999999999
0 4.1270000000004323 558 0 500 6523 0.18570239999999999
0 4.127500000000432 558 0 500 6523 0.18570239999999999
0 4.1280000000004318 557 0 500 6524 0.1853696
0 4.1285000000004315 558 0 500 6525 0.18570239999999999
0 4.1290000000004312 558 0 500 6526 0.18570239999999999
0 4.1295000000004309 559 0 500 6527 0.18603520000000001
0 4.1300000000004307 558 0 500 6527 0.18570239999999999
0 4.1305000000004304 558 0 500 6528 0.18570239999999999
0 4.1310000000004301 558 0 500 6529 0.18570239999999999
0 4.1315000000004298 559 0 500 6530 0.18603520000000001
0 4.1320000000004296 558 0 500 6530 0.18570239999999999
0 4.1325000000004293 558 0 500 6531 0.18570239999999999
0 4.133000000000429 558 0 500 6532 0.18570239999999999
0 4.1335000000004287 558 0 500 6533 0.18570239999999999
0 4.1340000000004284 558 0 500 6533 0.18570239999999999
0 4.1345000000004282 558 0 500 6534 0.18570239999999999
0 4.1350000000004279 558 0 500 6535 0.18570239999999999
0 4.1355000000004276 558 0 500 6536 0.18570239999999999
0 4.1360000000004273 559 0 500 6537 0.18603520000000001
0 4.1365000000004271 558 0 500 6537 0.18570239999999999
0 4.1370000000004268 559 0 500 6538 0.18603520000000001
0 4.1375000000004265 557 0 500 6538 0.1853696
0 4.1380000000004262 558 0 500 6539 0.18570239999999999
0 4.1385000000004259 558 0 500 6540 0.18570239999999999
0 4.1390000000004257 559 0 500 6541 0.18603520000000001
0 4.1395000000004254 557 0 500 6541 0.1853696
0 4.1400000000004251 557 0 500 6542 0.1853696
0 4.1405000000004248 558 0 500 6543 0.18570239999999999
0 4.1410000000004246 558 0 500 6544 0.18570239999999999
0 4.1415000000004243 558 0 500 6544 0.18570239999999999
0 4.142000000000424 557 0 500 6545 0.1853696
0 4.1425000000004237 558 0 500 6546 0.18570239999999999
0 4.1430000000004235 558 0 500 6547 0.18570239999999999
0 4.1435000000004232 559 0 500 6548 0.18603520000000001
0 4.1440000000004229 557 0 500 6548 0.1853696
0 4.1445000000004226 558 0 500 6549 0.18570239999999999
0 4.1450000000004223 558 0 500 6550 0.18570239999999999
0 4.1455000000004221 559 0 500 6551 0.18603520000000001
0 4.1460000000004218 558 0 500 6551 0.18570239999999999
0 4.1465000000004215 558 0 500 6552 0.18570239999999999
0 4.1470000000004212 558 0 500 6553 0.18570239999999999
0 4.147500000000421 559 0 500 6554 0.18603520000000001
0 4.1480000000004207 558 0 500 6554 0.18570239999999999
0 4.1485000000004204 558 0 500 6555 0.18570239999999999
0 4.1490000000004201 558 0 500 6556 0.18570239999999999
0 4.1495000000004199 558 0 500 6557 0.18570239999999999
0 4.1500000000004196 558 0 500 6557 0.18570239999999999
0 4.1505000000004193 558 0 500 6558 0.18570239999999999
0 4.151000000000419 558 0 500 6559 0.18570239999999999
0 4.1515000000004187 558 0 500 6560 0.18570239999999999
0 4.1520000000004185 559 0 500 6561 0.18603520000000001
0 4.1525000000004182 558 0 500 6561 0.18570239999999999
0 4.1530000000004179 559 0 500 6562 0.18603520000000001
0 4.1535000000004176 557 0 500 6562 0.1853696
0 4.1540000000004174 558 0 500 6563 0.18570239999999999
0 4.1545000000004171 558 0 500 6564 0.18570239999999999
0 4.1550000000004168 559 0 500 6565 0.18603520000000001
0 4.1555000000004165 557 0 500 6565 0.1853696
0 4.1560000000004163 557 0 500 6566 0.1853696
0 4.156500000000416 558 0 500 6567 0.18570239999999999
0 4.1570000000004157 558 0 500 6568 0.18570239999999999
0 4.1575000000004154 558 0 500 6568 0.18570239999999999
0 4.1580000000004151 557 0 500 6569 0.1853696
0 4.1585000000004149 558 0 500 6570 0.18570239999999999
0 4.1590000000004146 558 0 500 6571 0.18570239999999999
0 4.1595000000004143 559 0 500 6572 0.18603520000000001
0 4.160000000000414 557 0 500 6572 0.1853696
0 4.1605000000004138 558 0 500 6573 0.18570239999999999
0 4.1610000000004135 558 0 500 6574 0.18570239999999999
0 4.1615000000004132 559 0 500 6575 0.18603520000000001
0 4.1620000000004129 558 0 500 6575 0.18570239999999999
0 4.1625000000004126 558 0 500 6576 0.18570239999999999
0 4.1630000000004124 558 0 500 6577 0.18570239999999999
0 4.1635000000004121 558 0 500 6578 0.18570239999999999
0 4.1640000000004118 558 0 500 6578 0.18570239999999999
0 4.1645000000004115 558 0 500 6579 0.18570239999999999
0 4.1650000000004113 558 0 500 6580 0.18570239999999999
0 4.165500000000411 558 0 500 6581 0.18570239999999999
0 4.1660000000004107 558 0 500 6581 0.18570239999999999
0 4.1665000000004104 558 0 500 6582 0.18570239999999999
0 4.1670000000004102 558 0 500 6583 0.18570239999999999
0 4.1675000000004099 558 0 500 6584 0.18570239999999999
0 4.1680000000004096 559 0 500 6585 0.18603520000000001
0 4.1685000000004093 558 0 500 6585 0.18570239999999999
0 4.169000000000409 559 0 500 6586 0.18603520000000001
0 4.1695000000004088 558 0 500 6587 0.18570239999999999
0 4.1700000000004085 558 0 500 6587 0.18570239999999999
0 4.1705000000004082 558 0 500 6588 0.18570239999999999
0 4.1710000000004079 558 0 500 6589 0.18570239999999999
0 4.1715000000004077 557 0 500 6589 0.1853696
0 4.1720000000004074 557 0 500 6590 0.1853696
0 4.1725000000004071 558 0 500 6591 0.18570239999999999
0 4.1730000000004068 558 0 500 6592 0.18570239999999999
0 4.1735000000004066 558 0 500 6592 0.18570239999999999
0 4.1740000000004063 557 0 500 6593 0.1853696
0 4.174500000000406 558 0 500 6594 0.18570239999999999
0 4.1750000000004057 558 0 500 6595 0.18570239999999999
0 4.1755000000004054 559 0 500 6596 0.18603520000000001
0 4.1760000000004052 557 0 500 6596 0.1853696
0 4.1765000000004049 558 0 500 6597 0.18570239999999999
0 4.1770000000004046 558 0 500 6598 0.18570239999999999
0 4.1775000000004043 559 0 500 6599 0.18603520000000001
0 4.1780000000004041 558 0 500 6599 0.18570239999999999
0 4.1785000000004038 557 0 500 6600 0.1853696
0 4.1790000000004035 558 0 500 6601 0.18570239999999999
0 4.1795000000004032 558 0 500 6602 0.18570239999999999
0 4.1800000000004029 558 0 500 6602 0.18570239999999999
0 4.1805000000004027 558 0 500 6603 0.18570239999999999
0 4.1810000000004024 558 0 500 6604 0.18570239999999999
0 4.1815000000004021 558 0 500 6605 0.18570239999999999
0 4.1820000000004018 559 0 500 6606 0.18603520000000001
0 4.1825000000004016 558 0 500 6606 0.18570239999999999
0 4.1830000000004013 558 0 500 6607 0.18570239999999999
0 4.183500000000401 558 0 500 6608 0.18570239999999999
0 4.1840000000004007 559 0 500 6609 0.18603520000000001
0 4.1845000000004005 558 0 500 6609 0.18570239999999999
0 4.1850000000004002 559 0 500 6610 0.18603520000000001
0 4.1855000000003999 558 0 500 6611 0.18570239999999999
0 4.1860000000003996 558 0 500 6612 0.18570239999999999
0 4.1865000000003993 558 0 500 6612 0.18570239999999999
0 4.1870000000003991 558 0 500 6613 0.18570239999999999
0 4.1875000000003988 557 0 500 6613 0.1853696
0 4.1880000000003985 557 0 500 6614 0.1853696
0 4.1885000000003982 558 0 500 6615 0.18570239999999999
0 4.189000000000398 558 0 500 6616 0.18570239999999999
0 4.1895000000003977 559 0 500 6617 0.18603520000000001
0 4.1900000000003974 557 0 500 6617 0.1853696
0 4.1905000000003971 558 0 500 6618 0.18570239999999999
0 4.1910000000003969 558 0 500 6619 0.18570239999999999
0 4.1915000000003966 559 0 500 6620 0.18603520000000001
0 4.1920000000003963 557 0 500 6620 0.1853696
0 4.192500000000396 558 0 500 6621 0.18570239999999999
0 4.1930000000003957 558 0 500 6622 0.18570239999999999
0 4.1935000000003955 559 0 500 6623 0.18603520000000001
0 4.1940000000003952 558 0 500 6623 0.18570239999999999
0 4.1945000000003949 557 0 500 6624 0.1853696
0 4.1950000000003946 558 0 500 6625 0.18570239999999999
0 4.1955000000003944 558 0 500 6626 0.18570239999999999
0 4.1960000000003941 558 0 500 6626 0.18570239999999999
0 4.1965000000003938 558 0 500 6627 0.18570239999999999
0 4.1970000000003935 558 0 500 6628 0.18570239999999999
0 4.1975000000003932 558 0 500 6629 0.18570239999999999
0 4.198000000000393 559 0 500 6630 0.18603520000000001
0 4.1985000000003927 558 0 500 6630 0.18570239999999999
0 4.1990000000003924 558 0 500 6631 0.18570239999999999
0 4.1995000000003921 558 0 500 6632 0.18570239999999999
0 4.2000000000003919 559 0 500 6633 0.18603520000000001
0 4.2005000000003916 558 0 500 6633 0.18570239999999999
0 4.2010000000003913 559 0 500 6634 0.18603520000000001
0 4.201500000000391 558 0 500 6635 0.18570239999999999
0 4.2020000000003908 558 0 500 6636 0.18570239999999999
0 4.2025000000003905 558 0 500 6636 0.18570239999999999
0 4.2030000000003902 558 0 500 6637 0.18570239999999999
0 4.2035000000003899 557 0 500 6637 0.1853696
0 4.2040000000003896 557 0 500 6638 0.1853696
0 4.2045000000003894 558 0 500 6639 0.18570239999999999
0 4.2050000000003891 558 0 500 6640 0.18570239999999999
0 4.2055000000003888 559 0 500 6641 0.18603520000000001
0 4.2060000000003885 557 0 500 6641 0.1853696
0 4.2065000000003883 558 0 500 6642 0.18570239999999999
0 4.207000000000388 558 0 500 6643 0.18570239999999999
0 4.2075000000003877 559 0 500 6644 0.18603520000000001
0 4.2080000000003874 557 0 500 6644 0.1853696
0 4.2085000000003872 558 0 500 6645 0.18570239999999999
0 4.2090000000003869 558 0 500 6646 0.18570239999999999
0 4.2095000000003866 558 0 500 6647 0.18570239999999999
0 4.2100000000003863 558 0 500 6647 0.18570239999999999
0 4.210500000000386 557 0 500 6648 0.1853696
0 4.2110000000003858 558 0 500 6649 0.18570239999999999
0 4.2115000000003855 558 0 500 6650 0.18570239999999999
0 4.2120000000003852 558 0 500 6650 0.18570239999999999
0 4.2125000000003849 558 0 500 6651 0.18570239999999999
0 4.2130000000003847 558 0 500 6652 0.18570239999999999
0 4.2135000000003844 558 0 500 6653 0.18570239999999999
0 4.2140000000003841 559 0 500 6654 0.18603520000000001
0 4.2145000000003838 558 0 500 6654 0.18570239999999999
0 4.2150000000003836 558 0 500 6655 0.18570239999999999
0 4.2155000000003833 558 0 500 6656 0.18570239999999999
0 4.216000000000383 559 0 500 6657 0.18603520000000001
0 4.2165000000003827 558 0 500 6657 0.18570239999999999
0 4.2170000000003824 558 0 500 6658 0.18570239999999999
0 4.2175000000003822 558 0 500 6659 0.18570239999999999
0 4.2180000000003819 558 0 500 6660 0.18570239999999999
0 4.2185000000003816 558 0 500 6660 0.18570239999999999
0 4.2190000000003813 558 0 500 6661 0.18570239999999999
0 4.2195000000003811 558 0 500 6662 0.18570239999999999
0 4.2200000000003808 557 0 500 6662 0.1853696
0 4.2205000000003805 558 0 500 6663 0.18570239999999999
0 4.2210000000003802 558 0 500 6664 0.18570239999999999
0 4.2215000000003799 559 0 500 6665 0.18603520000000001
0 4.2220000000003797 557 0 500 6665 0.1853696
0 4.2225000000003794 558 0 500 6666 0.18570239999999999
0 4.2230000000003791 558 0 500 6667 0.18570239999999999
0 4.2235000000003788 559 0 500 6668 0.18603520000000001
0 4.2240000000003786 557 0 500 6668 0.1853696
0 4.2245000000003783 557 0 500 6669 0.1853696
0 4.225000000000378 558 0 500 6670 0.18570239999999999
0 4.2255000000003777 558 0 500 6671 0.18570239999999999
0 4.2260000000003775 558 0 500 6671 0.18570239999999999
0 4.2265000000003772 557 0 500 6672 0.1853696
0 4.2270000000003769 558 0 500 6673 0.18570239999999999
0 4.2275000000003766 558 0 500 6674 0.18570239999999999
0 4.2280000000003763 559 0 500 6675 0.18603520000000001
0 4.2285000000003761 558 0 500 6675 0.18570239999999999
0 4.2290000000003758 558 0 500 6676 0.18570239999999999
0 4.2295000000003755 558 0 500 6677 0.18570239999999999
0 4.2300000000003752 559 0 500 6678 0.18603520000000001
0 4.230500000000375 558 0 500 6678 0.18570239999999999
0 4.2310000000003747 558 0 500 6679 0.18570239999999999
0 4.2315000000003744 558 0 500 6680 0.18570239999999999
0 4.2320000000003741 559 0 500 6681 0.18603520000000001
0 4.2325000000003739 558 0 500 6681 0.18570239999999999
0 4.2330000000003736 558 0 500 6682 0.18570239999999999
0 4.2335000000003733 558 0 500 6683 0.18570239999999999
0 4.234000000000373 558 0 500 6684 0.18570239999999999
0 4.2345000000003727 558 0 500 6684 0.18570239999999999
0 4.2350000000003725 558 0 500 6685 0.18570239999999999
0 4.2355000000003722 558 0 500 6686 0.18570239999999999
0 4.2360000000003719 558 0 500 6687 0.18570239999999999
0 4.2365000000003716 558 0 500 6687 0.18570239999999999
0 4.2370000000003714 558 0 500 6688 0.18570239999999999
0 4.2375000000003711 559 0 500 6689 0.18603520000000001
0 4.2380000000003708 557 0 500 6689 0.1853696
0 4.2385000000003705 558 0 500 6690 0.18570239999999999
0 4.2390000000003702 558 0 500 6691 0.18570239999999999
0 4.23950000000037 559 0 500 6692 0.18603520000000001
0 4.2400000000003697 557 0 500 6692 0.1853696
0 4.2405000000003694 557 0 500 6693 0.1853696
0 4.2410000000003691 558 0 500 6694 0.18570239999999999
0 4.2415000000003689 558 0 500 6695 0.18570239999999999
0 4.2420000000003686 558 0 500 6695 0.18570239999999999
0 4.2425000000003683 557 0 500 6696 0.1853696
0 4.243000000000368 558 0 500 6697 0.18570239999999999
0 4.2435000000003678 558 0 500 6698 0.18570239999999999
0 4.2440000000003675 559 0 500 6699 0.18603520000000001
0 4.2445000000003672 558 0 500 6699 0.18570239999999999
0 4.2450000000003669 558 0 500 6700 0.18570239999999999
0 4.2455000000003666 558 0 500 6701 0.18570239999999999
0 4.2460000000003664 559 0 500 6702 0.18603520000000001
0 4.2465000000003661 558 0 500 6702 0.18570239999999999
0 4.2470000000003658 558 0 500 6703 0.18570239999999999
0 4.2475000000003655 558 0 500 6704 0.18570239999999999
0 4.2480000000003653 558 0 500 6705 0.18570239999999999
0 4.248500000000365 558 0 500 6705 0.18570239999999999
0 4.2490000000003647 558 0 500 6706 0.18570239999999999
0 4.2495000000003644 558 0 500 6707 0.18570239999999999
0 4.2500000000003642 558 0 500 6708 0.18570239999999999
0 4.2505000000003639 558 0 500 6708 0.18570239999999999
0 4.2510000000003636 558 0 500 6709 0.18570239999999999
0 4.2515000000003633 558 0 500 6710 0.18570239999999999
0 4.252000000000363 558 0 500 6711 0.18570239999999999
0 4.2525000000003628 559 0 500 6712 0.18603520000000001
0 4.2530000000003625 558 0 500 6712 0.18570239999999999
0 4.2535000000003622 559 0 500 6713 0.18603520000000001
0 4.2540000000003619 557 0 500 6713 0.1853696
0 4.2545000000003617 558 0 500 6714 0.18570239999999999
0 4.2550000000003614 558 0 500 6715 0.18570239999999999
0 4.2555000000003611 558 0 500 6716 0.18570239999999999
0 4.2560000000003608 557 0 500 6716 0.1853696
0 4.2565000000003606 557 0 500 6717 0.1853696
0 4.2570000000003603 558 0 500 6718 0.18570239999999999
0 4.25750000000036 558 0 500 6719 0.18570239999999999
0 4.2580000000003597 558 0 500 6719 0.18570239999999999
0 4.2585000000003594 557 0 500 6720 0.1853696
0 4.2590000000003592 558 0 500 6721 0.18570239999999999
0 4.2595000000003589 558 0 500 6722 0.18570239999999999
0 4.2600000000003586 559 0 500 6723 0.18603520000000001
0 4.2605000000003583 558 0 500 6723 0.18570239999999999
0 4.2610000000003581 558 0 500 6724 0.18570239999999999
0 4.2615000000003578 558 0 500 6725 0.18570239999999999
0 4.2620000000003575 559 0 500 6726 0.18603520000000001
0 4.2625000000003572 558 0 500 6726 0.18570239999999999
0 4.2630000000003569 557 0 500 6727 0.1853696
0 4.2635000000003567 558 0 500 6728 0.18570239999999999
0 4.2640000000003564 558 0 500 6729 0.18570239999999999
0 4.2645000000003561 558 0 500 6729 0.18570239999999999
0 4.2650000000003558 558 0 500 6730 0.18570239999999999
0 4.2655000000003556 558 0 500 6731 0.18570239999999999
0 4.2660000000003553 558 0 500 6732 0.18570239999999999
0 4.266500000000355 558 0 500 6732 0.18570239999999999
0 4.2670000000003547 558 0 500 6733 0.18570239999999999
0 4.2675000000003545 558 0 500 6734 0.18570239999999999
0 4.2680000000003542 558 0 500 6735 0.18570239999999999
0 4.2685000000003539 559 0 500 6736 0.18603520000000001
0 4.2690000000003536 558 0 500 6736 0.18570239999999999
0 4.2695000000003533 559 0 500 6737 0.18603520000000001
0 4.2700000000003531 557 0 500 6737 0.1853696
0 4.2705000000003528 557 0 500 6738 0.1853696
0 4.2710000000003525 558 0 500 6739 0.18570239999999999
0 4.2715000000003522 558 0 500 6740 0.18570239999999999
0 4.272000000000352 557 0 500 6740 0.1853696
0 4.2725000000003517 557 0 500 6741 0.1853696
0 4.2730000000003514 558 0 500 6742 0.18570239999999999
0 4.2735000000003511 558 0 500 6743 0.18570239999999999
0 4.2740000000003509 558 0 500 6743 0.18570239999999999
0 4.2745000000003506 557 0 500 6744 0.1853696
0 4.2750000000003503 558 0 500 6745 0.18570239999999999
0 4.27550000000035 558 0 500 6746 0.18570239999999999
0 4.2760000000003497 559 0 500 6747 0.18603520000000001
0 4.2765000000003495 558 0 500 6747 0.18570239999999999
0 4.2770000000003492 558 0 500 6748 0.18570239999999999
0 4.2775000000003489 558 0 500 6749 0.18570239999999999
0 4.2780000000003486 559 0 500 6750 0.18603520000000001
0 4.2785000000003484 558 0 500 6750 0.18570239999999999
0 4.2790000000003481 557 0 500 6751 0.1853696
0 4.2795000000003478 558 0 500 6752 0.18570239999999999
0 4.2800000000003475 558 0 500 6753 0.18570239999999999
0 4.2805000000003472 558 0 500 6753 0.18570239999999999
0 4.281000000000347 558 0 500 6754 0.18570239999999999
0 4.2815000000003467 558 0 500 6755 0.18570239999999999
0 4.2820000000003464 558 0 500 6756 0.18570239999999999
0 4.2825000000003461 559 0 500 6757 0.18603520000000001
0 4.2830000000003459 558 0 500 6757 0.18570239999999999
0 4.2835000000003456 558 0 500 6758 0.18570239999999999
0 4.2840000000003453 558 0 500 6759 0.18570239999999999
0 4.284500000000345 559 0 500 6760 0.18603520000000001
0 4.2850000000003448 558 0 500 6760 0.18570239999999999
0 4.2855000000003445 559 0 500 6761 0.18603520000000001
0 4.2860000000003442 558 0 500 6762 0.18570239999999999
0 4.2865000000003439 557 0 500 6762 0.1853696
0 4.2870000000003436 558 0 500 6763 0.18570239999999999
0 4.2875000000003434 558 0 500 6764 0.18570239999999999
0 4.2880000000003431 557 0 500 6764 0.1853696
0 4.2885000000003428 557 0 500 6765 0.1853696
0 4.2890000000003425 558 0 500 6766 0.18570239999999999
0 4.2895000000003423 558 0 500 6767 0.18570239999999999
0 4.290000000000342 559 0 500 6768 0.18603520000000001
0 4.2905000000003417 557 0 500 6768 0.1853696
0 4.2910000000003414 558 0 500 6769 0.18570239999999999
0 4.2915000000003412 558 0 500 6770 0.18570239999999999
0 4.2920000000003409 559 0 500 6771 0.18603520000000001
0 4.2925000000003406 558 0 500 6771 0.18570239999999999
0 4.2930000000003403 558 0 500 6772 0.18570239999999999
0 4.29350000000034 558 0 500 6773 0.18570239999999999
0 4.2940000000003398 558 0 500 6774 0.18570239999999999
0 4.2945000000003395 558 0 500 6774 0.18570239999999999
0 4.2950000000003392 557 0 500 6775 0.1853696
0 4.2955000000003389 558 0 500 6776 0.18570239999999999
0 4.2960000000003387 558 0 500 6777 0.18570239999999999
0 4.2965000000003384 558 0 500 6777 0.18570239999999999
0 4.2970000000003381 558 0 500 6778 0.18570239999999999
0 4.2975000000003378 558 0 500 6779 0.18570239999999999
0 4.2980000000003376 558 0 500 6780 0.18570239999999999
0 4.2985000000003373 559 0 500 6781 0.18603520000000001
0 4.299000000000337 558 0 500 6781 0.18570239999999999
0 4.2995000000003367 558 0 500 6782 0.18570239999999999
0 4.3000000000003364 558 0 500 6783 0.18570239999999999
0 4.3005000000003362 559 0 500 6784 0.18603520000000001
0 4.3010000000003359 558 0 500 6784 0.18570239999999999
0 4.3015000000003356 559 0 500 6785 0.18603520000000001
0 4.3020000000003353 558 0 500 6786 0.18570239999999999
0 4.3025000000003351 558 0 500 6787 0.18570239999999999
0 4.3030000000003348 558 0 500 6787 0.18570239999999999
0 4.3035000000003345 558 0 500 6788 0.18570239999999999
0 4.3040000000003342 557 0 500 6788 0.1853696
0 4.3045000000003339 557 0 500 6789 0.1853696
0 4.3050000000003337 558 0 500 6790 0.18570239999999999
0 4.3055000000003334 558 0 500 6791 0.18570239999999999
0 4.3060000000003331 559 0 500 6792 0.18603520000000001
0 4.3065000000003328 557 0 500 6792 0.1853696
0 4.3070000000003326 558 0 500 6793 0.18570239999999999
0 4.3075000000003323 558 0 500 6794 0.18570239999999999
0 4.308000000000332 559 0 500 6795 0.18603520000000001
0 4.3085000000003317 558 0 500 6795 0.18570239999999999
0 4.3090000000003315 558 0 500 6796 0.18570239999999999
0 4.3095000000003312 558 0 500 6797 0.18570239999999999
0 4.3100000000003309 558 0 500 6798 0.18570239999999999
0 4.3105000000003306 558 0 500 6798 0.18570239999999999
0 4.3110000000003303 557 0 500 6799 0.1853696
0 4.3115000000003301 558 0 500 6800 0.18570239999999999
0 4.3120000000003298 558 0 500 6801 0.18570239999999999
0 4.3125000000003295 558 0 500 6801 0.18570239999999999
0 4.3130000000003292 558 0 500 6802 0.18570239999999999
0 4.313500000000329 558 0 500 6803 0.18570239999999999
0 4.3140000000003287 558 0 500 6804 0.18570239999999999
0 4.3145000000003284 559 0 500 6805 0.18603520000000001
0 4.3150000000003281 558 0 500 6805 0.18570239999999999
0 4.3155000000003279 558 0 500 6806 0.18570239999999999
0 4.3160000000003276 558 0 500 6807 0.18570239999999999
0 4.3165000000003273 559 0 500 6808 0.18603520000000001
0 4.317000000000327 558 0 500 6808 0.18570239999999999
0 4.3175000000003267 558 0 500 6809 0.18570239999999999
0 4.3180000000003265 558 0 500 6810 0.18570239999999999
0 4.3185000000003262 558 0 500 6811 0.18570239999999999
0 4.3190000000003259 558 0 500 6811 0.18570239999999999
0 4.3195000000003256 558 0 500 6812 0.18570239999999999
0 4.3200000000003254 557 0 500 6812 0.1853696
0 4.3205000000003251 557 0 500 6813 0.1853696
0 4.3210000000003248 558 0 500 6814 0.18570239999999999
0 4.3215000000003245 558 0 500 6815 0.18570239999999999
0 4.3220000000003242 559 0 500 6816 0.18603520000000001
0 4.322500000000324 557 0 500 6816 0.1853696
0 4.3230000000003237 558 0 500 6817 0.18570239999999999
0 4.3235000000003234 558 0 500 6818 0.18570239999999999
0 4.3240000000003231 559 0 500 6819 0.18603520000000001
0 4.3245000000003229 558 0 500 6819 0.18570239999999999
0 4.3250000000003226 557 0 500 6820 0.1853696
0 4.3255000000003223 558 0 500 6821 0.18570239999999999
0 4.326000000000322 558 0 500 6822 0.18570239999999999
0 4.3265000000003218 558 0 500 6822 0.18570239999999999
0 4.3270000000003215 557 0 500 6823 0.1853696
0 4.3275000000003212 558 0 500 6824 0.18570239999999999
0 4.3280000000003209 558 0 500 6825 0.18570239999999999
0 4.3285000000003206 559 0 500 6826 0.18603520000000001
0 4.3290000000003204 558 0 500 6826 0.18570239999999999
0 4.3295000000003201 558 0 500 6827 0.18570239999999999
0 4.3300000000003198 558 0 500 6828 0.18570239999999999
0 4.3305000000003195 559 0 500 6829 0.18603520000000001
0 4.3310000000003193 558 0 500 6829 0.18570239999999999
0 4.331500000000319 558 0 500 6830 0.18570239999999999
0 4.3320000000003187 558 0 500 6831 0.18570239999999999
0 4.3325000000003184 559 0 500 6832 0.18603520000000001
0 4.3330000000003182 558 0 500 6832 0.18570239999999999
0 4.3335000000003179 558 0 500 6833 0.18570239999999999
0 4.3340000000003176 558 0 500 6834 0.18570239999999999
0 4.3345000000003173 558 0 500 6835 0.18570239999999999
0 4.335000000000317 558 0 500 6835 0.18570239999999999
0 4.3355000000003168 558 0 500 6836 0.18570239999999999
0 4.3360000000003165 558 0 500 6837 0.18570239999999999
0 4.3365000000003162 557 0 500 6837 0.1853696
0 4.3370000000003159 558 0 500 6838 0.18570239999999999
0 4.3375000000003157 558 0 500 6839 0.18570239999999999
0 4.3380000000003154 559 0 500 6840 0.18603520000000001
0 4.3385000000003151 557 0 500 6840 0.1853696
0 4.3390000000003148 558 0 500 6841 0.18570239999999999
0 4.3395000000003146 558 0 500 6842 0.18570239999999999
0 4.3400000000003143 559 0 500 6843 0.18603520000000001
0 4.340500000000314 558 0 500 6843 0.18570239999999999
0 4.3410000000003137 557 0 500 6844 0.1853696
0 4.3415000000003134 558 0 500 6845 0.18570239999999999
0 4.3420000000003132 558 0 500 6846 0.18570239999999999
0 4.3425000000003129 558 0 500 6846 0.18570239999999999
0 4.3430000000003126 557 0 500 6847 0.1853696
0 4.3435000000003123 558 0 500 6848 0.18570239999999999
0 4.3440000000003121 558 0 500 6849 0.18570239999999999
0 4.3445000000003118 559 0 500 6850 0.18603520000000001
0 4.3450000000003115 558 0 500 6850 0.18570239999999999
0 4.3455000000003112 558 0 500 6851 0.18570239999999999
0 4.3460000000003109 558 0 500 6852 0.18570239999999999
0 4.3465000000003107 559 0 500 6853 0.18603520000000001
0 4.3470000000003104 558 0 500 6853 0.18570239999999999
0 4.3475000000003101 558 0 500 6854 0.18570239999999999
0 4.3480000000003098 558 0 500 6855 0.18570239999999999
0 4.3485000000003096 558 0 500 6856 0.18570239999999999
0 4.3490000000003093 558 0 500 6856 0.18570239999999999
0 4.349500000000309 558 0 500 6857 0.18570239999999999
0 4.3500000000003087 558 0 500 6858 0.18570239999999999
0 4.3505000000003085 558 0 500 6859 0.18570239999999999
0 4.3510000000003082 558 0 500 6859 0.18570239999999999
0 4.3515000000003079 558 0 500 6860 0.18570239999999999
0 4.3520000000003076 558 0 500 6861 0.18570239999999999
0 4.3525000000003073 558 0 500 6862 0.18570239999999999
0 4.3530000000003071 558 0 500 6862 0.18570239999999999
0 4.3535000000003068 558 0 500 6863 0.18570239999999999
0 4.3540000000003065 559 0 500 6864 0.18603520000000001
0 4.3545000000003062 557 0 500 6864 0.1853696
0 4.355000000000306 558 0 500 6865 0.18570239999999999
0 4.3555000000003057 558 0 500 6866 0.18570239999999999
0 4.3560000000003054 558 0 500 6867 0.18570239999999999
0 4.3565000000003051 558 0 500 6867 0.18570239999999999
0 4.3570000000003049 557 0 500 6868 0.1853696
0 4.3575000000003046 558 0 500 6869 0.18570239999999999
0 4.3580000000003043 558 0 500 6870 0.18570239999999999
0 4.358500000000304 558 0 500 6870 0.18570239999999999
0 4.3590000000003037 557 0 500 6871 0.1853696
0 4.3595000000003035 558 0 500 6872 0.18570239999999999
0 4.3600000000003032 558 0 500 6873 0.18570239999999999
0 4.3605000000003029 559 0 500 6874 0.18603520000000001
0 4.3610000000003026 558 0 500 6874 0.18570239999999999
0 4.3615000000003024 558 0 500 6875 0.18570239999999999
0 4.3620000000003021 558 0 500 6876 0.18570239999999999
0 4.3625000000003018 559 0 500 6877 0.18603520000000001
0 4.3630000000003015 558 0 500 6877 0.18570239999999999
0 4.3635000000003012 557 0 500 6878 0.1853696
0 4.364000000000301 558 0 500 6879 0.18570239999999999
0 4.3645000000003007 558 0 500 6880 0.18570239999999999
0 4.3650000000003004 558 0 500 6880 0.18570239999999999
0 4.3655000000003001 558 0 500 6881 0.18570239999999999
0 4.3660000000002999 558 0 500 6882 0.18570239999999999
0 4.3665000000002996 558 0 500 6883 0.18570239999999999
0 4.3670000000002993 559 0 500 6884 0.18603520000000001
0 4.367500000000299 558 0 500 6884 0.18570239999999999
0 4.3680000000002988 558 0 500 6885 0.18570239999999999
0 4.3685000000002985 558 0 500 6886 0.18570239999999999
0 4.3690000000002982 559 0 500 6887 0.18603520000000001
0 4.3695000000002979 558 0 500 6887 0.18570239999999999
0 4.3700000000002976 559 0 500 6888 0.18603520000000001
0 4.3705000000002974 557 0 500 6888 0.1853696
0 4.3710000000002971 557 0 500 6889 0.1853696
0 4.3715000000002968 558 0 500 6890 0.18570239999999999
0 4.3720000000002965 558 0 500 6891 0.18570239999999999
0 4.3725000000002963 558 0 500 6891 0.18570239999999999
0 4.373000000000296 557 0 500 6892 0.1853696
0 4.3735000000002957 558 0 500 6893 0.18570239999999999
0 4.3740000000002954 558 0 500 6894 0.18570239999999999
0 4.3745000000002952 559 0 500 6895 0.18603520000000001
0 4.3750000000002949 557 0 500 6895 0.1853696
0 4.3755000000002946 558 0 500 6896 0.18570239999999999
0 4.3760000000002943 558 0 500 6897 0.18570239999999999
0 4.376500000000294 559 0 500 6898 0.18603520000000001
0 4.3770000000002938 558 0 500 6898 0.18570239999999999
0 4.3775000000002935 558 0 500 6899 0.18570239999999999
0 4.3780000000002932 558 0 500 6900 0.18570239999999999
0 4.3785000000002929 559 0 500 6901 0.18603520000000001
0 4.3790000000002927 558 0 500 6901 0.18570239999999999
0 4.3795000000002924 557 0 500 6902 0.1853696
0 4.3800000000002921 558 0 500 6903 0.18570239999999999
0 4.3805000000002918 558 0 500 6904 0.18570239999999999
0 4.3810000000002915 558 0 500 6904 0.18570239999999999
0 4.3815000000002913 558 0 500 6905 0.18570239999999999
0 4.382000000000291 558 0 500 6906 0.18570239999999999
0 4.3825000000002907 558 0 500 6907 0.18570239999999999
0 4.3830000000002904 559 0 500 6908 0.18603520000000001
0 4.3835000000002902 558 0 500 6908 0.18570239999999999
0 4.3840000000002899 558 0 500 6909 0.18570239999999999
0 4.3845000000002896 558 0 500 6910 0.18570239999999999
0 4.3850000000002893 559 0 500 6911 0.18603520000000001
0 4.3855000000002891 558 0 500 6911 0.18570239999999999
0 4.3860000000002888 559 0 500 6912 0.18603520000000001
0 4.3865000000002885 557 0 500 6912 0.1853696
0 4.3870000000002882 557 0 500 6913 0.1853696
0 4.3875000000002879 558 0 500 6914 0.18570239999999999
0 4.3880000000002877 558 0 500 6915 0.18570239999999999
0 4.3885000000002874 558 0 500 6915 0.18570239999999999
0 4.3890000000002871 557 0 500 6916 0.1853696
0 4.3895000000002868 558 0 500 6917 0.18570239999999999
0 4.3900000000002866 558 0 500 6918 0.18570239999999999
0 4.3905000000002863 559 0 500 6919 0.18603520000000001
0 4.391000000000286 557 0 500 6919 0.1853696
0 4.3915000000002857 558 0 500 6920 0.18570239999999999
0 4.3920000000002855 558 0 500 6921 0.18570239999999999
0 4.3925000000002852 559 0 500 6922 0.18603520000000001
0 4.3930000000002849 558 0 500 6922 0.18570239999999999
0 4.3935000000002846 558 0 500 6923 0.18570239999999999
0 4.3940000000002843 558 0 500 6924 0.18570239999999999
0 4.3945000000002841 558 0 500 6925 0.18570239999999999
0 4.3950000000002838 558 0 500 6925 0.18570239999999999
0 4.3955000000002835 557 0 500 6926 0.1853696
0 4.3960000000002832 558 0 500 6927 0.18570239999999999
0 4.396500000000283 558 0 500 6928 0.18570239999999999
0 4.3970000000002827 558 0 500 6928 0.18570239999999999
0 4.3975000000002824 558 0 500 6929 0.18570239999999999
0 4.3980000000002821 558 0 500 6930 0.18570239999999999
0 4.3985000000002819 558 0 500 6931 0.18570239999999999
0 4.3990000000002816 559 0 500 6932 0.18603520000000001
0 4.3995000000002813 558 0 500 6932 0.18570239999999999
0 4.400000000000281 558 0 500 6933 0.18570239999999999
0 4.4005000000002807 558 0 500 6934 0.18570239999999999
0 4.4010000000002805 559 0 500 6935 0.18603520000000001
0 4.4015000000002802 558 0 500 6935 0.18570239999999999
0 4.4020000000002799 558 0 500 6936 0.18570239999999999
0 4.4025000000002796 558 0 500 6937 0.18570239999999999
0 4.4030000000002794 557 0 500 6937 0.1853696
0 4.4035000000002791 558 0 500 6938 0.18570239999999999
0 4.4040000000002788 558 0 500 6939 0.18570239999999999
0 4.4045000000002785 558 0 500 6939 0.18570239999999999
0 4.4050000000002782 557 0 500 6940 0.1853696
0 4.405500000000278 558 0 500 6941 0.18570239999999999
0 4.4060000000002777 558 0 500 6942 0.18570239999999999
0 4.4065000000002774 559 0 500 6943 0.18603520000000001
0 4.4070000000002771 557 0 500 6943 0.1853696
0 4.4075000000002769 558 0 500 6944 0.18570239999999999
0 4.4080000000002766 558 0 500 6945 0.18570239999999999
0 4.4085000000002763 559 0 500 6946 0.18603520000000001
0 4.409000000000276 558 0 500 6946 0.18570239999999999
0 4.4095000000002758 557 0 500 6947 0.1853696
0 4.4100000000002755 558 0 500 6948 0.18570239999999999
0 4.4105000000002752 558 0 500 6949 0.18570239999999999
0 4.4110000000002749 558 0 500 6949 0.18570239999999999
0 4.4115000000002746 557 0 500 6950 0.1853696
0 4.4120000000002744 558 0 500 6951 0.18570239999999999
0 4.4125000000002741 558 0 500 6952 0.18570239999999999
0 4.4130000000002738 559 0 500 6953 0.18603520000000001
0 4.4135000000002735 558 0 500 6953 0.18570239999999999
0 4.4140000000002733 558 0 500 6954 0.18570239999999999
0 4.414500000000273 558 0 500 6955 0.18570239999999999
0 4.4150000000002727 559 0 500 6956 0.18603520000000001
0 4.4155000000002724 558 0 500 6956 0.18570239999999999
0 4.4160000000002722 558 0 500 6957 0.18570239999999999
0 4.4165000000002719 558 0 500 6958 0.18570239999999999
0 4.4170000000002716 559 0 500 6959 0.18603520000000001
0 4.4175000000002713 558 0 500 6959 0.18570239999999999
0 4.418000000000271 558 0 500 6960 0.18570239999999999
0 4.4185000000002708 558 0 500 6961 0.18570239999999999
0 4.4190000000002705 558 0 500 6962 0.18570239999999999
0 4.4195000000002702 558 0 500 6962 0.18570239999999999
0 4.4200000000002699 558 0 500 6963 0.18570239999999999
0 4.4205000000002697 559 0 500 6964 0.18603520000000001
0 4.4210000000002694 557 0 500 6964 0.1853696
0 4.4215000000002691 558 0 500 6965 0.18570239999999999
0 4.4220000000002688 558 0 500 6966 0.18570239999999999
0 4.4225000000002685 559 0 500 6967 0.18603520000000001
0 4.4230000000002683 557 0 500 6967 0.1853696
0 4.423500000000268 558 0 500 6968 0.18570239999999999
0 4.4240000000002677 558 0 500 6969 0.18570239999999999
0 4.4245000000002674 559 0 500 6970 0.18603520000000001
0 4.4250000000002672 558 0 500 6970 0.18570239999999999
0 4.4255000000002669 557 0 500 6971 0.1853696
0 4.4260000000002666 558 0 500 6972 0.18570239999999999
0 4.4265000000002663 558 0 500 6973 0.18570239999999999
0 4.4270000000002661 558 0 500 6973 0.18570239999999999
0 4.4275000000002658 557 0 500 6974 0.1853696
0 4.4280000000002655 558 0 500 6975 0.18570239999999999
0 4.4285000000002652 558 0 500 6976 0.18570239999999999
0 4.4290000000002649 559 0 500 6977 0.18603520000000001
0 4.4295000000002647 558 0 500 6977 0.18570239999999999
0 4.4300000000002644 558 0 500 6978 0.18570239999999999
0 4.4305000000002641 558 0 500 6979 0.18570239999999999
0 4.4310000000002638 559 0 500 6980 0.18603520000000001
0 4.4315000000002636 558 0 500 6980 0.18570239999999999
0 4.4320000000002633 558 0 500 6981 0.18570239999999999
0 4.432500000000263 558 0 500 6982 0.18570239999999999
0 4.4330000000002627 558 0 500 6983 0.18570239999999999
0 4.4335000000002625 558 0 500 6983 0.18570239999999999
0 4.4340000000002622 558 0 500 6984 0.18570239999999999
0 4.4345000000002619 558 0 500 6985 0.18570239999999999
0 4.4350000000002616 558 0 500 6986 0.18570239999999999
0 4.4355000000002613 558 0 500 6986 0.18570239999999999
0 4.4360000000002611 558 0 500 6987 0.18570239999999999
0 4.4365000000002608 559 0 500 6988 0.18603520000000001
0 4.4370000000002605 557 0 500 6988 0.1853696
0 4.4375000000002602 558 0 500 6989 0.18570239999999999
0 4.43800000000026 558 0 500 6990 0.18570239999999999
0 4.4385000000002597 559 0 500 6991 0.18603520000000001
0 4.4390000000002594 557 0 500 6991 0.1853696
0 4.4395000000002591 558 0 500 6992 0.18570239999999999
0 4.4400000000002589 558 0 500 6993 0.18570239999999999
0 4.4405000000002586 558 0 500 6994 0.18570239999999999
0 4.4410000000002583 558 0 500 6994 0.18570239999999999
0 4.441500000000258 557 0 500 6995 0.1853696
0 4.4420000000002577 558 0 500 6996 0.18570239999999999
0 4.4425000000002575 558 0 500 6997 0.18570239999999999
0 4.4430000000002572 558 0 500 6997 0.18570239999999999
0 4.4435000000002569 557 0 500 6998 0.1853696
0 4.4440000000002566 558 0 500 6999 0.18570239999999999
0 4.4445000000002564 558 0 500 7000 0.18570239999999999
0 4.4450000000002561 559 0 500 7001 0.18603520000000001
0 4.4455000000002558 558 0 500 7001 0.18570239999999999
0 4.4460000000002555 558 0 500 7002 0.18570239999999999
0 4.4465000000002552 558 0 500 7003 0.18570239999999999
0 4.447000000000255 559 0 500 7004 0.18603520000000001
0 4.4475000000002547 558 0 500 7004 0.18570239999999999
0 4.4480000000002544 557 0 500 7005 0.1853696
0 4.4485000000002541 558 0 500 7006 0.18570239999999999
0 4.4490000000002539 558 0 500 7007 0.18570239999999999
0 4.4495000000002536 558 0 500 7007 0.18570239999999999
0 4.4500000000002533 558 0 500 7008 0.18570239999999999
0 4.450500000000253 558 0 500 7009 0.18570239999999999
0 4.4510000000002528 558 0 500 7010 0.18570239999999999
0 4.4515000000002525 558 0 500 7010 0.18570239999999999
0 4.4520000000002522 558 0 500 7011 0.18570239999999999
0 4.4525000000002519 559 0 500 7012 0.18603520000000001
0 4.4530000000002516 557 0 500 7012 0.1853696
0 4.4535000000002514 558 0 500 7013 0.18570239999999999
0 4.4540000000002511 558 0 500 7014 0.18570239999999999
0 4.4545000000002508 559 0 500 7015 0.18603520000000001
0 4.4550000000002505 557 0 500 7015 0.1853696
0 4.4555000000002503 557 0 500 7016 0.1853696
0 4.45600000000025 558 0 500 7017 0.18570239999999999
0 4.4565000000002497 558 0 500 7018 0.18570239999999999
0 4.4570000000002494 558 0 500 7018 0.18570239999999999
0 4.4575000000002492 557 0 500 7019 0.1853696
0 4.4580000000002489 558 0 500 7020 0.18570239999999999
0 4.4585000000002486 558 0 500 7021 0.18570239999999999
0 4.4590000000002483 558 0 500 7021 0.18570239999999999
0 4.459500000000248 557 0 500 7022 0.1853696
0 4.4600000000002478 558 0 500 7023 0.18570239999999999
0 4.4605000000002475 558 0 500 7024 0.18570239999999999
0 4.4610000000002472 559 0 500 7025 0.18603520000000001
0 4.4615000000002469 558 0 500 7025 0.18570239999999999
0 4.4620000000002467 558 0 500 7026 0.18570239999999999
0 4.4625000000002464 558 0 500 7027 0.18570239999999999
0 4.4630000000002461 559 0 500 7028 0.18603520000000001
0 4.4635000000002458 558 0 500 7028 0.18570239999999999
0 4.4640000000002455 557 0 500 7029 0.1853696
0 4.4645000000002453 558 0 500 7030 0.18570239999999999
0 4.465000000000245 558 0 500 7031 0.18570239999999999
0 4.4655000000002447 558 0 500 7031 0.18570239999999999
0 4.4660000000002444 558 0 500 7032 0.18570239999999999
0 4.4665000000002442 558 0 500 7033 0.18570239999999999
0 4.4670000000002439 558 0 500 7034 0.18570239999999999
0 4.4675000000002436 559 0 500 7035 0.18603520000000001
0 4.4680000000002433 558 0 500 7035 0.18570239999999999
0 4.4685000000002431 559 0 500 7036 0.18603520000000001
0 4.4690000000002428 558 0 500 7037 0.18570239999999999
0 4.4695000000002425 558 0 500 7037 0.18570239999999999
0 4.4700000000002422 558 0 500 7038 0.18570239999999999
0 4.4705000000002419 559 0 500 7039 0.18603520000000001
0 4.4710000000002417 557 0 500 7039 0.1853696
0 4.4715000000002414 557 0 500 7040 0.1853696
0 4.4720000000002411 558 0 500 7041 0.18570239999999999
0 4.4725000000002408 558 0 500 7042 0.18570239999999999
0 4.4730000000002406 558 0 500 7042 0.18570239999999999
0 4.4735000000002403 557 0 500 7043 0.1853696
0 4.47400000000024 558 0 500 7044 0.18570239999999999
0 4.4745000000002397 558 0 500 7045 0.18570239999999999
0 4.4750000000002395 559 0 500 7046 0.18603520000000001
0 4.4755000000002392 557 0 500 7046 0.1853696
0 4.4760000000002389 558 0 500 7047 0.18570239999999999
0 4.4765000000002386 558 0 500 7048 0.18570239999999999
0 4.4770000000002383 559 0 500 7049 0.18603520000000001
0 4.4775000000002381 558 0 500 7049 0.18570239999999999
0 4.4780000000002378 558 0 500 7050 0.18570239999999999
0 4.4785000000002375 558 0 500 7051 0.18570239999999999
0 4.4790000000002372 558 0 500 7052 0.18570239999999999
0 4.479500000000237 558 0 500 7052 0.18570239999999999
0 4.4800000000002367 557 0 500 7053 0.1853696
0 4.4805000000002364 558 0 500 7054 0.18570239999999999
0 4.4810000000002361 558 0 500 7055 0.18570239999999999
0 4.4815000000002359 558 0 500 7055 0.18570239999999999
0 4.4820000000002356 558 0 500 7056 0.18570239999999999
0 4.4825000000002353 558 0 500 7057 0.18570239999999999
0 4.483000000000235 558 0 500 7058 0.18570239999999999
0 4.4835000000002347 559 0 500 7059 0.18603520000000001
0 4.4840000000002345 558 0 500 7059 0.18570239999999999
0 4.4845000000002342 559 0 500 7060 0.18603520000000001
0 4.4850000000002339 558 0 500 7061 0.18570239999999999
0 4.4855000000002336 559 0 500 7062 0.18603520000000001
0 4.4860000000002334 558 0 500 7062 0.18570239999999999
0 4.4865000000002331 558 0 500 7063 0.18570239999999999
0 4.4870000000002328 557 0 500 7063 0.1853696
0 4.4875000000002325 557 0 500 7064 0.1853696
0 4.4880000000002322 558 0 500 7065 0.18570239999999999
0 4.488500000000232 558 0 500 7066 0.18570239999999999
0 4.4890000000002317 558 0 500 7066 0.18570239999999999
0 4.4895000000002314 557 0 500 7067 0.1853696
0 4.4900000000002311 558 0 500 7068 0.18570239999999999
0 4.4905000000002309 558 0 500 7069 0.18570239999999999
0 4.4910000000002306 559 0 500 7070 0.18603520000000001
0 4.4915000000002303 557 0 500 7070 0.1853696
0 4.49200000000023 558 0 500 7071 0.18570239999999999
0 4.4925000000002298 558 0 500 7072 0.18570239999999999
0 4.4930000000002295 559 0 500 7073 0.18603520000000001
0 4.4935000000002292 558 0 500 7073 0.18570239999999999
0 4.4940000000002289 557 0 500 7074 0.1853696
0 4.4945000000002286 558 0 500 7075 0.18570239999999999
0 4.4950000000002284 558 0 500 7076 0.18570239999999999
0 4.4955000000002281 558 0 500 7076 0.18570239999999999
0 4.4960000000002278 557 0 500 7077 0.1853696
0 4.4965000000002275 558 0 500 7078 0.18570239999999999
0 4.4970000000002273 558 0 500 7079 0.18570239999999999
0 4.497500000000227 558 0 500 7079 0.18570239999999999
0 4.4980000000002267 558 0 500 7080 0.18570239999999999
0 4.4985000000002264 558 0 500 7081 0.18570239999999999
0 4.4990000000002262 558 0 500 7082 0.18570239999999999
0 4.4995000000002259 559 0 500 7083 0.18603520000000001
0 4.5000000000002256 558 0 500 7083 0.18570239999999999
0 4.5005000000002253 559 0 500 7084 0.18603520000000001
0 4.501000000000225 558 0 500 7085 0.18570239999999999
0 4.5015000000002248 559 0 500 7086 0.18603520000000001
0 4.5020000000002245 558 0 500 7086 0.18570239999999999
0 4.5025000000002242 558 0 500 7087 0.18570239999999999
0 4.5030000000002239 557 0 500 7087 0.1853696
0 4.5035000000002237 557 0 500 7088 0.1853696
0 4.5040000000002234 558 0 500 7089 0.18570239999999999
0 4.5045000000002231 558 0 500 7090 0.18570239999999999
0 4.5050000000002228 558 0 500 7090 0.18570239999999999
0 4.5055000000002225 557 0 500 7091 0.1853696
0 4.5060000000002223 558 0 500 7092 0.18570239999999999
0 4.506500000000222 558 0 500 7093 0.18570239999999999
0 4.5070000000002217 559 0 500 7094 0.18603520000000001
0 4.5075000000002214 557 0 500 7094 0.1853696
0 4.5080000000002212 558 0 500 7095 0.18570239999999999
0 4.5085000000002209 558 0 500 7096 0.18570239999999999
0 4.5090000000002206 559 0 500 7097 0.18603520000000001
0 4.5095000000002203 558 0 500 7097 0.18570239999999999
0 4.5100000000002201 557 0 500 7098 0.1853696
0 4.5105000000002198 558 0 500 7099 0.18570239999999999
0 4.5110000000002195 558 0 500 7100 0.18570239999999999
0 4.5115000000002192 558 0 500 7100 0.18570239999999999
0 4.5120000000002189 557 0 500 7101 0.1853696
0 4.5125000000002187 558 0 500 7102 0.18570239999999999
0 4.5130000000002184 558 0 500 7103 0.18570239999999999
0 4.5135000000002181 559 0 500 7104 0.18603520000000001
0 4.5140000000002178 558 0 500 7104 0.18570239999999999
0 4.5145000000002176 558 0 500 7105 0.18570239999999999
0 4.5150000000002173 558 0 500 7106 0.18570239999999999
0 4.515500000000217 559 0 500 7107 0.18603520000000001
0 4.5160000000002167 558 0 500 7107 0.18570239999999999
0 4.5165000000002165 559 0 500 7108 0.18603520000000001
0 4.5170000000002162 558 0 500 7109 0.18570239999999999
0 4.5175000000002159 559 0 500 7110 0.18603520000000001
0 4.5180000000002156 558 0 500 7110 0.18570239999999999
0 4.5185000000002153 558 0 500 7111 0.18570239999999999
0 4.5190000000002151 558 0 500 7112 0.18570239999999999
0 4.5195000000002148 557 0 500 7112 0.1853696
0 4.5200000000002145 558 0 500 7113 0.18570239999999999
0 4.5205000000002142 558 0 500 7114 0.18570239999999999
0 4.521000000000214 559 0 500 7115 0.18603520000000001
0 4.5215000000002137 557 0 500 7115 0.1853696
0 4.5220000000002134 558 0 500 7116 0.18570239999999999
0 4.5225000000002131 558 0 500 7117 0.18570239999999999
0 4.5230000000002129 559 0 500 7118 0.18603520000000001
0 4.5235000000002126 557 0 500 7118 0.1853696
0 4.5240000000002123 558 0 500 7119 0.18570239999999999
0 4.524500000000212 558 0 500 7120 0.18570239999999999
0 4.5250000000002117 559 0 500 7121 0.18603520000000001
0 4.5255000000002115 558 0 500 7121 0.18570239999999999
0 4.5260000000002112 557 0 500 7122 0.1853696
0 4.5265000000002109 558 0 500 7123 0.18570239999999999
0 4.5270000000002106 558 0 500 7124 0.18570239999999999
0 4.5275000000002104 558 0 500 7124 0.18570239999999999
0 4.5280000000002101 557 0 500 7125 0.1853696
0 4.5285000000002098 558 0 500 7126 0.18570239999999999
0 4.5290000000002095 558 0 500 7127 0.18570239999999999
0 4.5295000000002092 559 0 500 7128 0.18603520000000001
0 4.530000000000209 558 0 500 7128 0.18570239999999999
0 4.5305000000002087 558 0 500 7129 0.18570239999999999
0 4.5310000000002084 558 0 500 7130 0.18570239999999999
0 4.5315000000002081 559 0 500 7131 0.18603520000000001
0 4.5320000000002079 558 0 500 7131 0.18570239999999999
0 4.5325000000002076 559 0 500 7132 0.18603520000000001
0 4.5330000000002073 558 0 500 7133 0.18570239999999999
0 4.533500000000207 558 0 500 7134 0.18570239999999999
0 4.5340000000002068 558 0 500 7134 0.18570239999999999
0 4.5345000000002065 558 0 500 7135 0.18570239999999999
0 4.5350000000002062 558 0 500 7136 0.18570239999999999
0 4.5355000000002059 558 0 500 7137 0.18570239999999999
0 4.5360000000002056 558 0 500 7137 0.18570239999999999
0 4.5365000000002054 558 0 500 7138 0.18570239999999999
0 4.5370000000002051 559 0 500 7139 0.18603520000000001
0 4.5375000000002048 557 0 500 7139 0.1853696
0 4.5380000000002045 558 0 500 7140 0.18570239999999999
0 4.5385000000002043 558 0 500 7141 0.18570239999999999
0 4.539000000000204 559 0 500 7142 0.18603520000000001
0 4.5395000000002037 557 0 500 7142 0.1853696
0 4.5400000000002034 558 0 500 7143 0.18570239999999999
0 4.5405000000002032 558 0 500 7144 0.18570239999999999
0 4.5410000000002029 558 0 500 7145 0.18570239999999999
0 4.5415000000002026 558 0 500 7145 0.18570239999999999
0 4.5420000000002023 557 0 500 7146 0.1853696
0 4.542500000000202 558 0 500 7147 0.18570239999999999
0 4.5430000000002018 558 0 500 7148 0.18570239999999999
0 4.5435000000002015 558 0 500 7148 0.18570239999999999
0 4.5440000000002012 557 0 500 7149 0.1853696
0 4.5445000000002009 558 0 500 7150 0.18570239999999999
0 4.5450000000002007 558 0 500 7151 0.18570239999999999
0 4.5455000000002004 559 0 500 7152 0.18603520000000001
0 4.5460000000002001 558 0 500 7152 0.18570239999999999
0 4.5465000000001998 558 0 500 7153 0.18570239999999999
0 4.5470000000001995 558 0 500 7154 0.18570239999999999
0 4.5475000000001993 559 0 500 7155 0.18603520000000001
0 4.548000000000199 558 0 500 7155 0.18570239999999999
0 4.5485000000001987 558 0 500 7156 0.18570239999999999
0 4.5490000000001984 558 0 500 7157 0.18570239999999999
0 4.5495000000001982 558 0 500 7158 0.18570239999999999
0 4.5500000000001979 558 0 500 7158 0.18570239999999999
0 4.5505000000001976 558 0 500 7159 0.18570239999999999
0 4.5510000000001973 558 0 500 7160 0.18570239999999999
0 4.5515000000001971 558 0 500 7161 0.18570239999999999
0 4.5520000000001968 559 0 500 7162 0.18603520000000001
0 4.5525000000001965 558 0 500 7162 0.18570239999999999
0 4.5530000000001962 559 0 500 7163 0.18603520000000001
0 4.5535000000001959 557 0 500 7163 0.1853696
0 4.5540000000001957 558 0 500 7164 0.18570239999999999
0 4.5545000000001954 558 0 500 7165 0.18570239999999999
0 4.5550000000001951 559 0 500 7166 0.18603520000000001
0 4.5555000000001948 557 0 500 7166 0.1853696
0 4.5560000000001946 557 0 500 7167 0.1853696
0 4.5565000000001943 558 0 500 7168 0.18570239999999999
0 4.557000000000194 558 0 500 7169 0.18570239999999999
0 4.5575000000001937 558 0 500 7169 0.18570239999999999
0 4.5580000000001935 557 0 500 7170 0.1853696
0 4.5585000000001932 558 0 500 7171 0.18570239999999999
0 4.5590000000001929 558 0 500 7172 0.18570239999999999
0 4.5595000000001926 559 0 500 7173 0.18603520000000001
0 4.5600000000001923 557 0 500 7173 0.1853696
0 4.5605000000001921 558 0 500 7174 0.18570239999999999
0 4.5610000000001918 558 0 500 7175 0.18570239999999999
0 4.5615000000001915 559 0 500 7176 0.18603520000000001
0 4.5620000000001912 558 0 500 7176 0.18570239999999999
0 4.562500000000191 558 0 500 7177 0.18570239999999999
0 4.5630000000001907 558 0 500 7178 0.18570239999999999
0 4.5635000000001904 559 0 500 7179 0.18603520000000001
0 4.5640000000001901 558 0 500 7179 0.18570239999999999
0 4.5645000000001898 558 0 500 7180 0.18570239999999999
0 4.5650000000001896 558 0 500 7181 0.18570239999999999
0 4.5655000000001893 558 0 500 7182 0.18570239999999999
0 4.566000000000189 558 0 500 7182 0.18570239999999999
0 4.5665000000001887 558 0 500 7183 0.18570239999999999
0 4.5670000000001885 558 0 500 7184 0.18570239999999999
0 4.5675000000001882 558 0 500 7185 0.18570239999999999
0 4.5680000000001879 559 0 500 7186 0.18603520000000001
0 4.5685000000001876 558 0 500 7186 0.18570239999999999
0 4.5690000000001874 559 0 500 7187 0.18603520000000001
0 4.5695000000001871 557 0 500 7187 0.1853696
0 4.5700000000001868 558 0 500 7188 0.18570239999999999
0 4.5705000000001865 558 0 500 7189 0.18570239999999999
0 4.5710000000001862 559 0 500 7190 0.18603520000000001
0 4.571500000000186 557 0 500 7190 0.1853696
0 4.5720000000001857 557 0 500 7191 0.1853696
0 4.5725000000001854 558 0 500 7192 0.18570239999999999
0 4.5730000000001851 558 0 500 7193 0.18570239999999999
0 4.5735000000001849 558 0 500 7193 0.18570239999999999
0 4.5740000000001846 557 0 500 7194 0.1853696
0 4.5745000000001843 558 0 500 7195 0.18570239999999999
0 4.575000000000184 558 0 500 7196 0.18570239999999999
0 4.5755000000001838 559 0 500 7197 0.18603520000000001
0 4.5760000000001835 557 0 500 7197 0.1853696
0 4.5765000000001832 558 0 500 7198 0.18570239999999999
0 4.5770000000001829 558 0 500 7199 0.18570239999999999
0 4.5775000000001826 559 0 500 7200 0.18603520000000001
0 4.5780000000001824 558 0 500 7200 0.18570239999999999
0 4.5785000000001821 558 0 500 7201 0.18570239999999999
0 4.5790000000001818 558 0 500 7202 0.18570239999999999
0 4.5795000000001815 558 0 500 7203 0.18570239999999999
0 4.5800000000001813 558 0 500 7203 0.18570239999999999
0 4.580500000000181 558 0 500 7204 0.18570239999999999
0 4.5810000000001807 558 0 500 7205 0.18570239999999999
0 4.5815000000001804 558 0 500 7206 0.18570239999999999
0 4.5820000000001802 558 0 500 7206 0.18570239999999999
0 4.5825000000001799 558 0 500 7207 0.18570239999999999
0 4.5830000000001796 558 0 500 7208 0.18570239999999999
0 4.5835000000001793 558 0 500 7209 0.18570239999999999
0 4.584000000000179 559 0 500 7210 0.18603520000000001
0 4.5845000000001788 558 0 500 7210 0.18570239999999999
0 4.5850000000001785 559 0 500 7211 0.18603520000000001
0 4.5855000000001782 558 0 500 7212 0.18570239999999999
0 4.5860000000001779 558 0 500 7212 0.18570239999999999
0 4.5865000000001777 558 0 500 7213 0.18570239999999999
0 4.5870000000001774 558 0 500 7214 0.18570239999999999
0 4.5875000000001771 557 0 500 7214 0.1853696
0 4.5880000000001768 557 0 500 7215 0.1853696
0 4.5885000000001765 558 0 500 7216 0.18570239999999999
0 4.5890000000001763 558 0 500 7217 0.18570239999999999
0 4.589500000000176 558 0 500 7217 0.18570239999999999
0 4.5900000000001757 557 0 500 7218 0.1853696
0 4.5905000000001754 558 0 500 7219 0.18570239999999999
0 4.5910000000001752 558 0 500 7220 0.18570239999999999
0 4.5915000000001749 559 0 500 7221 0.18603520000000001
0 4.5920000000001746 557 0 500 7221 0.1853696
0 4.5925000000001743 558 0 500 7222 0.18570239999999999
0 4.5930000000001741 558 0 500 7223 0.18570239999999999
0 4.5935000000001738 559 0 500 7224 0.18603520000000001
0 4.5940000000001735 558 0 500 7224 0.18570239999999999
0 4.5945000000001732 557 0 500 7225 0.1853696
0 4.5950000000001729 558 0 500 7226 0.18570239999999999
0 4.5955000000001727 558 0 500 7227 0.18570239999999999
0 4.5960000000001724 558 0 500 7227 0.18570239999999999
0 4.5965000000001721 558 0 500 7228 0.18570239999999999
0 4.5970000000001718 558 0 500 7229 0.18570239999999999
0 4.5975000000001716 558 0 500 7230 0.18570239999999999
0 4.5980000000001713 559 0 500 7231 0.18603520000000001
0 4.598500000000171 558 0 500 7231 0.18570239999999999
0 4.5990000000001707 558 0 500 7232 0.18570239999999999
0 4.5995000000001705 558 0 500 7233 0.18570239999999999
0 4.6000000000001702 559 0 500 7234 0.18603520000000001
0 4.6005000000001699 558 0 500 7234 0.18570239999999999
0 4.6010000000001696 559 0 500 7235 0.18603520000000001
0 4.6015000000001693 558 0 500 7236 0.18570239999999999
0 4.6020000000001691 558 0 500 7237 0.18570239999999999
0 4.6025000000001688 558 0 500 7237 0.18570239999999999
0 4.6030000000001685 558 0 500 7238 0.18570239999999999
0 4.6035000000001682 557 0 500 7238 0.1853696
0 4.604000000000168 557 0 500 7239 0.1853696
0 4.6045000000001677 558 0 500 7240 0.18570239999999999
0 4.6050000000001674 558 0 500 7241 0.18570239999999999
0 4.6055000000001671 559 0 500 7242 0.18603520000000001
0 4.6060000000001668 557 0 500 7242 0.1853696
0 4.6065000000001666 558 0 500 7243 0.18570239999999999
0 4.6070000000001663 558 0 500 7244 0.18570239999999999
0 4.607500000000166 559 0 500 7245 0.18603520000000001
0 4.6080000000001657 557 0 500 7245 0.1853696
0 4.6085000000001655 558 0 500 7246 0.18570239999999999
0 4.6090000000001652 558 0 500 7247 0.18570239999999999
0 4.6095000000001649 559 0 500 7248 0.18603520000000001
0 4.6100000000001646 558 0 500 7248 0.18570239999999999
0 4.6105000000001644 557 0 500 7249 0.1853696
0 4.6110000000001641 558 0 500 7250 0.18570239999999999
0 4.6115000000001638 558 0 500 7251 0.18570239999999999
0 4.6120000000001635 558 0 500 7251 0.18570239999999999
0 4.6125000000001632 558 0 500 7252 0.18570239999999999
0 4.613000000000163 558 0 500 7253 0.18570239999999999
0 4.6135000000001627 558 0 500 7254 0.18570239999999999
0 4.6140000000001624 559 0 500 7255 0.18603520000000001
0 4.6145000000001621 558 0 500 7255 0.18570239999999999
0 4.6150000000001619 558 0 500 7256 0.18570239999999999
0 4.6155000000001616 558 0 500 7257 0.18570239999999999
0 4.6160000000001613 559 0 500 7258 0.18603520000000001
0 4.616500000000161 558 0 500 7258 0.18570239999999999
0 4.6170000000001608 559 0 500 7259 0.18603520000000001
0 4.6175000000001605 558 0 500 7260 0.18570239999999999
0 4.6180000000001602 558 0 500 7261 0.18570239999999999
0 4.6185000000001599 558 0 500 7261 0.18570239999999999
0 4.6190000000001596 558 0 500 7262 0.18570239999999999
0 4.6195000000001594 557 0 500 7262 0.1853696
0 4.6200000000001591 557 0 500 7263 0.1853696
0 4.6205000000001588 558 0 500 7264 0.18570239999999999
0 4.6210000000001585 558 0 500 7265 0.18570239999999999
0 4.6215000000001583 559 0 500 7266 0.18603520000000001
0 4.622000000000158 557 0 500 7266 0.1853696
0 4.6225000000001577 558 0 500 7267 0.18570239999999999
0 4.6230000000001574 558 0 500 7268 0.18570239999999999
0 4.6235000000001572 559 0 500 7269 0.18603520000000001
0 4.6240000000001569 557 0 500 7269 0.1853696
0 4.6245000000001566 558 0 500 7270 0.18570239999999999
0 4.6250000000001563 558 0 500 7271 0.18570239999999999
0 4.625500000000156 558 0 500 7272 0.18570239999999999
0 4.6260000000001558 558 0 500 7272 0.18570239999999999
0 4.6265000000001555 557 0 500 7273 0.1853696
0 4.6270000000001552 558 0 500 7274 0.18570239999999999
0 4.6275000000001549 558 0 500 7275 0.18570239999999999
0 4.6280000000001547 558 0 500 7275 0.18570239999999999
0 4.6285000000001544 558 0 500 7276 0.18570239999999999
0 4.6290000000001541 558 0 500 7277 0.18570239999999999
0 4.6295000000001538 558 0 500 7278 0.18570239999999999
0 4.6300000000001535 559 0 500 7279 0.18603520000000001
0 4.6305000000001533 558 0 500 7279 0.18570239999999999
0 4.631000000000153 558 0 500 7280 0.18570239999999999
0 4.6315000000001527 558 0 500 7281 0.18570239999999999
0 4.6320000000001524 559 0 500 7282 0.18603520000000001
0 4.6325000000001522 558 0 500 7282 0.18570239999999999
0 4.6330000000001519 558 0 500 7283 0.18570239999999999
0 4.6335000000001516 558 0 500 7284 0.18570239999999999
0 4.6340000000001513 558 0 500 7285 0.18570239999999999
0 4.6345000000001511 558 0 500 7285 0.18570239999999999
0 4.6350000000001508 558 0 500 7286 0.18570239999999999
0 4.6355000000001505 558 0 500 7287 0.18570239999999999
0 4.6360000000001502 557 0 500 7287 0.1853696
0 4.6365000000001499 558 0 500 7288 0.18570239999999999
0 4.6370000000001497 558 0 500 7289 0.18570239999999999
0 4.6375000000001494 559 0 500 7290 0.18603520000000001
0 4.6380000000001491 557 0 500 7290 0.1853696
0 4.6385000000001488 558 0 500 7291 0.18570239999999999
0 4.6390000000001486 558 0 500 7292 0.18570239999999999
0 4.6395000000001483 559 0 500 7293 0.18603520000000001
0 4.640000000000148 557 0 500 7293 0.1853696
0 4.6405000000001477 557 0 500 7294 0.1853696
0 4.6410000000001475 558 0 500 7295 0.18570239999999999
0 4.6415000000001472 558 0 500 7296 0.18570239999999999
0 4.6420000000001469 558 0 500 7296 0.18570239999999999
0 4.6425000000001466 557 0 500 7297 0.1853696
0 4.6430000000001463 558 0 500 7298 0.18570239999999999
0 4.6435000000001461 558 0 500 7299 0.18570239999999999
0 4.6440000000001458 559 0 500 7300 0.18603520000000001
0 4.6445000000001455 558 0 500 7300 0.18570239999999999
0 4.6450000000001452 558 0 500 7301 0.18570239999999999
0 4.645500000000145 558 0 500 7302 0.18570239999999999
0 4.6460000000001447 559 0 500 7303 0.18603520000000001
0 4.6465000000001444 558 0 500 7303 0.18570239999999999
0 4.6470000000001441 558 0 500 7304 0.18570239999999999
0 4.6475000000001438 558 0 500 7305 0.18570239999999999
0 4.6480000000001436 559 0 500 7306 0.18603520000000001
0 4.6485000000001433 558 0 500 7306 0.18570239999999999
0 4.649000000000143 558 0 500 7307 0.18570239999999999
0 4.6495000000001427 558 0 500 7308 0.18570239999999999
0 4.6500000000001425 558 0 500 7309 0.18570239999999999
0 4.6505000000001422 558 0 500 7309 0.18570239999999999
0 4.6510000000001419 558 0 500 7310 0.18570239999999999
0 4.6515000000001416 558 0 500 7311 0.18570239999999999
0 4.6520000000001414 558 0 500 7312 0.18570239999999999
0 4.6525000000001411 558 0 500 7312 0.18570239999999999
0 4.6530000000001408 558 0 500 7313 0.18570239999999999
0 4.6535000000001405 559 0 500 7314 0.18603520000000001
0 4.6540000000001402 557 0 500 7314 0.1853696
0 4.65450000000014 558 0 500 7315 0.18570239999999999
0 4.6550000000001397 558 0 500 7316 0.18570239999999999
0 4.6555000000001394 559 0 500 7317 0.18603520000000001
0 4.6560000000001391 557 0 500 7317 0.1853696
0 4.6565000000001389 557 0 500 7318 0.1853696
0 4.6570000000001386 558 0 500 7319 0.18570239999999999
0 4.6575000000001383 558 0 500 7320 0.18570239999999999
0 4.658000000000138 558 0 500 7320 0.18570239999999999
0 4.6585000000001378 557 0 500 7321 0.1853696
0 4.6590000000001375 558 0 500 7322 0.18570239999999999
0 4.6595000000001372 558 0 500 7323 0.18570239999999999
0 4.6600000000001369 559 0 500 7324 0.18603520000000001
0 4.6605000000001366 558 0 500 7324 0.18570239999999999
0 4.6610000000001364 558 0 500 7325 0.18570239999999999
0 4.6615000000001361 558 0 500 7326 0.18570239999999999
0 4.6620000000001358 559 0 500 7327 0.18603520000000001
0 4.6625000000001355 558 0 500 7327 0.18570239999999999
0 4.6630000000001353 558 0 500 7328 0.18570239999999999
0 4.663500000000135 558 0 500 7329 0.18570239999999999
0 4.6640000000001347 558 0 500 7330 0.18570239999999999
0 4.6645000000001344 558 0 500 7330 0.18570239999999999
0 4.6650000000001342 558 0 500 7331 0.18570239999999999
0 4.6655000000001339 558 0 500 7332 0.18570239999999999
0 4.6660000000001336 558 0 500 7333 0.18570239999999999
0 4.6665000000001333 558 0 500 7333 0.18570239999999999
0 4.667000000000133 558 0 500 7334 0.18570239999999999
0 4.6675000000001328 558 0 500 7335 0.18570239999999999
0 4.6680000000001325 558 0 500 7336 0.18570239999999999
0 4.6685000000001322 559 0 500 7337 0.18603520000000001
0 4.6690000000001319 558 0 500 7337 0.18570239999999999
0 4.6695000000001317 559 0 500 7338 0.18603520000000001
0 4.6700000000001314 557 0 500 7338 0.1853696
0 4.6705000000001311 558 0 500 7339 0.18570239999999999
0 4.6710000000001308 558 0 500 7340 0.18570239999999999
0 4.6715000000001305 558 0 500 7341 0.18570239999999999
0 4.6720000000001303 557 0 500 7341 0.1853696
0 4.67250000000013 557 0 500 7342 0.1853696
0 4.6730000000001297 558 0 500 7343 0.18570239999999999
0 4.6735000000001294 558 0 500 7344 0.18570239999999999
0 4.6740000000001292 558 0 500 7344 0.18570239999999999
0 4.6745000000001289 557 0 500 7345 0.1853696
0 4.6750000000001286 558 0 500 7346 0.18570239999999999
0 4.6755000000001283 558 0 500 7347 0.18570239999999999
0 4.6760000000001281 559 0 500 7348 0.18603520000000001
0 4.6765000000001278 558 0 500 7348 0.18570239999999999
0 4.6770000000001275 558 0 500 7349 0.18570239999999999
0 4.6775000000001272 558 0 500 7350 0.18570239999999999
0 4.6780000000001269 559 0 500 7351 0.18603520000000001
0 4.6785000000001267 558 0 500 7351 0.18570239999999999
0 4.6790000000001264 557 0 500 7352 0.1853696
0 4.6795000000001261 558 0 500 7353 0.18570239999999999
0 4.6800000000001258 558 0 500 7354 0.18570239999999999
0 4.6805000000001256 558 0 500 7354 0.18570239999999999
0 4.6810000000001253 558 0 500 7355 0.18570239999999999
0 4.681500000000125 558 0 500 7356 0.18570239999999999
0 4.6820000000001247 558 0 500 7357 0.18570239999999999
0 4.6825000000001245 558 0 500 7357 0.18570239999999999
0 4.6830000000001242 558 0 500 7358 0.18570239999999999
0 4.6835000000001239 558 0 500 7359 0.18570239999999999
0 4.6840000000001236 558 0 500 7360 0.18570239999999999
0 4.6845000000001233 559 0 500 7361 0.18603520000000001
0 4.6850000000001231 558 0 500 7361 0.18570239999999999
0 4.6855000000001228 559 0 500 7362 0.18603520000000001
0 4.6860000000001225 557 0 500 7362 0.1853696
0 4.6865000000001222 557 0 500 7363 0.1853696
0 4.687000000000122 558 0 500 7364 0.18570239999999999
0 4.6875000000001217 558 0 500 7365 0.18570239999999999
0 4.6880000000001214 557 0 500 7365 0.1853696
0 4.6885000000001211 557 0 500 7366 0.1853696
0 4.6890000000001208 558 0 500 7367 0.18570239999999999
0 4.6895000000001206 558 0 500 7368 0.18570239999999999
0 4.6900000000001203 558 0 500 7368 0.18570239999999999
0 4.69050000000012 557 0 500 7369 0.1853696
0 4.6910000000001197 558 0 500 7370 0.18570239999999999
0 4.6915000000001195 558 0 500 7371 0.18570239999999999
0 4.6920000000001192 559 0 500 7372 0.18603520000000001
0 4.6925000000001189 558 0 500 7372 0.18570239999999999
0 4.6930000000001186 558 0 500 7373 0.18570239999999999
0 4.6935000000001184 558 0 500 7374 0.18570239999999999
0 4.6940000000001181 559 0 500 7375 0.18603520000000001
0 4.6945000000001178 558 0 500 7375 0.18570239999999999
0 4.6950000000001175 557 0 500 7376 0.1853696
0 4.6955000000001172 558 0 500 7377 0.18570239999999999
0 4.696000000000117 558 0 500 7378 0.18570239999999999
0 4.6965000000001167 558 0 500 7378 0.18570239999999999
0 4.6970000000001164 558 0 500 7379 0.18570239999999999
0 4.6975000000001161 558 0 500 7380 0.18570239999999999
0 4.6980000000001159 558 0 500 7381 0.18570239999999999
0 4.6985000000001156 559 0 500 7382 0.18603520000000001
0 4.6990000000001153 558 0 500 7382 0.18570239999999999
0 4.699500000000115 558 0 500 7383 0.18570239999999999
0 4.7000000000001148 558 0 500 7384 0.18570239999999999
0 4.7005000000001145 559 0 500 7385 0.18603520000000001
0 4.7010000000001142 558 0 500 7385 0.18570239999999999
0 4.7015000000001139 559 0 500 7386 0.18603520000000001
0 4.7020000000001136 558 0 500 7387 0.18570239999999999
0 4.7025000000001134 557 0 500 7387 0.1853696
0 4.7030000000001131 558 0 500 7388 0.18570239999999999
0 4.7035000000001128 558 0 500 7389 0.18570239999999999
0 4.7040000000001125 557 0 500 7389 0.1853696
0 4.7045000000001123 557 0 500 7390 0.1853696
0 4.705000000000112 558 0 500 7391 0.18570239999999999
0 4.7055000000001117 558 0 500 7392 0.18570239999999999
0 4.7060000000001114 559 0 500 7393 0.18603520000000001
0 4.7065000000001112 557 0 500 7393 0.1853696
0 4.7070000000001109 558 0 500 7394 0.18570239999999999
0 4.7075000000001106 558 0 500 7395 0.18570239999999999
0 4.7080000000001103 559 0 500 7396 0.18603520000000001
0 4.70850000000011 558 0 500 7396 0.18570239999999999
0 4.7090000000001098 558 0 500 7397 0.18570239999999999
0 4.7095000000001095 558 0 500 7398 0.18570239999999999
0 4.7100000000001092 558 0 500 7399 0.18570239999999999
0 4.7105000000001089 558 0 500 7399 0.18570239999999999
0 4.7110000000001087 557 0 500 7400 0.1853696
0 4.7115000000001084 558 0 500 7401 0.18570239999999999
0 4.7120000000001081 558 0 500 7402 0.18570239999999999
0 4.7125000000001078 558 0 500 7402 0.18570239999999999
0 4.7130000000001075 558 0 500 7403 0.18570239999999999
0 4.7135000000001073 558 0 500 7404 0.18570239999999999
0 4.714000000000107 558 0 500 7405 0.18570239999999999
0 4.7145000000001067 559 0 500 7406 0.18603520000000001
0 4.7150000000001064 558 0 500 7406 0.18570239999999999
0 4.7155000000001062 558 0 500 7407 0.18570239999999999
0 4.7160000000001059 558 0 500 7408 0.18570239999999999
0 4.7165000000001056 559 0 500 7409 0.18603520000000001
0 4.7170000000001053 558 0 500 7409 0.18570239999999999
0 4.7175000000001051 559 0 500 7410 0.18603520000000001
0 4.7180000000001048 558 0 500 7411 0.18570239999999999
0 4.7185000000001045 558 0 500 7412 0.18570239999999999
0 4.7190000000001042 558 0 500 7412 0.18570239999999999
0 4.7195000000001039 558 0 500 7413 0.18570239999999999
0 4.7200000000001037 557 0 500 7413 0.1853696
0 4.7205000000001034 557 0 500 7414 0.1853696
0 4.7210000000001031 558 0 500 7415 0.18570239999999999
0 4.7215000000001028 558 0 500 7416 0.18570239999999999
0 4.7220000000001026 559 0 500 7417 0.18603520000000001
0 4.7225000000001023 557 0 500 7417 0.1853696
0 4.723000000000102 558 0 500 7418 0.18570239999999999
0 4.7235000000001017 558 0 500 7419 0.18570239999999999
0 4.7240000000001015 559 0 500 7420 0.18603520000000001
0 4.7245000000001012 558 0 500 7420 0.18570239999999999
0 4.7250000000001009 558 0 500 7421 0.18570239999999999
0 4.7255000000001006 558 0 500 7422 0.18570239999999999
0 4.7260000000001003 558 0 500 7423 0.18570239999999999
0 4.7265000000001001 558 0 500 7423 0.18570239999999999
0 4.7270000000000998 557 0 500 7424 0.1853696
0 4.7275000000000995 558 0 500 7425 0.18570239999999999
0 4.7280000000000992 558 0 500 7426 0.18570239999999999
0 4.728500000000099 558 0 500 7426 0.18570239999999999
0 4.7290000000000987 558 0 500 7427 0.18570239999999999
0 4.7295000000000984 558 0 500 7428 0.18570239999999999
0 4.7300000000000981 558 0 500 7429 0.18570239999999999
0 4.7305000000000978 559 0 500 7430 0.18603520000000001
0 4.7310000000000976 558 0 500 7430 0.18570239999999999
0 4.7315000000000973 558 0 500 7431 0.18570239999999999
0 4.732000000000097 558 0 500 7432 0.18570239999999999
0 4.7325000000000967 559 0 500 7433 0.18603520000000001
0 4.7330000000000965 558 0 500 7433 0.18570239999999999
0 4.7335000000000962 558 0 500 7434 0.18570239999999999
0 4.7340000000000959 558 0 500 7435 0.18570239999999999
0 4.7345000000000956 558 0 500 7436 0.18570239999999999
0 4.7350000000000954 558 0 500 7436 0.18570239999999999
0 4.7355000000000951 558 0 500 7437 0.18570239999999999
0 4.7360000000000948 557 0 500 7437 0.1853696
0 4.7365000000000945 557 0 500 7438 0.1853696
0 4.7370000000000942 558 0 500 7439 0.18570239999999999
0 4.737500000000094 558 0 500 7440 0.18570239999999999
0 4.7380000000000937 559 0 500 7441 0.18603520000000001
0 4.7385000000000934 557 0 500 7441 0.1853696
0 4.7390000000000931 558 0 500 7442 0.18570239999999999
0 4.7395000000000929 558 0 500 7443 0.18570239999999999
0 4.7400000000000926 559 0 500 7444 0.18603520000000001
0 4.7405000000000923 558 0 500 7444 0.18570239999999999
0 4.741000000000092 557 0 500 7445 0.1853696
0 4.7415000000000918 558 0 500 7446 0.18570239999999999
0 4.7420000000000915 558 0 500 7447 0.18570239999999999
0 4.7425000000000912 558 0 500 7447 0.18570239999999999
0 4.7430000000000909 557 0 500 7448 0.1853696
0 4.7435000000000906 558 0 500 7449 0.18570239999999999
0 4.7440000000000904 558 0 500 7450 0.18570239999999999
0 4.7445000000000901 559 0 500 7451 0.18603520000000001
0 4.7450000000000898 558 0 500 7451 0.18570239999999999
0 4.7455000000000895 558 0 500 7452 0.18570239999999999
0 4.7460000000000893 558 0 500 7453 0.18570239999999999
0 4.746500000000089 559 0 500 7454 0.18603520000000001
0 4.7470000000000887 558 0 500 7454 0.18570239999999999
0 4.7475000000000884 558 0 500 7455 0.18570239999999999
0 4.7480000000000881 558 0 500 7456 0.18570239999999999
0 4.7485000000000879 559 0 500 7457 0.18603520000000001
0 4.7490000000000876 558 0 500 7457 0.18570239999999999
0 4.7495000000000873 558 0 500 7458 0.18570239999999999
0 4.750000000000087 558 0 500 7459 0.18570239999999999
0 4.7505000000000868 558 0 500 7460 0.18570239999999999
0 4.7510000000000865 558 0 500 7460 0.18570239999999999
0 4.7515000000000862 558 0 500 7461 0.18570239999999999
0 4.7520000000000859 558 0 500 7462 0.18570239999999999
0 4.7525000000000857 557 0 500 7462 0.1853696
0 4.7530000000000854 558 0 500 7463 0.18570239999999999
0 4.7535000000000851 558 0 500 7464 0.18570239999999999
0 4.7540000000000848 559 0 500 7465 0.18603520000000001
0 4.7545000000000845 557 0 500 7465 0.1853696
0 4.7550000000000843 558 0 500 7466 0.18570239999999999
0 4.755500000000084 558 0 500 7467 0.18570239999999999
0 4.7560000000000837 559 0 500 7468 0.18603520000000001
0 4.7565000000000834 558 0 500 7468 0.18570239999999999
0 4.7570000000000832 557 0 500 7469 0.1853696
0 4.7575000000000829 558 0 500 7470 0.18570239999999999
0 4.7580000000000826 558 0 500 7471 0.18570239999999999
0 4.7585000000000823 558 0 500 7471 0.18570239999999999
0 4.7590000000000821 557 0 500 7472 0.1853696
0 4.7595000000000818 558 0 500 7473 0.18570239999999999
0 4.7600000000000815 558 0 500 7474 0.18570239999999999
0 4.7605000000000812 559 0 500 7475 0.18603520000000001
0 4.7610000000000809 558 0 500 7475 0.18570239999999999
0 4.7615000000000807 558 0 500 7476 0.18570239999999999
0 4.7620000000000804 558 0 500 7477 0.18570239999999999
0 4.7625000000000801 559 0 500 7478 0.18603520000000001
0 4.7630000000000798 558 0 500 7478 0.18570239999999999
0 4.7635000000000796 558 0 500 7479 0.18570239999999999
0 4.7640000000000793 558 0 500 7480 0.18570239999999999
0 4.764500000000079 558 0 500 7481 0.18570239999999999
0 4.7650000000000787 558 0 500 7481 0.18570239999999999
0 4.7655000000000785 558 0 500 7482 0.18570239999999999
0 4.7660000000000782 558 0 500 7483 0.18570239999999999
0 4.7665000000000779 558 0 500 7484 0.18570239999999999
0 4.7670000000000776 558 0 500 7484 0.18570239999999999
0 4.7675000000000773 558 0 500 7485 0.18570239999999999
0 4.7680000000000771 558 0 500 7486 0.18570239999999999
0 4.7685000000000768 558 0 500 7487 0.18570239999999999
0 4.7690000000000765 558 0 500 7487 0.18570239999999999
0 4.7695000000000762 558 0 500 7488 0.18570239999999999
0 4.770000000000076 559 0 500 7489 0.18603520000000001
0 4.7705000000000757 557 0 500 7489 0.1853696
0 4.7710000000000754 558 0 500 7490 0.18570239999999999
0 4.7715000000000751 558 0 500 7491 0.18570239999999999
0 4.7720000000000748 558 0 500 7492 0.18570239999999999
0 4.7725000000000746 558 0 500 7492 0.18570239999999999
0 4.7730000000000743 557 0 500 7493 0.1853696
0 4.773500000000074 558 0 500 7494 0.18570239999999999
0 4.7740000000000737 558 0 500 7495 0.18570239999999999
0 4.7745000000000735 558 0 500 7495 0.18570239999999999
0 4.7750000000000732 557 0 500 7496 0.1853696
0 4.7755000000000729 558 0 500 7497 0.18570239999999999
0 4.7760000000000726 558 0 500 7498 0.18570239999999999
0 4.7765000000000724 559 0 500 7499 0.18603520000000001
0 4.7770000000000721 558 0 500 7499 0.18570239999999999
0 4.7775000000000718 558 0 500 7500 0.18570239999999999
0 4.7780000000000715 558 0 500 7501 0.18570239999999999
0 4.7785000000000712 559 0 500 7502 0.18603520000000001
0 4.779000000000071 558 0 500 7502 0.18570239999999999
0 4.7795000000000707 557 0 500 7503 0.1853696
0 4.7800000000000704 558 0 500 7504 0.18570239999999999
0 4.7805000000000701 558 0 500 7505 0.18570239999999999
0 4.7810000000000699 558 0 500 7505 0.18570239999999999
0 4.7815000000000696 558 0 500 7506 0.18570239999999999
0 4.7820000000000693 558 0 500 7507 0.18570239999999999
0 4.782500000000069 558 0 500 7508 0.18570239999999999
0 4.7830000000000688 559 0 500 7509 0.18603520000000001
0 4.7835000000000685 558 0 500 7509 0.18570239999999999
0 4.7840000000000682 558 0 500 7510 0.18570239999999999
0 4.7845000000000679 558 0 500 7511 0.18570239999999999
0 4.7850000000000676 559 0 500 7512 0.18603520000000001
0 4.7855000000000674 558 0 500 7512 0.18570239999999999
0 4.7860000000000671 559 0 500 7513 0.18603520000000001
0 4.7865000000000668 557 0 500 7513 0.1853696
0 4.7870000000000665 557 0 500 7514 0.1853696
0 4.7875000000000663 558 0 500 7515 0.18570239999999999
0 4.788000000000066 558 0 500 7516 0.18570239999999999
0 4.7885000000000657 558 0 500 7516 0.18570239999999999
0 4.7890000000000654 557 0 500 7517 0.1853696
0 4.7895000000000651 558 0 500 7518 0.18570239999999999
0 4.7900000000000649 558 0 500 7519 0.18570239999999999
0 4.7905000000000646 559 0 500 7520 0.18603520000000001
0 4.7910000000000643 557 0 500 7520 0.1853696
0 4.791500000000064 558 0 500 7521 0.18570239999999999
0 4.7920000000000638 558 0 500 7522 0.18570239999999999
0 4.7925000000000635 559 0 500 7523 0.18603520000000001
0 4.7930000000000632 558 0 500 7523 0.18570239999999999
0 4.7935000000000629 558 0 500 7524 0.18570239999999999
0 4.7940000000000627 558 0 500 7525 0.18570239999999999
0 4.7945000000000624 559 0 500 7526 0.18603520000000001
0 4.7950000000000621 558 0 500 7526 0.18570239999999999
0 4.7955000000000618 557 0 500 7527 0.1853696
0 4.7960000000000615 558 0 500 7528 0.18570239999999999
0 4.7965000000000613 558 0 500 7529 0.18570239999999999
0 4.797000000000061 558 0 500 7529 0.18570239999999999
0 4.7975000000000607 558 0 500 7530 0.18570239999999999
0 4.7980000000000604 558 0 500 7531 0.18570239999999999
0 4.7985000000000602 558 0 500 7532 0.18570239999999999
0 4.7990000000000599 559 0 500 7533 0.18603520000000001
0 4.7995000000000596 558 0 500 7533 0.18570239999999999
0 4.8000000000000593 558 0 500 7534 0.18570239999999999
0 4.8005000000000591 558 0 500 7535 0.18570239999999999
0 4.8010000000000588 559 0 500 7536 0.18603520000000001
0 4.8015000000000585 558 0 500 7536 0.18570239999999999
0 4.8020000000000582 559 0 500 7537 0.18603520000000001
0 4.8025000000000579 557 0 500 7537 0.1853696
0 4.8030000000000577 557 0 500 7538 0.1853696
0 4.8035000000000574 558 0 500 7539 0.18570239999999999
0 4.8040000000000571 558 0 500 7540 0.18570239999999999
0 4.8045000000000568 558 0 500 7540 0.18570239999999999
0 4.8050000000000566 557 0 500 7541 0.1853696
0 4.8055000000000563 558 0 500 7542 0.18570239999999999
0 4.806000000000056 558 0 500 7543 0.18570239999999999
0 4.8065000000000557 559 0 500 7544 0.18603520000000001
0 4.8070000000000555 557 0 500 7544 0.1853696
0 4.8075000000000552 558 0 500 7545 0.18570239999999999
0 4.8080000000000549 558 0 500 7546 0.18570239999999999
0 4.8085000000000546 559 0 500 7547 0.18603520000000001
0 4.8090000000000543 558 0 500 7547 0.18570239999999999
0 4.8095000000000541 558 0 500 7548 0.18570239999999999
0 4.8100000000000538 558 0 500 7549 0.18570239999999999
0 4.8105000000000535 558 0 500 7550 0.18570239999999999
0 4.8110000000000532 558 0 500 7550 0.18570239999999999
0 4.811500000000053 557 0 500 7551 0.1853696
0 4.8120000000000527 558 0 500 7552 0.18570239999999999
0 4.8125000000000524 558 0 500 7553 0.18570239999999999
0 4.8130000000000521 558 0 500 7553 0.18570239999999999
0 4.8135000000000518 558 0 500 7554 0.18570239999999999
0 4.8140000000000516 558 0 500 7555 0.18570239999999999
0 4.8145000000000513 558 0 500 7556 0.18570239999999999
0 4.815000000000051 559 0 500 7557 0.18603520000000001
0 4.8155000000000507 558 0 500 7557 0.18570239999999999
0 4.8160000000000505 558 0 500 7558 0.18570239999999999
0 4.8165000000000502 558 0 500 7559 0.18570239999999999
0 4.8170000000000499 559 0 500 7560 0.18603520000000001
0 4.8175000000000496 558 0 500 7560 0.18570239999999999
0 4.8180000000000494 558 0 500 7561 0.18570239999999999
0 4.8185000000000491 558 0 500 7562 0.18570239999999999
0 4.8190000000000488 557 0 500 7562 0.1853696
0 4.8195000000000485 558 0 500 7563 0.18570239999999999
0 4.8200000000000482 558 0 500 7564 0.18570239999999999
0 4.820500000000048 558 0 500 7564 0.18570239999999999
0 4.8210000000000477 557 0 500 7565 0.1853696
0 4.8215000000000474 558 0 500 7566 0.18570239999999999
0 4.8220000000000471 558 0 500 7567 0.18570239999999999
0 4.8225000000000469 559 0 500 7568 0.18603520000000001
0 4.8230000000000466 557 0 500 7568 0.1853696
0 4.8235000000000463 558 0 500 7569 0.18570239999999999
0 4.824000000000046 558 0 500 7570 0.18570239999999999
0 4.8245000000000458 559 0 500 7571 0.18603520000000001
0 4.8250000000000455 558 0 500 7571 0.18570239999999999
0 4.8255000000000452 557 0 500 7572 0.1853696
0 4.8260000000000449 558 0 500 7573 0.18570239999999999
0 4.8265000000000446 558 0 500 7574 0.18570239999999999
0 4.8270000000000444 558 0 500 7574 0.18570239999999999
0 4.8275000000000441 557 0 500 7575 0.1853696
0 4.8280000000000438 558 0 500 7576 0.18570239999999999
0 4.8285000000000435 558 0 500 7577 0.18570239999999999
0 4.8290000000000433 559 0 500 7578 0.18603520000000001
0 4.829500000000043 558 0 500 7578 0.18570239999999999
0 4.8300000000000427 558 0 500 7579 0.18570239999999999
0 4.8305000000000424 558 0 500 7580 0.18570239999999999
0 4.8310000000000421 559 0 500 7581 0.18603520000000001
0 4.8315000000000419 558 0 500 7581 0.18570239999999999
0 4.8320000000000416 558 0 500 7582 0.18570239999999999
0 4.8325000000000413 558 0 500 7583 0.18570239999999999
0 4.833000000000041 559 0 500 7584 0.18603520000000001
0 4.8335000000000408 558 0 500 7584 0.18570239999999999
0 4.8340000000000405 558 0 500 7585 0.18570239999999999
0 4.8345000000000402 558 0 500 7586 0.18570239999999999
0 4.8350000000000399 558 0 500 7587 0.18570239999999999
0 4.8355000000000397 558 0 500 7587 0.18570239999999999
0 4.8360000000000394 558 0 500 7588 0.18570239999999999
0 4.8365000000000391 559 0 500 7589 0.18603520000000001
0 4.8370000000000388 557 0 500 7589 0.1853696
0 4.8375000000000385 558 0 500 7590 0.18570239999999999
0 4.8380000000000383 558 0 500 7591 0.18570239999999999
0 4.838500000000038 559 0 500 7592 0.18603520000000001
0 4.8390000000000377 557 0 500 7592 0.1853696
0 4.8395000000000374 558 0 500 7593 0.18570239999999999
0 4.8400000000000372 558 0 500 7594 0.18570239999999999
0 4.8405000000000369 559 0 500 7595 0.18603520000000001
0 4.8410000000000366 558 0 500 7595 0.18570239999999999
0 4.8415000000000363 557 0 500 7596 0.1853696
0 4.8420000000000361 558 0 500 7597 0.18570239999999999
0 4.8425000000000358 558 0 500 7598 0.18570239999999999
0 4.8430000000000355 558 0 500 7598 0.18570239999999999
0 4.8435000000000352 557 0 500 7599 0.1853696
0 4.8440000000000349 558 0 500 7600 0.18570239999999999
0 4.8445000000000347 558 0 500 7601 0.18570239999999999
0 4.8450000000000344 559 0 500 7602 0.18603520000000001
0 4.8455000000000341 558 0 500 7602 0.18570239999999999
0 4.8460000000000338 558 0 500 7603 0.18570239999999999
0 4.8465000000000336 558 0 500 7604 0.18570239999999999
0 4.8470000000000333 559 0 500 7605 0.18603520000000001
0 4.847500000000033 558 0 500 7605 0.18570239999999999
0 4.8480000000000327 558 0 500 7606 0.18570239999999999
0 4.8485000000000325 558 0 500 7607 0.18570239999999999
0 4.8490000000000322 558 0 500 7608 0.18570239999999999
0 4.8495000000000319 558 0 500 7608 0.18570239999999999
0 4.8500000000000316 558 0 500 7609 0.18570239999999999
0 4.8505000000000313 558 0 500 7610 0.18570239999999999
0 4.8510000000000311 558 0 500 7611 0.18570239999999999
0 4.8515000000000308 558 0 500 7611 0.18570239999999999
0 4.8520000000000305 558 0 500 7612 0.18570239999999999
0 4.8525000000000302 559 0 500 7613 0.18603520000000001
0 4.85300000000003 557 0 500 7613 0.1853696
0 4.8535000000000297 558 0 500 7614 0.18570239999999999
0 4.8540000000000294 558 0 500 7615 0.18570239999999999
0 4.8545000000000291 559 0 500 7616 0.18603520000000001
0 4.8550000000000288 557 0 500 7616 0.1853696
0 4.8555000000000286 558 0 500 7617 0.18570239999999999
0 4.8560000000000283 558 0 500 7618 0.18570239999999999
0 4.856500000000028 558 0 500 7619 0.18570239999999999
0 4.8570000000000277 558 0 500 7619 0.18570239999999999
0 4.8575000000000275 557 0 500 7620 0.1853696
0 4.8580000000000272 558 0 500 7621 0.18570239999999999
0 4.8585000000000269 558 0 500 7622 0.18570239999999999
0 4.8590000000000266 558 0 500 7622 0.18570239999999999
0 4.8595000000000264 557 0 500 7623 0.1853696
0 4.8600000000000261 558 0 500 7624 0.18570239999999999
0 4.8605000000000258 558 0 500 7625 0.18570239999999999
0 4.8610000000000255 559 0 500 7626 0.18603520000000001
0 4.8615000000000252 558 0 500 7626 0.18570239999999999
0 4.862000000000025 558 0 500 7627 0.18570239999999999
0 4.8625000000000247 558 0 500 7628 0.18570239999999999
0 4.8630000000000244 559 0 500 7629 0.18603520000000001
0 4.8635000000000241 558 0 500 7629 0.18570239999999999
0 4.8640000000000239 557 0 500 7630 0.1853696
0 4.8645000000000236 558 0 500 7631 0.18570239999999999
0 4.8650000000000233 558 0 500 7632 0.18570239999999999
0 4.865500000000023 558 0 500 7632 0.18570239999999999
0 4.8660000000000228 558 0 500 7633 0.18570239999999999
0 4.8665000000000225 558 0 500 7634 0.18570239999999999
0 4.8670000000000222 558 0 500 7635 0.18570239999999999
0 4.8675000000000219 558 0 500 7635 0.18570239999999999
0 4.8680000000000216 558 0 500 7636 0.18570239999999999
0 4.8685000000000214 559 0 500 7637 0.18603520000000001
0 4.8690000000000211 557 0 500 7637 0.1853696
0 4.8695000000000208 558 0 500 7638 0.18570239999999999
0 4.8700000000000205 558 0 500 7639 0.18570239999999999
0 4.8705000000000203 559 0 500 7640 0.18603520000000001
0 4.87100000000002 557 0 500 7640 0.1853696
0 4.8715000000000197 557 0 500 7641 0.1853696
0 4.8720000000000194 558 0 500 7642 0.18570239999999999
0 4.8725000000000191 558 0 500 7643 0.18570239999999999
0 4.8730000000000189 558 0 500 7643 0.18570239999999999
0 4.8735000000000186 557 0 500 7644 0.1853696
0 4.8740000000000183 558 0 500 7645 0.18570239999999999
0 4.874500000000018 558 0 500 7646 0.18570239999999999
0 4.8750000000000178 558 0 500 7646 0.18570239999999999
0 4.8755000000000175 557 0 500 7647 0.1853696
0 4.8760000000000172 558 0 500 7648 0.18570239999999999
0 4.8765000000000169 558 0 500 7649 0.18570239999999999
0 4.8770000000000167 559 0 500 7650 0.18603520000000001
0 4.8775000000000164 558 0 500 7650 0.18570239999999999
0 4.8780000000000161 558 0 500 7651 0.18570239999999999
0 4.8785000000000158 558 0 500 7652 0.18570239999999999
0 4.8790000000000155 559 0 500 7653 0.18603520000000001
0 4.8795000000000153 558 0 500 7653 0.18570239999999999
0 4.880000000000015 557 0 500 7654 0.1853696
0 4.8805000000000147 558 0 500 7655 0.18570239999999999
0 4.8810000000000144 558 0 500 7656 0.18570239999999999
0 4.8815000000000142 558 0 500 7656 0.18570239999999999
0 4.8820000000000139 558 0 500 7657 0.18570239999999999
0 4.8825000000000136 558 0 500 7658 0.18570239999999999
0 4.8830000000000133 558 0 500 7659 0.18570239999999999
0 4.8835000000000131 559 0 500 7660 0.18603520000000001
0 4.8840000000000128 558 0 500 7660 0.18570239999999999
0 4.8845000000000125 559 0 500 7661 0.18603520000000001
0 4.8850000000000122 558 0 500 7662 0.18570239999999999
0 4.8855000000000119 558 0 500 7662 0.18570239999999999
0 4.8860000000000117 558 0 500 7663 0.18570239999999999
0 4.8865000000000114 559 0 500 7664 0.18603520000000001
0 4.8870000000000111 557 0 500 7664 0.1853696
0 4.8875000000000108 557 0 500 7665 0.1853696
0 4.8880000000000106 558 0 500 7666 0.18570239999999999
0 4.8885000000000103 558 0 500 7667 0.18570239999999999
0 4.88900000000001 558 0 500 7667 0.18570239999999999
0 4.8895000000000097 557 0 500 7668 0.1853696
0 4.8900000000000095 558 0 500 7669 0.18570239999999999
0 4.8905000000000092 558 0 500 7670 0.18570239999999999
0 4.8910000000000089 559 0 500 7671 0.18603520000000001
0 4.8915000000000086 557 0 500 7671 0.1853696
0 4.8920000000000083 558 0 500 7672 0.18570239999999999
0 4.8925000000000081 558 0 500 7673 0.18570239999999999
0 4.8930000000000078 559 0 500 7674 0.18603520000000001
0 4.8935000000000075 558 0 500 7674 0.18570239999999999
0 4.8940000000000072 558 0 500 7675 0.18570239999999999
0 4.894500000000007 558 0 500 7676 0.18570239999999999
0 4.8950000000000067 558 0 500 7677 0.18570239999999999
0 4.8955000000000064 558 0 500 7677 0.18570239999999999
0 4.8960000000000061 557 0 500 7678 0.1853696
0 4.8965000000000058 558 0 500 7679 0.18570239999999999
0 4.8970000000000056 558 0 500 7680 0.18570239999999999
0 4.8975000000000053 558 0 500 7680 0.18570239999999999
0 4.898000000000005 558 0 500 7681 0.18570239999999999
0 4.8985000000000047 558 0 500 7682 0.18570239999999999
0 4.8990000000000045 558 0 500 7683 0.18570239999999999
0 4.8995000000000042 559 0 500 7684 0.18603520000000001
0 4.9000000000000039 558 0 500 7684 0.18570239999999999
0 4.9005000000000036 559 0 500 7685 0.18603520000000001
0 4.9010000000000034 558 0 500 7686 0.18570239999999999
0 4.9015000000000031 559 0 500 7687 0.18603520000000001
0 4.9020000000000028 558 0 500 7687 0.18570239999999999
0 4.9025000000000025 558 0 500 7688 0.18570239999999999
0 4.9030000000000022 557 0 500 7688 0.1853696
0 4.903500000000002 557 0 500 7689 0.1853696
0 4.9040000000000017 558 0 500 7690 0.18570239999999999
0 4.9045000000000014 558 0 500 7691 0.18570239999999999
0 4.9050000000000011 558 0 500 7691 0.18570239999999999
0 4.9055000000000009 557 0 500 7692 0.1853696
0 4.9060000000000006 558 0 500 7693 0.18570239999999999
0 4.9065000000000003 558 0 500 7694 0.18570239999999999
0 4.907 559 0 500 7695 0.18603520000000001
0 4.9074999999999998 557 0 500 7695 0.1853696
0 4.9079999999999995 558 0 500 7696 0.18570239999999999
0 4.9084999999999992 558 0 500 7697 0.18570239999999999
0 4.9089999999999989 559 0 500 7698 0.18603520000000001
0 4.9094999999999986 558 0 500 7698 0.18570239999999999
0 4.9099999999999984 557 0 500 7699 0.1853696
0 4.9104999999999981 558 0 500 7700 0.18570239999999999
0 4.9109999999999978 558 0 500 7701 0.18570239999999999
0 4.9114999999999975 558 0 500 7701 0.18570239999999999
0 4.9119999999999973 557 0 500 7702 0.1853696
0 4.912499999999997 558 0 500 7703 0.18570239999999999
0 4.9129999999999967 558 0 500 7704 0.18570239999999999
0 4.9134999999999964 558 0 500 7704 0.18570239999999999
0 4.9139999999999961 558 0 500 7705 0.18570239999999999
0 4.9144999999999959 558 0 500 7706 0.18570239999999999
0 4.9149999999999956 558 0 500 7707 0.18570239999999999
0 4.9154999999999953 559 0 500 7708 0.18603520000000001
0 4.915999999999995 558 0 500 7708 0.18570239999999999
0 4.9164999999999948 559 0 500 7709 0.18603520000000001
0 4.9169999999999945 558 0 500 7710 0.18570239999999999
0 4.9174999999999942 559 0 500 7711 0.18603520000000001
0 4.9179999999999939 558 0 500 7711 0.18570239999999999
0 4.9184999999999937 558 0 500 7712 0.18570239999999999
0 4.9189999999999934 557 0 500 7712 0.1853696
0 4.9194999999999931 557 0 500 7713 0.1853696
0 4.9199999999999928 558 0 500 7714 0.18570239999999999
0 4.9204999999999925 558 0 500 7715 0.18570239999999999
0 4.9209999999999923 558 0 500 7715 0.18570239999999999
0 4.921499999999992 557 0 500 7716 0.1853696
0 4.9219999999999917 558 0 500 7717 0.18570239999999999
0 4.9224999999999914 558 0 500 7718 0.18570239999999999
0 4.9229999999999912 559 0 500 7719 0.18603520000000001
0 4.9234999999999909 557 0 500 7719 0.1853696
0 4.9239999999999906 558 0 500 7720 0.18570239999999999
0 4.9244999999999903 558 0 500 7721 0.18570239999999999
0 4.9249999999999901 559 0 500 7722 0.18603520000000001
0 4.9254999999999898 558 0 500 7722 0.18570239999999999
0 4.9259999999999895 557 0 500 7723 0.1853696
0 4.9264999999999892 558 0 500 7724 0.18570239999999999
0 4.9269999999999889 558 0 500 7725 0.18570239999999999
0 4.9274999999999887 558 0 500 7725 0.18570239999999999
0 4.9279999999999884 557 0 500 7726 0.1853696
0 4.9284999999999881 558 0 500 7727 0.18570239999999999
0 4.9289999999999878 558 0 500 7728 0.18570239999999999
0 4.9294999999999876 559 0 500 7729 0.18603520000000001
0 4.9299999999999873 558 0 500 7729 0.18570239999999999
0 4.930499999999987 558 0 500 7730 0.18570239999999999
0 4.9309999999999867 558 0 500 7731 0.18570239999999999
0 4.9314999999999864 559 0 500 7732 0.18603520000000001
0 4.9319999999999862 558 0 500 7732 0.18570239999999999
0 4.9324999999999859 559 0 500 7733 0.18603520000000001
0 4.9329999999999856 558 0 500 7734 0.18570239999999999
0 4.9334999999999853 559 0 500 7735 0.18603520000000001
0 4.9339999999999851 558 0 500 7735 0.18570239999999999
0 4.9344999999999848 558 0 500 7736 0.18570239999999999
0 4.9349999999999845 558 0 500 7737 0.18570239999999999
0 4.9354999999999842 557 0 500 7737 0.1853696
0 4.935999999999984 558 0 500 7738 0.18570239999999999
0 4.9364999999999837 558 0 500 7739 0.18570239999999999
0 4.9369999999999834 559 0 500 7740 0.18603520000000001
0 4.9374999999999831 557 0 500 7740 0.1853696
0 4.9379999999999828 558 0 500 7741 0.18570239999999999
0 4.9384999999999826 558 0 500 7742 0.18570239999999999
0 4.9389999999999823 559 0 500 7743 0.18603520000000001
0 4.939499999999982 557 0 500 7743 0.1853696
0 4.9399999999999817 558 0 500 7744 0.18570239999999999
0 4.9404999999999815 558 0 500 7745 0.18570239999999999
0 4.9409999999999812 559 0 500 7746 0.18603520000000001
0 4.9414999999999809 558 0 500 7746 0.18570239999999999
0 4.9419999999999806 557 0 500 7747 0.1853696
0 4.9424999999999804 558 0 500 7748 0.18570239999999999
0 4.9429999999999801 558 0 500 7749 0.18570239999999999
0 4.9434999999999798 558 0 500 7749 0.18570239999999999
0 4.9439999999999795 557 0 500 7750 0.1853696
0 4.9444999999999792 558 0 500 7751 0.18570239999999999
0 4.944999999999979 558 0 500 7752 0.18570239999999999
0 4.9454999999999787 559 0 500 7753 0.18603520000000001
0 4.9459999999999784 558 0 500 7753 0.18570239999999999
0 4.9464999999999781 558 0 500 7754 0.18570239999999999
0 4.9469999999999779 558 0 500 7755 0.18570239999999999
0 4.9474999999999776 559 0 500 7756 0.18603520000000001
0 4.9479999999999773 558 0 500 7756 0.18570239999999999
0 4.948499999999977 559 0 500 7757 0.18603520000000001
0 4.9489999999999768 558 0 500 7758 0.18570239999999999
0 4.9494999999999765 558 0 500 7759 0.18570239999999999
0 4.9499999999999762 558 0 500 7759 0.18570239999999999
0 4.9504999999999759 558 0 500 7760 0.18570239999999999
0 4.9509999999999756 558 0 500 7761 0.18570239999999999
0 4.9514999999999754 558 0 500 7762 0.18570239999999999
0 4.9519999999999751 558 0 500 7762 0.18570239999999999
0 4.9524999999999748 558 0 500 7763 0.18570239999999999
0 4.9529999999999745 559 0 500 7764 0.18603520000000001
0 4.9534999999999743 557 0 500 7764 0.1853696
0 4.953999999999974 558 0 500 7765 0.18570239999999999
0 4.9544999999999737 558 0 500 7766 0.18570239999999999
0 4.9549999999999734 559 0 500 7767 0.18603520000000001
0 4.9554999999999731 557 0 500 7767 0.1853696
0 4.9559999999999729 558 0 500 7768 0.18570239999999999
0 4.9564999999999726 558 0 500 7769 0.18570239999999999
0 4.9569999999999723 558 0 500 7770 0.18570239999999999
0 4.957499999999972 558 0 500 7770 0.18570239999999999
0 4.9579999999999718 557 0 500 7771 0.1853696
0 4.9584999999999715 558 0 500 7772 0.18570239999999999
0 4.9589999999999712 558 0 500 7773 0.18570239999999999
0 4.9594999999999709 558 0 500 7773 0.18570239999999999
0 4.9599999999999707 557 0 500 7774 0.1853696
0 4.9604999999999704 558 0 500 7775 0.18570239999999999
0 4.9609999999999701 558 0 500 7776 0.18570239999999999
0 4.9614999999999698 559 0 500 7777 0.18603520000000001
0 4.9619999999999695 558 0 500 7777 0.18570239999999999
0 4.9624999999999693 558 0 500 7778 0.18570239999999999
0 4.962999999999969 558 0 500 7779 0.18570239999999999
0 4.9634999999999687 559 0 500 7780 0.18603520000000001
0 4.9639999999999684 558 0 500 7780 0.18570239999999999
0 4.9644999999999682 558 0 500 7781 0.18570239999999999
0 4.9649999999999679 558 0 500 7782 0.18570239999999999
0 4.9654999999999676 558 0 500 7783 0.18570239999999999
0 4.9659999999999673 558 0 500 7783 0.18570239999999999
0 4.9664999999999671 558 0 500 7784 0.18570239999999999
0 4.9669999999999668 558 0 500 7785 0.18570239999999999
0 4.9674999999999665 558 0 500 7786 0.18570239999999999
0 4.9679999999999662 559 0 500 7787 0.18603520000000001
0 4.9684999999999659 558 0 500 7787 0.18570239999999999
0 4.9689999999999657 559 0 500 7788 0.18603520000000001
0 4.9694999999999654 557 0 500 7788 0.1853696
0 4.9699999999999651 558 0 500 7789 0.18570239999999999
0 4.9704999999999648 558 0 500 7790 0.18570239999999999
0 4.9709999999999646 559 0 500 7791 0.18603520000000001
0 4.9714999999999643 557 0 500 7791 0.1853696
0 4.971999999999964 557 0 500 7792 0.1853696
0 4.9724999999999637 558 0 500 7793 0.18570239999999999
0 4.9729999999999634 558 0 500 7794 0.18570239999999999
0 4.9734999999999632 558 0 500 7794 0.18570239999999999
0 4.9739999999999629 557 0 500 7795 0.1853696
0 4.9744999999999626 558 0 500 7796 0.18570239999999999
0 4.9749999999999623 558 0 500 7797 0.18570239999999999
0 4.9754999999999621 559 0 500 7798 0.18603520000000001
0 4.9759999999999618 557 0 500 7798 0.1853696
0 4.9764999999999615 558 0 500 7799 0.18570239999999999
0 4.9769999999999612 558 0 500 7800 0.18570239999999999
0 4.977499999999961 559 0 500 7801 0.18603520000000001
0 4.9779999999999607 558 0 500 7801 0.18570239999999999
0 4.9784999999999604 558 0 500 7802 0.18570239999999999
0 4.9789999999999601 558 0 500 7803 0.18570239999999999
0 4.9794999999999598 559 0 500 7804 0.18603520000000001
0 4.9799999999999596 558 0 500 7804 0.18570239999999999
0 4.9804999999999593 558 0 500 7805 0.18570239999999999
0 4.980999999999959 558 0 500 7806 0.18570239999999999
0 4.9814999999999587 558 0 500 7807 0.18570239999999999
0 4.9819999999999585 558 0 500 7807 0.18570239999999999
0 4.9824999999999582 558 0 500 7808 0.18570239999999999
0 4.9829999999999579 558 0 500 7809 0.18570239999999999
0 4.9834999999999576 558 0 500 7810 0.18570239999999999
0 4.9839999999999574 559 0 500 7811 0.18603520000000001
0 4.9844999999999571 558 0 500 7811 0.18570239999999999
0 4.9849999999999568 559 0 500 7812 0.18603520000000001
0 4.9854999999999565 557 0 500 7812 0.1853696
0 4.9859999999999562 558 0 500 7813 0.18570239999999999
0 4.986499999999956 558 0 500 7814 0.18570239999999999
0 4.9869999999999557 559 0 500 7815 0.18603520000000001
0 4.9874999999999554 557 0 500 7815 0.1853696
0 4.9879999999999551 557 0 500 7816 0.1853696
0 4.9884999999999549 558 0 500 7817 0.18570239999999999
0 4.9889999999999546 558 0 500 7818 0.18570239999999999
0 4.9894999999999543 558 0 500 7818 0.18570239999999999
0 4.989999999999954 557 0 500 7819 0.1853696
0 4.9904999999999538 558 0 500 7820 0.18570239999999999
0 4.9909999999999535 558 0 500 7821 0.18570239999999999
0 4.9914999999999532 559 0 500 7822 0.18603520000000001
0 4.9919999999999529 557 0 500 7822 0.1853696
0 4.9924999999999526 558 0 500 7823 0.18570239999999999
0 4.9929999999999524 558 0 500 7824 0.18570239999999999
0 4.9934999999999521 559 0 500 7825 0.18603520000000001
0 4.9939999999999518 558 0 500 7825 0.18570239999999999
0 4.9944999999999515 558 0 500 7826 0.18570239999999999
0 4.9949999999999513 558 0 500 7827 0.18570239999999999
0 4.995499999999951 558 0 500 7828 0.18570239999999999
0 4.9959999999999507 558 0 500 7828 0.18570239999999999
0 4.9964999999999504 558 0 500 7829 0.18570239999999999
0 4.9969999999999501 558 0 500 7830 0.18570239999999999
0 4.9974999999999499 558 0 500 7831 0.18570239999999999
0 4.9979999999999496 558 0 500 7831 0.18570239999999999
0 4.9984999999999493 558 0 500 7832 0.18570239999999999
0 4.998999999999949 558 0 500 7833 0.18570239999999999
0 4.9994999999999488 558 0 500 7834 0.18570239999999999
0 4.9999999999999485 559 0 500 7835 0.18603520000000001
0 5.0004999999999482 558 0 250 7835 0.18570239999999999
0 5.0009999999999479 558 0 250 7835 0.18570239999999999
0 5.0014999999999477 556 0 250 7835 0.1850368
0 5.0019999999999474 556 0 250 7835 0.1850368
0 5.0024999999999471 555 0 250 7835 0.18470400000000001
0 5.0029999999999468 554 0 250 7835 0.18437120000000001
0 5.0034999999999465 553 0 250 7835 0.18403839999999999
0 5.0039999999999463 552 0 250 7835 0.1837056
0 5.004499999999946 552 0 250 7835 0.1837056
0 5.0049999999999457 551 0 250 7835 0.1833728
0 5.0054999999999454 551 0 250 7835 0.1833728
0 5.0059999999999452 549 0 250 7835 0.18270719999999999
0 5.0064999999999449 549 0 250 7835 0.18270719999999999
0 5.0069999999999446 548 0 250 7835 0.18237439999999999
0 5.0074999999999443 548 0 250 7835 0.18237439999999999
0 5.0079999999999441 546 0 250 7835 0.1817088
0 5.0084999999999438 546 0 250 7835 0.1817088
0 5.0089999999999435 545 0 250 7835 0.18137600000000001
0 5.0094999999999432 545 0 250 7835 0.18137600000000001
0 5.0099999999999429 544 0 250 7835 0.18104319999999999
0 5.0104999999999427 542 0 250 7835 0.1803776
0 5.0109999999999424 542 0 250 7835 0.1803776
0 5.0114999999999421 541 0 250 7835 0.1800448
0 5.0119999999999418 541 0 250 7835 0.1800448
0 5.0124999999999416 540 0 250 7835 0.17971200000000001
0 5.0129999999999413 539 0 250 7835 0.17937919999999999
0 5.013499999999941 538 0 250 7835 0.17904639999999999
0 5.0139999999999407 538 0 250 7835 0.17904639999999999
0 5.0144999999999404 537 0 250 7835 0.1787136
0 5.0149999999999402 536 0 250 7835 0.17838080000000001
0 5.0154999999999399 535 0 250 7835 0.17804800000000001
0 5.0159999999999396 535 0 250 7835 0.17804800000000001
0 5.0164999999999393 534 0 250 7835 0.17771519999999999
0 5.0169999999999391 534 0 250 7835 0.17771519999999999
0 5.0174999999999388 532 0 250 7835 0.1770496
0 5.0179999999999385 531 0 250 7835 0.17671680000000001
0 5.0184999999999382 531 0 250 7835 0.17671680000000001
0 5.018999999999938 530 0 250 7835 0.17638400000000001
0 5.0194999999999377 529 0 250 7835 0.17605119999999999
0 5.0199999999999374 528 0 250 7835 0.1757184
0 5.0204999999999371 528 0 250 7835 0.1757184
0 5.0209999999999368 527 0 250 7835 0.1753856
0 5.0214999999999366 527 0 250 7835 0.1753856
0 5.0219999999999363 525 0 250 7835 0.17471999999999999
0 5.022499999999936 525 0 250 7835 0.17471999999999999
0 5.0229999999999357 524 0 250 7835 0.17438719999999999
0 5.0234999999999355 524 0 250 7835 0.17438719999999999
0 5.0239999999999352 522 0 250 7835 0.1737216
0 5.0244999999999349 522 0 250 7835 0.1737216
0 5.0249999999999346 521 0 250 7835 0.17338880000000001
0 5.0254999999999344 521 0 250 7835 0.17338880000000001
0 5.0259999999999341 520 0 250 7835 0.17305599999999999
0 5.0264999999999338 518 0 250 7835 0.1723904
0 5.0269999999999335 518 0 250 7835 0.1723904
0 5.0274999999999332 517 0 250 7835 0.1720576
0 5.027999999999933 517 0 250 7835 0.1720576
0 5.0284999999999327 516 0 250 7835 0.17172480000000001
0 5.0289999999999324 515 0 250 7835 0.17139199999999999
0 5.0294999999999321 514 0 250 7835 0.17105919999999999
0 5.0299999999999319 514 0 250 7835 0.17105919999999999
0 5.0304999999999316 513 0 250 7835 0.1707264
0 5.0309999999999313 512 0 250 7835 0.17039360000000001
0 5.031499999999931 511 0 250 7835 0.17006080000000001
0 5.0319999999999308 511 0 250 7835 0.17006080000000001
0 5.0324999999999305 510 0 250 7835 0.16972799999999999
0 5.0329999999999302 510 0 250 7835 0.16972799999999999
0 5.0334999999999299 508 0 250 7835 0.1690624
0 5.0339999999999296 507 0 250 7835 0.16872960000000001
0 5.0344999999999294 507 0 250 7835 0.16872960000000001
0 5.0349999999999291 506 0 250 7835 0.16839680000000001
0 5.0354999999999288 505 0 250 7835 0.16806399999999999
0 5.0359999999999285 504 0 250 7835 0.1677312
0 5.0364999999999283 504 0 250 7835 0.1677312
0 5.036999999999928 503 0 250 7835 0.1673984
0 5.0374999999999277 503 0 250 7835 0.1673984
0 5.0379999999999274 501 0 250 7835 0.16673279999999999
0 5.0384999999999271 501 0 250 7835 0.16673279999999999
0 5.0389999999999269 500 0 250 7835 0.16639999999999999
0 5.0394999999999266 500 0 250 7835 0.16639999999999999
0 5.0399999999999263 498 0 250 7835 0.1657344
0 5.040499999999926 498 0 250 7835 0.1657344
0 5.0409999999999258 497 0 250 7835 0.16540160000000001
0 5.0414999999999255 496 0 250 7835 0.16506879999999999
0 5.0419999999999252 496 0 250 7835 0.16506879999999999
0 5.0424999999999249 494 0 250 7835 0.1644032
0 5.0429999999999247 494 0 250 7835 0.1644032
0 5.0434999999999244 493 0 250 7835 0.16407040000000001
0 5.0439999999999241 493 0 250 7835 0.16407040000000001
0 5.0444999999999238 492 0 250 7835 0.16373760000000001
0 5.0449999999999235 491 0 250 7835 0.16340479999999999
0 5.0454999999999233 490 0 250 7835 0.16307199999999999
0 5.045999999999923 490 0 250 7835 0.16307199999999999
0 5.0464999999999227 489 0 250 7835 0.1627392
0 5.0469999999999224 488 0 250 7835 0.16240640000000001
0 5.0474999999999222 487 0 250 7835 0.16207360000000001
0 5.0479999999999219 487 0 250 7835 0.16207360000000001
0 5.0484999999999216 486 0 250 7835 0.16174079999999999
0 5.0489999999999213 485 0 250 7835 0.161408
0 5.0494999999999211 484 0 250 7835 0.1610752
0 5.0499999999999208 483 0 250 7835 0.16074240000000001
0 5.0504999999999205 483 0 250 7835 0.16074240000000001
0 5.0509999999999202 482 0 250 7835 0.16040960000000001
0 5.0514999999999199 481 0 250 7835 0.16007679999999999
0 5.0519999999999197 480 0 250 7835 0.159744
0 5.0524999999999194 480 0 250 7835 0.159744
0 5.0529999999999191 479 0 250 7835 0.1594112
0 5.0534999999999188 479 0 250 7835 0.1594112
0 5.0539999999999186 477 0 250 7835 0.15874559999999999
0 5.0544999999999183 477 0 250 7835 0.15874559999999999
0 5.054999999999918 476 0 250 7835 0.15841279999999999
0 5.0554999999999177 476 0 250 7835 0.15841279999999999
0 5.0559999999999174 474 0 250 7835 0.1577472
0 5.0564999999999172 473 0 250 7835 0.15741440000000001
0 5.0569999999999169 473 0 250 7835 0.15741440000000001
0 5.0574999999999166 472 0 250 7835 0.15708159999999999
0 5.0579999999999163 472 0 250 7835 0.15708159999999999
0 5.0584999999999161 470 0 250 7835 0.156416
0 5.0589999999999158 470 0 250 7835 0.156416
0 5.0594999999999155 469 0 250 7835 0.15608320000000001
0 5.0599999999999152 469 0 250 7835 0.15608320000000001
0 5.060499999999915 468 0 250 7835 0.15575040000000001
0 5.0609999999999147 467 0 250 7835 0.15541759999999999
0 5.0614999999999144 466 0 250 7835 0.15508479999999999
0 5.0619999999999141 466 0 250 7835 0.15508479999999999
0 5.0624999999999138 465 0 250 7835 0.154752
0 5.0629999999999136 464 0 250 7835 0.15441920000000001
0 5.0634999999999133 463 0 250 7835 0.15408640000000001
0 5.063999999999913 463 0 250 7835 0.15408640000000001
0 5.0644999999999127 462 0 250 7835 0.15375359999999999
0 5.0649999999999125 461 0 250 7835 0.1534208
0 5.0654999999999122 460 0 250 7835 0.153088
0 5.0659999999999119 459 0 250 7835 0.15275520000000001
0 5.0664999999999116 459 0 250 7835 0.15275520000000001
0 5.0669999999999114 458 0 250 7835 0.15242240000000001
0 5.0674999999999111 457 0 250 7835 0.15208959999999999
0 5.0679999999999108 456 0 250 7835 0.1517568
0 5.0684999999999105 456 0 250 7835 0.1517568
0 5.0689999999999102 455 0 250 7835 0.151424
0 5.06949999999991 455 0 250 7835 0.151424
0 5.0699999999999097 453 0 250 7835 0.15075839999999999
0 5.0704999999999094 453 0 250 7835 0.15075839999999999
0 5.0709999999999091 452 0 250 7835 0.15042559999999999
0 5.0714999999999089 452 0 250 7835 0.15042559999999999
0 5.0719999999999086 450 0 250 7835 0.14976
0 5.0724999999999083 449 0 250 7835 0.14942720000000001
0 5.072999999999908 449 0 250 7835 0.14942720000000001
0 5.0734999999999078 448 0 250 7835 0.14909439999999999
0 5.0739999999999075 448 0 250 7835 0.14909439999999999
0 5.0744999999999072 446 0 250 7835 0.1484288
0 5.0749999999999069 446 0 250 7835 0.1484288
0 5.0754999999999066 445 0 250 7835 0.14809600000000001
0 5.0759999999999064 445 0 250 7835 0.14809600000000001
0 5.0764999999999061 444 0 250 7835 0.14776320000000001
0 5.0769999999999058 443 0 250 7835 0.14743039999999999
0 5.0774999999999055 442 0 250 7835 0.1470976
0 5.0779999999999053 442 0 250 7835 0.1470976
0 5.078499999999905 441 0 250 7835 0.1467648
0 5.0789999999999047 440 0 250 7835 0.14643200000000001
0 5.0794999999999044 439 0 250 7835 0.14609920000000001
0 5.0799999999999041 438 0 250 7835 0.14576639999999999
0 5.0804999999999039 438 0 250 7835 0.14576639999999999
0 5.0809999999999036 437 0 250 7835 0.1454336
0 5.0814999999999033 436 0 250 7835 0.1451008
0 5.081999999999903 435 0 250 7835 0.14476800000000001
0 5.0824999999999028 435 0 250 7835 0.14476800000000001
0 5.0829999999999025 434 0 250 7835 0.14443520000000001
0 5.0834999999999022 433 0 250 7835 0.14410239999999999
0 5.0839999999999019 432 0 250 7835 0.1437696
0 5.0844999999999017 432 0 250 7835 0.1437696
0 5.0849999999999014 431 0 250 7835 0.1434368
0 5.0854999999999011 431 0 250 7835 0.1434368
0 5.0859999999999008 429 0 250 7835 0.14277119999999999
0 5.0864999999999005 429 0 250 7835 0.14277119999999999
0 5.0869999999999003 428 0 250 7835 0.14243839999999999
0 5.0874999999999 427 0 250 7835 0.1421056
0 5.0879999999998997 426 0 250 7835 0.1417728
0 5.0884999999998994 425 0 250 7835 0.14144000000000001
0 5.0889999999998992 425 0 250 7835 0.14144000000000001
0 5.0894999999998989 424 0 250 7835 0.14110719999999999
0 5.0899999999998986 424 0 250 7835 0.14110719999999999
0 5.0904999999998983 422 0 250 7835 0.1404416
0 5.0909999999998981 422 0 250 7835 0.1404416
0 5.0914999999998978 421 0 250 7835 0.14010880000000001
0 5.0919999999998975 421 0 250 7835 0.14010880000000001
0 5.0924999999998972 420 0 250 7835 0.13977600000000001
0 5.0929999999998969 419 0 250 7835 0.13944319999999999
0 5.0934999999998967 418 0 250 7835 0.1391104
0 5.0939999999998964 418 0 250 7835 0.1391104
0 5.0944999999998961 417 0 250 7835 0.1387776
0 5.0949999999998958 415 0 250 7835 0.13811200000000001
0 5.0954999999998956 415 0 250 7835 0.13811200000000001
0 5.0959999999998953 414 0 250 7835 0.13777919999999999
0 5.096499999999895 414 0 250 7835 0.13777919999999999
0 5.0969999999998947 413 0 250 7835 0.1374464
0 5.0974999999998944 412 0 250 7835 0.1371136
0 5.0979999999998942 411 0 250 7835 0.13678080000000001
0 5.0984999999998939 411 0 250 7835 0.13678080000000001
0 5.0989999999998936 410 0 250 7835 0.13644800000000001
0 5.0994999999998933 409 0 250 7835 0.13611519999999999
0 5.0999999999998931 408 0 250 7835 0.1357824
0 5.1004999999998928 408 0 250 7835 0.1357824
0 5.1009999999998925 407 0 250 7835 0.1354496
0 5.1014999999998922 407 0 250 7835 0.1354496
0 5.101999999999892 405 0 250 7835 0.13478399999999999
0 5.1024999999998917 404 0 250 7835 0.13445119999999999
0 5.1029999999998914 404 0 250 7835 0.13445119999999999
0 5.1034999999998911 403 0 250 7835 0.1341184
0 5.1039999999998908 402 0 250 7835 0.1337856
0 5.1044999999998906 401 0 250 7835 0.13345280000000001
0 5.1049999999998903 401 0 250 7835 0.13345280000000001
0 5.10549999999989 400 0 250 7835 0.13311999999999999
0 5.1059999999998897 400 0 250 7835 0.13311999999999999
0 5.1064999999998895 398 0 250 7835 0.1324544
0 5.1069999999998892 398 0 250 7835 0.1324544
0 5.1074999999998889 397 0 250 7835 0.13212160000000001
0 5.1079999999998886 397 0 250 7835 0.13212160000000001
0 5.1084999999998884 396 0 250 7835 0.13178880000000001
0 5.1089999999998881 395 0 250 7835 0.13145599999999999
0 5.1094999999998878 394 0 250 7835 0.1311232
0 5.1099999999998875 394 0 250 7835 0.1311232
0 5.1104999999998872 393 0 250 7835 0.1307904
0 5.110999999999887 391 0 250 7835 0.13012480000000001
0 5.1114999999998867 391 0 250 7835 0.13012480000000001
0 5.1119999999998864 390 0 250 7835 0.12979199999999999
0 5.1124999999998861 390 0 250 7835 0.12979199999999999
0 5.1129999999998859 389 0 250 7835 0.1294592
0 5.1134999999998856 388 0 250 7835 0.1291264
0 5.1139999999998853 387 0 250 7835 0.12879360000000001
0 5.114499999999885 387 0 250 7835 0.12879360000000001
0 5.1149999999998847 386 0 250 7835 0.12846080000000001
0 5.1154999999998845 385 0 250 7835 0.12812799999999999
0 5.1159999999998842 384 0 250 7835 0.1277952
0 5.1164999999998839 384 0 250 7835 0.1277952
0 5.1169999999998836 383 0 250 7835 0.1274624
0 5.1174999999998834 383 0 250 7835 0.1274624
0 5.1179999999998831 381 0 250 7835 0.12679679999999999
0 5.1184999999998828 380 0 250 7835 0.12646399999999999
0 5.1189999999998825 380 0 250 7835 0.12646399999999999
0 5.1194999999998823 379 0 250 7835 0.1261312
0 5.119999999999882 378 0 250 7835 0.1257984
0 5.1204999999998817 377 0 250 7835 0.12546560000000001
0 5.1209999999998814 377 0 250 7835 0.12546560000000001
0 5.1214999999998811 376 0 250 7835 0.12513279999999999
0 5.1219999999998809 376 0 250 7835 0.12513279999999999
0 5.1224999999998806 374 0 250 7835 0.1244672
0 5.1229999999998803 374 0 250 7835 0.1244672
0 5.12349999999988 373 0 250 7835 0.12413440000000001
0 5.1239999999998798 373 0 250 7835 0.12413440000000001
0 5.1244999999998795 372 0 250 7835 0.1238016
0 5.1249999999998792 371 0 250 7835 0.1234688
0 5.1254999999998789 370 0 250 7835 0.123136
0 5.1259999999998787 369 0 250 7835 0.1228032
0 5.1264999999998784 369 0 250 7835 0.1228032
0 5.1269999999998781 367 0 250 7835 0.1221376
0 5.1274999999998778 367 0 250 7835 0.1221376
0 5.1279999999998775 366 0 250 7835 0.1218048
0 5.1284999999998773 366 0 250 7835 0.1218048
0 5.128999999999877 365 0 250 7835 0.121472
0 5.1294999999998767 364 0 250 7835 0.1211392
0 5.1299999999998764 363 0 250 7835 0.12080639999999999
0 5.1304999999998762 363 0 250 7835 0.12080639999999999
0 5.1309999999998759 362 0 250 7835 0.1204736
0 5.1314999999998756 361 0 250 7835 0.12014080000000001
0 5.1319999999998753 360 0 250 7835 0.119808
0 5.1324999999998751 360 0 250 7835 0.119808
0 5.1329999999998748 359 0 250 7835 0.1194752
0 5.1334999999998745 359 0 250 7835 0.1194752
0 5.1339999999998742 357 0 250 7835 0.1188096
0 5.1344999999998739 356 0 250 7835 0.11847679999999999
0 5.1349999999998737 356 0 250 7835 0.11847679999999999
0 5.1354999999998734 355 0 250 7835 0.118144
0 5.1359999999998731 354 0 250 7835 0.1178112
0 5.1364999999998728 353 0 250 7835 0.1174784
0 5.1369999999998726 353 0 250 7835 0.1174784
0 5.1374999999998723 352 0 250 7835 0.1171456
0 5.137999999999872 352 0 250 7835 0.1171456
0 5.1384999999998717 350 0 250 7835 0.11648
0 5.1389999999998714 350 0 250 7835 0.11648
0 5.1394999999998712 349 0 250 7835 0.11614720000000001
0 5.1399999999998709 349 0 250 7835 0.11614720000000001
0 5.1404999999998706 348 0 250 7835 0.1158144
0 5.1409999999998703 347 0 250 7835 0.1154816
0 5.1414999999998701 346 0 250 7835 0.1151488
0 5.1419999999998698 345 0 250 7835 0.114816
0 5.1424999999998695 345 0 250 7835 0.114816
0 5.1429999999998692 343 0 250 7835 0.1141504
0 5.143499999999869 343 0 250 7835 0.1141504
0 5.1439999999998687 342 0 250 7835 0.1138176
0 5.1444999999998684 342 0 250 7835 0.1138176
0 5.1449999999998681 341 0 250 7835 0.1134848
0 5.1454999999998678 340 0 250 7835 0.113152
0 5.1459999999998676 339 0 250 7835 0.11281919999999999
0 5.1464999999998673 339 0 250 7835 0.11281919999999999
0 5.146999999999867 338 0 250 7835 0.1124864
0 5.1474999999998667 337 0 250 7835 0.11215360000000001
0 5.1479999999998665 336 0 250 7835 0.1118208
0 5.1484999999998662 336 0 250 7835 0.1118208
0 5.1489999999998659 335 0 250 7835 0.111488
0 5.1494999999998656 334 0 250 7835 0.1111552
0 5.1499999999998654 333 0 250 7835 0.1108224
0 5.1504999999998651 332 0 250 7835 0.11048959999999999
0 5.1509999999998648 332 0 250 7835 0.11048959999999999
0 5.1514999999998645 331 0 250 7835 0.1101568
0 5.1519999999998642 330 0 250 7835 0.109824
0 5.152499999999864 329 0 250 7835 0.1094912
0 5.1529999999998637 329 0 250 7835 0.1094912
0 5.1534999999998634 328 0 250 7835 0.1091584
0 5.1539999999998631 328 0 250 7835 0.1091584
0 5.1544999999998629 326 0 250 7835 0.1084928
0 5.1549999999998626 326 0 250 7835 0.1084928
0 5.1554999999998623 325 0 250 7835 0.10816000000000001
0 5.155999999999862 325 0 250 7835 0.10816000000000001
0 5.1564999999998617 324 0 250 7835 0.1078272
0 5.1569999999998615 322 0 250 7835 0.1071616
0 5.1574999999998612 322 0 250 7835 0.1071616
0 5.1579999999998609 321 0 250 7835 0.1068288
0 5.1584999999998606 321 0 250 7835 0.1068288
0 5.1589999999998604 319 0 250 7835 0.1061632
0 5.1594999999998601 319 0 250 7835 0.1061632
0 5.1599999999998598 318 0 250 7835 0.10583040000000001
0 5.1604999999998595 318 0 250 7835 0.10583040000000001
0 5.1609999999998593 317 0 250 7835 0.1054976
0 5.161499999999859 316 0 250 7835 0.1051648
0 5.1619999999998587 315 0 250 7835 0.10483199999999999
0 5.1624999999998584 315 0 250 7835 0.10483199999999999
0 5.1629999999998581 314 0 250 7835 0.1044992
0 5.1634999999998579 313 0 250 7835 0.10416640000000001
0 5.1639999999998576 312 0 250 7835 0.1038336
0 5.1644999999998573 312 0 250 7835 0.1038336
0 5.164999999999857 311 0 250 7835 0.1035008
0 5.1654999999998568 310 0 250 7835 0.103168
0 5.1659999999998565 309 0 250 7835 0.1028352
0 5.1664999999998562 308 0 250 7835 0.10250239999999999
0 5.1669999999998559 308 0 250 7835 0.10250239999999999
0 5.1674999999998557 308 0 250 7836 0.10250239999999999
0 5.1679999999998554 308 0 250 7837 0.10250239999999999
0 5.1684999999998551 307 0 250 7837 0.1021696
0 5.1689999999998548 308 0 250 7838 0.10250239999999999
0 5.1694999999998545 308 0 250 7839 0.10250239999999999
0 5.1699999999998543 309 0 250 7840 0.1028352
0 5.170499999999854 307 0 250 7840 0.1021696
0 5.1709999999998537 308 0 250 7841 0.10250239999999999
0 5.1714999999998534 308 0 250 7842 0.10250239999999999
0 5.1719999999998532 309 0 250 7843 0.1028352
0 5.1724999999998529 308 0 250 7843 0.10250239999999999
0 5.1729999999998526 307 0 250 7844 0.1021696
0 5.1734999999998523 308 0 250 7845 0.10250239999999999
0 5.1739999999998521 308 0 250 7846 0.10250239999999999
0 5.1744999999998518 308 0 250 7846 0.10250239999999999
0 5.1749999999998515 307 0 250 7847 0.1021696
0 5.1754999999998512 308 0 250 7848 0.10250239999999999
0 5.1759999999998509 308 0 250 7849 0.10250239999999999
0 5.1764999999998507 309 0 250 7850 0.1028352
0 5.1769999999998504 308 0 250 7850 0.10250239999999999
0 5.1774999999998501 308 0 250 7851 0.10250239999999999
0 5.1779999999998498 308 0 250 7852 0.10250239999999999
0 5.1784999999998496 309 0 250 7853 0.1028352
0 5.1789999999998493 308 0 250 7853 0.10250239999999999
0 5.179499999999849 308 0 250 7854 0.10250239999999999
0 5.1799999999998487 308 0 250 7855 0.10250239999999999
0 5.1804999999998484 308 0 250 7856 0.10250239999999999
0 5.1809999999998482 308 0 250 7856 0.10250239999999999
0 5.1814999999998479 308 0 250 7857 0.10250239999999999
0 5.1819999999998476 308 0 250 7858 0.10250239999999999
0 5.1824999999998473 308 0 250 7859 0.10250239999999999
0 5.1829999999998471 308 0 250 7859 0.10250239999999999
0 5.1834999999998468 308 0 250 7860 0.10250239999999999
0 5.1839999999998465 308 0 250 7861 0.10250239999999999
0 5.1844999999998462 308 0 250 7862 0.10250239999999999
0 5.184999999999846 308 0 250 7862 0.10250239999999999
0 5.1854999999998457 308 0 250 7863 0.10250239999999999
0 5.1859999999998454 308 0 250 7864 0.10250239999999999
0 5.1864999999998451 307 0 250 7864 0.1021696
0 5.1869999999998448 307 0 250 7865 0.1021696
0 5.1874999999998446 308 0 250 7866 0.10250239999999999
0 5.1879999999998443 308 0 250 7867 0.10250239999999999
0 5.188499999999844 308 0 250 7867 0.10250239999999999
0 5.1889999999998437 307 0 250 7868 0.1021696
0 5.1894999999998435 307 0 250 7869 0.1021696
0 5.1899999999998432 308 0 250 7870 0.10250239999999999
0 5.1904999999998429 307 0 250 7870 0.1021696
0 5.1909999999998426 307 0 250 7871 0.1021696
0 5.1914999999998424 307 0 250 7872 0.1021696
0 5.1919999999998421 308 0 250 7873 0.10250239999999999
0 5.1924999999998418 308 0 250 7874 0.10250239999999999
0 5.1929999999998415 308 0 250 7874 0.10250239999999999
0 5.1934999999998412 307 0 250 7875 0.1021696
0 5.193999999999841 307 0 250 7876 0.1021696
0 5.1944999999998407 308 0 250 7877 0.10250239999999999
0 5.1949999999998404 307 0 250 7877 0.1021696
0 5.1954999999998401 307 0 250 7878 0.1021696
0 5.1959999999998399 307 0 250 7879 0.1021696
0 5.1964999999998396 308 0 250 7880 0.10250239999999999
0 5.1969999999998393 307 0 250 7880 0.1021696
0 5.197499999999839 307 0 250 7881 0.1021696
0 5.1979999999998387 307 0 250 7882 0.1021696
0 5.1984999999998385 307 0 250 7883 0.1021696
0 5.1989999999998382 308 0 250 7884 0.10250239999999999
0 5.1994999999998379 307 0 250 7884 0.1021696
0 5.1999999999998376 307 0 250 7885 0.1021696
0 5.2004999999998374 307 0 250 7886 0.1021696
0 5.2009999999998371 308 0 250 7887 0.10250239999999999
0 5.2014999999998368 307 0 250 7887 0.1021696
0 5.2019999999998365 307 0 250 7888 0.1021696
0 5.2024999999998363 306 0 250 7888 0.10183680000000001
0 5.202999999999836 306 0 250 7889 0.10183680000000001
0 5.2034999999998357 307 0 250 7890 0.1021696
0 5.2039999999998354 307 0 250 7891 0.1021696
0 5.2044999999998351 307 0 250 7891 0.1021696
0 5.2049999999998349 306 0 250 7892 0.10183680000000001
0 5.2054999999998346 306 0 250 7893 0.10183680000000001
0 5.2059999999998343 307 0 250 7894 0.1021696
0 5.206499999999834 307 0 250 7895 0.1021696
0 5.2069999999998338 306 0 250 7895 0.10183680000000001
0 5.2074999999998335 306 0 250 7896 0.10183680000000001
0 5.2079999999998332 307 0 250 7897 0.1021696
0 5.2084999999998329 307 0 250 7898 0.1021696
0 5.2089999999998327 307 0 250 7898 0.1021696
0 5.2094999999998324 306 0 250 7899 0.10183680000000001
0 5.2099999999998321 306 0 250 7900 0.10183680000000001
0 5.2104999999998318 307 0 250 7901 0.1021696
0 5.2109999999998315 306 0 250 7901 0.10183680000000001
0 5.2114999999998313 306 0 250 7902 0.10183680000000001
0 5.211999999999831 306 0 250 7903 0.10183680000000001
0 5.2124999999998307 307 0 250 7904 0.1021696
0 5.2129999999998304 306 0 250 7904 0.10183680000000001
0 5.2134999999998302 306 0 250 7905 0.10183680000000001
0 5.2139999999998299 306 0 250 7906 0.10183680000000001
0 5.2144999999998296 306 0 250 7907 0.10183680000000001
0 5.2149999999998293 307 0 250 7908 0.1021696
0 5.2154999999998291 306 0 250 7908 0.10183680000000001
0 5.2159999999998288 306 0 250 7909 0.10183680000000001
0 5.2164999999998285 306 0 250 7910 0.10183680000000001
0 5.2169999999998282 307 0 250 7911 0.1021696
0 5.2174999999998279 306 0 250 7911 0.10183680000000001
0 5.2179999999998277 306 0 250 7912 0.10183680000000001
0 5.2184999999998274 305 0 250 7912 0.101504
0 5.2189999999998271 305 0 250 7913 0.101504
0 5.2194999999998268 306 0 250 7914 0.10183680000000001
0 5.2199999999998266 306 0 250 7915 0.10183680000000001
0 5.2204999999998263 306 0 250 7915 0.10183680000000001
0 5.220999999999826 305 0 250 7916 0.101504
0 5.2214999999998257 305 0 250 7917 0.101504
0 5.2219999999998254 306 0 250 7918 0.10183680000000001
0 5.2224999999998252 306 0 250 7919 0.10183680000000001
0 5.2229999999998249 305 0 250 7919 0.101504
0 5.2234999999998246 305 0 250 7920 0.101504
0 5.2239999999998243 306 0 250 7921 0.10183680000000001
0 5.2244999999998241 306 0 250 7922 0.10183680000000001
0 5.2249999999998238 306 0 250 7922 0.10183680000000001
0 5.2254999999998235 305 0 250 7923 0.101504
0 5.2259999999998232 305 0 250 7924 0.101504
0 5.226499999999823 306 0 250 7925 0.10183680000000001
0 5.2269999999998227 305 0 250 7925 0.101504
0 5.2274999999998224 305 0 250 7926 0.101504
0 5.2279999999998221 305 0 250 7927 0.101504
0 5.2284999999998218 306 0 250 7928 0.10183680000000001
0 5.2289999999998216 305 0 250 7928 0.101504
0 5.2294999999998213 305 0 250 7929 0.101504
0 5.229999999999821 305 0 250 7930 0.101504
0 5.2304999999998207 305 0 250 7931 0.101504
0 5.2309999999998205 306 0 250 7932 0.10183680000000001
0 5.2314999999998202 305 0 250 7932 0.101504
0 5.2319999999998199 305 0 250 7933 0.101504
0 5.2324999999998196 305 0 250 7934 0.101504
0 5.2329999999998194 306 0 250 7935 0.10183680000000001
0 5.2334999999998191 305 0 250 7935 0.101504
0 5.2339999999998188 305 0 250 7936 0.101504
0 5.2344999999998185 305 0 250 7937 0.101504
0 5.2349999999998182 304 0 250 7937 0.1011712
0 5.235499999999818 305 0 250 7938 0.101504
0 5.2359999999998177 305 0 250 7939 0.101504
0 5.2364999999998174 305 0 250 7939 0.101504
0 5.2369999999998171 304 0 250 7940 0.1011712
0 5.2374999999998169 304 0 250 7941 0.1011712
0 5.2379999999998166 305 0 250 7942 0.101504
0 5.2384999999998163 305 0 250 7943 0.101504
0 5.238999999999816 304 0 250 7943 0.1011712
0 5.2394999999998157 304 0 250 7944 0.1011712
0 5.2399999999998155 305 0 250 7945 0.101504
0 5.2404999999998152 305 0 250 7946 0.101504
0 5.2409999999998149 305 0 250 7946 0.101504
0 5.2414999999998146 304 0 250 7947 0.1011712
0 5.2419999999998144 304 0 250 7948 0.1011712
0 5.2424999999998141 305 0 250 7949 0.101504
0 5.2429999999998138 304 0 250 7949 0.1011712
0 5.2434999999998135 304 0 250 7950 0.1011712
0 5.2439999999998133 304 0 250 7951 0.1011712
0 5.244499999999813 305 0 250 7952 0.101504
0 5.2449999999998127 305 0 250 7953 0.101504
0 5.2454999999998124 304 0 250 7953 0.1011712
0 5.2459999999998121 304 0 250 7954 0.1011712
0 5.2464999999998119 304 0 250 7955 0.1011712
0 5.2469999999998116 305 0 250 7956 0.101504
0 5.2474999999998113 304 0 250 7956 0.1011712
0 5.247999999999811 304 0 250 7957 0.1011712
0 5.2484999999998108 304 0 250 7958 0.1011712
0 5.2489999999998105 305 0 250 7959 0.101504
0 5.2494999999998102 304 0 250 7959 0.1011712
0 5.2499999999998099 304 0 250 7960 0.1011712
0 5.2504999999998097 304 0 250 7961 0.1011712
0 5.2509999999998094 304 0 250 7962 0.1011712
0 5.2514999999998091 304 0 250 7962 0.1011712
0 5.2519999999998088 304 0 250 7963 0.1011712
0 5.2524999999998085 305 0 250 7964 0.101504
0 5.2529999999998083 303 0 250 7964 0.10083839999999999
0 5.253499999999808 303 0 250 7965 0.10083839999999999
0 5.2539999999998077 304 0 250 7966 0.1011712
0 5.2544999999998074 304 0 250 7967 0.1011712
0 5.2549999999998072 303 0 250 7967 0.10083839999999999
0 5.2554999999998069 303 0 250 7968 0.10083839999999999
0 5.2559999999998066 304 0 250 7969 0.1011712
0 5.2564999999998063 304 0 250 7970 0.1011712
0 5.2569999999998061 304 0 250 7970 0.1011712
0 5.2574999999998058 303 0 250 7971 0.10083839999999999
0 5.2579999999998055 303 0 250 7972 0.10083839999999999
0 5.2584999999998052 304 0 250 7973 0.1011712
0 5.2589999999998049 303 0 250 7973 0.10083839999999999
0 5.2594999999998047 303 0 250 7974 0.10083839999999999
0 5.2599999999998044 303 0 250 7975 0.10083839999999999
0 5.2604999999998041 304 0 250 7976 0.1011712
0 5.2609999999998038 304 0 250 7977 0.1011712
0 5.2614999999998036 303 0 250 7977 0.10083839999999999
0 5.2619999999998033 303 0 250 7978 0.10083839999999999
0 5.262499999999803 303 0 250 7979 0.10083839999999999
0 5.2629999999998027 304 0 250 7980 0.1011712
0 5.2634999999998024 303 0 250 7980 0.10083839999999999
0 5.2639999999998022 303 0 250 7981 0.10083839999999999
0 5.2644999999998019 303 0 250 7982 0.10083839999999999
0 5.2649999999998016 304 0 250 7983 0.1011712
0 5.2654999999998013 303 0 250 7983 0.10083839999999999
0 5.2659999999998011 303 0 250 7984 0.10083839999999999
0 5.2664999999998008 303 0 250 7985 0.10083839999999999
0 5.2669999999998005 303 0 250 7986 0.10083839999999999
0 5.2674999999998002 303 0 250 7986 0.10083839999999999
0 5.2679999999998 303 0 250 7987 0.10083839999999999
0 5.2684999999997997 304 0 250 7988 0.1011712
0 5.2689999999997994 302 0 250 7988 0.1005056
0 5.2694999999997991 303 0 250 7989 0.10083839999999999
0 5.2699999999997988 303 0 250 7990 0.10083839999999999
0 5.2704999999997986 304 0 250 7991 0.1011712
0 5.2709999999997983 302 0 250 7991 0.1005056
0 5.271499999999798 303 0 250 7992 0.10083839999999999
0 5.2719999999997977 303 0 250 7993 0.10083839999999999
0 5.2724999999997975 303 0 250 7994 0.10083839999999999
0 5.2729999999997972 303 0 250 7994 0.10083839999999999
0 5.2734999999997969 302 0 250 7995 0.1005056
0 5.2739999999997966 303 0 250 7996 0.10083839999999999
0 5.2744999999997964 303 0 250 7997 0.10083839999999999
0 5.2749999999997961 303 0 250 7997 0.10083839999999999
0 5.2754999999997958 302 0 250 7998 0.1005056
0 5.2759999999997955 303 0 250 7999 0.10083839999999999
0 5.2764999999997952 303 0 250 8000 0.10083839999999999
0 5.276999999999795 304 0 250 8001 0.1011712
0 5.2774999999997947 303 0 250 8001 0.10083839999999999
0 5.2779999999997944 303 0 250 8002 0.10083839999999999
0 5.2784999999997941 303 0 250 8003 0.10083839999999999
0 5.2789999999997939 304 0 250 8004 0.1011712
0 5.2794999999997936 303 0 250 8004 0.10083839999999999
0 5.2799999999997933 302 0 250 8005 0.1005056
0 5.280499999999793 303 0 250 8006 0.10083839999999999
0 5.2809999999997927 303 0 250 8007 0.10083839999999999
0 5.2814999999997925 303 0 250 8007 0.10083839999999999
0 5.2819999999997922 303 0 250 8008 0.10083839999999999
0 5.2824999999997919 303 0 250 8009 0.10083839999999999
0 5.2829999999997916 303 0 250 8010 0.10083839999999999
0 5.2834999999997914 303 0 250 8010 0.10083839999999999
0 5.2839999999997911 303 0 250 8011 0.10083839999999999
0 5.2844999999997908 304 0 250 8012 0.1011712
0 5.2849999999997905 302 0 250 8012 0.1005056
0 5.2854999999997903 303 0 250 8013 0.10083839999999999
0 5.28599999999979 303 0 250 8014 0.10083839999999999
0 5.2864999999997897 304 0 250 8015 0.1011712
0 5.2869999999997894 302 0 250 8015 0.1005056
0 5.2874999999997891 302 0 250 8016 0.1005056
0 5.2879999999997889 303 0 250 8017 0.10083839999999999
0 5.2884999999997886 303 0 250 8018 0.10083839999999999
0 5.2889999999997883 303 0 250 8018 0.10083839999999999
0 5.289499999999788 302 0 250 8019 0.1005056
0 5.2899999999997878 303 0 250 8020 0.10083839999999999
0 5.2904999999997875 303 0 250 8021 0.10083839999999999
0 5.2909999999997872 303 0 250 8021 0.10083839999999999
0 5.2914999999997869 302 0 250 8022 0.1005056
0 5.2919999999997867 303 0 250 8023 0.10083839999999999
0 5.2924999999997864 303 0 250 8024 0.10083839999999999
0 5.2929999999997861 304 0 250 8025 0.1011712
0 5.2934999999997858 303 0 250 8025 0.10083839999999999
0 5.2939999999997855 303 0 250 8026 0.10083839999999999
0 5.2944999999997853 303 0 250 8027 0.10083839999999999
0 5.294999999999785 304 0 250 8028 0.1011712
0 5.2954999999997847 303 0 250 8028 0.10083839999999999
0 5.2959999999997844 302 0 250 8029 0.1005056
0 5.2964999999997842 303 0 250 8030 0.10083839999999999
0 5.2969999999997839 303 0 250 8031 0.10083839999999999
0 5.2974999999997836 303 0 250 8031 0.10083839999999999
0 5.2979999999997833 303 0 250 8032 0.10083839999999999
0 5.298499999999783 303 0 250 8033 0.10083839999999999
0 5.2989999999997828 303 0 250 8034 0.10083839999999999
0 5.2994999999997825 304 0 250 8035 0.1011712
0 5.2999999999997822 303 0 250 8035 0.10083839999999999
0 5.3004999999997819 304 0 250 8036 0.1011712
0 5.3009999999997817 303 0 250 8037 0.10083839999999999
0 5.3014999999997814 303 0 250 8037 0.10083839999999999
0 5.3019999999997811 303 0 250 8038 0.10083839999999999
0 5.3024999999997808 304 0 250 8039 0.1011712
0 5.3029999999997806 302 0 250 8039 0.1005056
0 5.3034999999997803 302 0 250 8040 0.1005056
0 5.30399999999978 303 0 250 8041 0.10083839999999999
0 5.3044999999997797 303 0 250 8042 0.10083839999999999
0 5.3049999999997794 303 0 250 8042 0.10083839999999999
0 5.3054999999997792 302 0 250 8043 0.1005056
0 5.3059999999997789 303 0 250 8044 0.10083839999999999
0 5.3064999999997786 303 0 250 8045 0.10083839999999999
0 5.3069999999997783 304 0 250 8046 0.1011712
0 5.3074999999997781 302 0 250 8046 0.1005056
0 5.3079999999997778 303 0 250 8047 0.10083839999999999
0 5.3084999999997775 303 0 250 8048 0.10083839999999999
0 5.3089999999997772 304 0 250 8049 0.1011712
0 5.309499999999777 303 0 250 8049 0.10083839999999999
0 5.3099999999997767 303 0 250 8050 0.10083839999999999
0 5.3104999999997764 303 0 250 8051 0.10083839999999999
0 5.3109999999997761 303 0 250 8052 0.10083839999999999
0 5.3114999999997758 303 0 250 8052 0.10083839999999999
0 5.3119999999997756 302 0 250 8053 0.1005056
0 5.3124999999997753 303 0 250 8054 0.10083839999999999
0 5.312999999999775 303 0 250 8055 0.10083839999999999
0 5.3134999999997747 303 0 250 8055 0.10083839999999999
0 5.3139999999997745 303 0 250 8056 0.10083839999999999
0 5.3144999999997742 303 0 250 8057 0.10083839999999999
0 5.3149999999997739 303 0 250 8058 0.10083839999999999
0 5.3154999999997736 304 0 250 8059 0.1011712
0 5.3159999999997734 303 0 250 8059 0.10083839999999999
0 5.3164999999997731 304 0 250 8060 0.1011712
0 5.3169999999997728 303 0 250 8061 0.10083839999999999
0 5.3174999999997725 304 0 250 8062 0.1011712
0 5.3179999999997722 303 0 250 8062 0.10083839999999999
0 5.318499999999772 303 0 250 8063 0.10083839999999999
0 5.3189999999997717 302 0 250 8063 0.1005056
0 5.3194999999997714 302 0 250 8064 0.1005056
0 5.3199999999997711 303 0 250 8065 0.10083839999999999
0 5.3204999999997709 303 0 250 8066 0.10083839999999999
0 5.3209999999997706 303 0 250 8066 0.10083839999999999
0 5.3214999999997703 302 0 250 8067 0.1005056
0 5.32199999999977 303 0 250 8068 0.10083839999999999
0 5.3224999999997697 303 0 250 8069 0.10083839999999999
0 5.3229999999997695 304 0 250 8070 0.1011712
0 5.3234999999997692 302 0 250 8070 0.1005056
0 5.3239999999997689 303 0 250 8071 0.10083839999999999
0 5.3244999999997686 303 0 250 8072 0.10083839999999999
0 5.3249999999997684 304 0 250 8073 0.1011712
0 5.3254999999997681 303 0 250 8073 0.10083839999999999
0 5.3259999999997678 302 0 250 8074 0.1005056
0 5.3264999999997675 303 0 250 8075 0.10083839999999999
0 5.3269999999997673 303 0 250 8076 0.10083839999999999
0 5.327499999999767 303 0 250 8076 0.10083839999999999
0 5.3279999999997667 302 0 250 8077 0.1005056
0 5.3284999999997664 303 0 250 8078 0.10083839999999999
0 5.3289999999997661 303 0 250 8079 0.10083839999999999
0 5.3294999999997659 303 0 250 8079 0.10083839999999999
0 5.3299999999997656 303 0 250 8080 0.10083839999999999
0 5.3304999999997653 303 0 250 8081 0.10083839999999999
0 5.330999999999765 303 0 250 8082 0.10083839999999999
0 5.3314999999997648 304 0 250 8083 0.1011712
0 5.3319999999997645 303 0 250 8083 0.10083839999999999
0 5.3324999999997642 304 0 250 8084 0.1011712
0 5.3329999999997639 303 0 250 8085 0.10083839999999999
0 5.3334999999997637 303 0 250 8085 0.10083839999999999
0 5.3339999999997634 302 0 250 8085 0.1005056
0 5.3344999999997631 301 0 250 8085 0.10017280000000001
0 5.3349999999997628 300 0 250 8085 0.099839999999999998
0 5.3354999999997625 299 0 250 8085 0.099507200000000004
0 5.3359999999997623 299 0 250 8085 0.099507200000000004
0 5.336499999999762 298 0 250 8085 0.099174399999999996
0 5.3369999999997617 298 0 250 8085 0.099174399999999996
0 5.3374999999997614 296 0 250 8085 0.098508799999999994
0 5.3379999999997612 296 0 250 8085 0.098508799999999994
0 5.3384999999997609 295 0 250 8085 0.098175999999999999
0 5.3389999999997606 295 0 250 8085 0.098175999999999999
0 5.3394999999997603 293 0 250 8085 0.097510399999999997
0 5.33999999999976 293 0 250 8085 0.097510399999999997
0 5.3404999999997598 292 0 250 8085 0.097177600000000003
0 5.3409999999997595 292 0 250 8085 0.097177600000000003
0 5.3414999999997592 291 0 250 8085 0.096844799999999995
0 5.3419999999997589 289 0 250 8085 0.096179200000000006
0 5.3424999999997587 289 0 250 8085 0.096179200000000006
0 5.3429999999997584 288 0 250 8085 0.095846399999999998
0 5.3434999999997581 288 0 250 8085 0.095846399999999998
0 5.3439999999997578 286 0 250 8085 0.095180799999999996
0 5.3444999999997576 286 0 250 8085 0.095180799999999996
0 5.3449999999997573 285 0 250 8085 0.094848000000000002
0 5.345499999999757 285 0 250 8085 0.094848000000000002
0 5.3459999999997567 284 0 250 8085 0.094515199999999994
0 5.3464999999997564 283 0 250 8085 0.094182399999999999
0 5.3469999999997562 282 0 250 8085 0.093849600000000005
0 5.3474999999997559 282 0 250 8085 0.093849600000000005
0 5.3479999999997556 281 0 250 8085 0.093516799999999997
0 5.3484999999997553 281 0 250 8085 0.093516799999999997
0 5.3489999999997551 279 0 250 8085 0.092851199999999995
0 5.3494999999997548 279 0 250 8085 0.092851199999999995
0 5.3499999999997545 278 0 250 8085 0.092518400000000001
0 5.3504999999997542 277 0 250 8085 0.092185600000000006
0 5.350999999999754 276 0 250 8085 0.091852799999999998
0 5.3514999999997537 275 0 250 8085 0.091520000000000004
0 5.3519999999997534 275 0 250 8085 0.091520000000000004
0 5.3524999999997531 274 0 250 8085 0.091187199999999996
0 5.3529999999997528 274 0 250 8085 0.091187199999999996
0 5.3534999999997526 272 0 250 8085 0.090521599999999994
0 5.3539999999997523 272 0 250 8085 0.090521599999999994
0 5.354499999999752 271 0 250 8085 0.0901888
0 5.3549999999997517 271 0 250 8085 0.0901888
0 5.3554999999997515 269 0 250 8085 0.089523199999999997
0 5.3559999999997512 269 0 250 8085 0.089523199999999997
0 5.3564999999997509 268 0 250 8085 0.089190400000000003
0 5.3569999999997506 268 0 250 8085 0.089190400000000003
0 5.3574999999997504 267 0 250 8085 0.088857599999999995
0 5.3579999999997501 265 0 250 8085 0.088192000000000006
0 5.3584999999997498 265 0 250 8085 0.088192000000000006
0 5.3589999999997495 264 0 250 8085 0.087859199999999998
0 5.3594999999997492 264 0 250 8085 0.087859199999999998
0 5.359999999999749 262 0 250 8085 0.087193599999999996
0 5.3604999999997487 262 0 250 8085 0.087193599999999996
0 5.3609999999997484 261 0 250 8085 0.086860800000000002
0 5.3614999999997481 261 0 250 8085 0.086860800000000002
0 5.3619999999997479 260 0 250 8085 0.086527999999999994
0 5.3624999999997476 259 0 250 8085 0.0861952
0 5.3629999999997473 258 0 250 8085 0.085862400000000005
0 5.363499999999747 258 0 250 8085 0.085862400000000005
0 5.3639999999997467 257 0 250 8085 0.085529599999999997
0 5.3644999999997465 257 0 250 8085 0.085529599999999997
0 5.3649999999997462 255 0 250 8085 0.084863999999999995
0 5.3654999999997459 254 0 250 8085 0.084531200000000001
0 5.3659999999997456 254 0 250 8085 0.084531200000000001
0 5.3664999999997454 253 0 250 8085 0.084198400000000007
0 5.3669999999997451 252 0 250 8085 0.083865599999999998
0 5.3674999999997448 251 0 250 8085 0.083532800000000004
0 5.3679999999997445 251 0 250 8085 0.083532800000000004
0 5.3684999999997443 250 0 250 8085 0.083199999999999996
0 5.368999999999744 250 0 250 8085 0.083199999999999996
0 5.3694999999997437 248 0 250 8085 0.082534399999999994
0 5.3699999999997434 248 0 250 8085 0.082534399999999994
0 5.3704999999997431 247 0 250 8085 0.0822016
0 5.3709999999997429 247 0 250 8085 0.0822016
0 5.3714999999997426 245 0 250 8085 0.081535999999999997
0 5.3719999999997423 245 0 250 8085 0.081535999999999997
0 5.372499999999742 244 0 250 8085 0.081203200000000003
0 5.3729999999997418 243 0 250 8085 0.080870399999999995
0 5.3734999999997415 243 0 250 8085 0.080870399999999995
0 5.3739999999997412 241 0 250 8085 0.080204800000000007
0 5.3744999999997409 241 0 250 8085 0.080204800000000007
0 5.3749999999997407 240 0 250 8085 0.079871999999999999
0 5.3754999999997404 240 0 250 8085 0.079871999999999999
0 5.3759999999997401 238 0 250 8085 0.079206399999999996
0 5.3764999999997398 238 0 250 8085 0.079206399999999996
0 5.3769999999997395 237 0 250 8085 0.078873600000000002
0 5.3774999999997393 237 0 250 8085 0.078873600000000002
0 5.377999999999739 236 0 250 8085 0.078540799999999994
0 5.3784999999997387 235 0 250 8085 0.078208
0 5.3789999999997384 234 0 250 8085 0.077875200000000006
0 5.3794999999997382 234 0 250 8085 0.077875200000000006
0 5.3799999999997379 233 0 250 8085 0.077542399999999997
0 5.3804999999997376 232 0 250 8085 0.077209600000000003
0 5.3809999999997373 231 0 250 8085 0.076876799999999995
0 5.381499999999737 230 0 250 8085 0.076544000000000001
0 5.3819999999997368 230 0 250 8085 0.076544000000000001
0 5.3824999999997365 229 0 250 8085 0.076211200000000007
0 5.3829999999997362 228 0 250 8085 0.075878399999999999
0 5.3834999999997359 227 0 250 8085 0.075545600000000004
0 5.3839999999997357 227 0 250 8085 0.075545600000000004
0 5.3844999999997354 226 0 250 8085 0.075212799999999996
0 5.3849999999997351 226 0 250 8085 0.075212799999999996
0 5.3854999999997348 224 0 250 8085 0.074547199999999994
0 5.3859999999997346 224 0 250 8085 0.074547199999999994
0 5.3864999999997343 223 0 250 8085 0.0742144
0 5.386999999999734 223 0 250 8085 0.0742144
0 5.3874999999997337 221 0 250 8085 0.073548799999999998
0 5.3879999999997334 220 0 250 8085 0.073216000000000003
0 5.3884999999997332 220 0 250 8085 0.073216000000000003
0 5.3889999999997329 219 0 250 8085 0.072883199999999995
0 5.3894999999997326 219 0 250 8085 0.072883199999999995
0 5.3899999999997323 217 0 250 8085 0.072217600000000007
0 5.3904999999997321 217 0 250 8085 0.072217600000000007
0 5.3909999999997318 216 0 250 8085 0.071884799999999999
0 5.3914999999997315 216 0 250 8085 0.071884799999999999
0 5.3919999999997312 214 0 250 8085 0.071219199999999996
0 5.392499999999731 214 0 250 8085 0.071219199999999996
0 5.3929999999997307 213 0 250 8085 0.070886400000000002
0 5.3934999999997304 213 0 250 8085 0.070886400000000002
0 5.3939999999997301 212 0 250 8085 0.070553599999999994
0 5.3944999999997298 211 0 250 8085 0.0702208
0 5.3949999999997296 210 0 250 8085 0.069888000000000006
0 5.3954999999997293 210 0 250 8085 0.069888000000000006
0 5.395999999999729 209 0 250 8085 0.069555199999999998
0 5.3964999999997287 208 0 250 8085 0.069222400000000003
0 5.3969999999997285 207 0 250 8085 0.068889599999999995
0 5.3974999999997282 206 0 250 8085 0.068556800000000001
0 5.3979999999997279 206 0 250 8085 0.068556800000000001
0 5.3984999999997276 205 0 250 8085 0.068224000000000007
0 5.3989999999997274 204 0 250 8085 0.067891199999999999
0 5.3994999999997271 203 0 250 8085 0.067558400000000005
0 5.3999999999997268 203 0 250 8085 0.067558400000000005
0 5.4004999999997265 202 0 250 8085 0.067225599999999996
0 5.4009999999997262 202 0 250 8085 0.067225599999999996
0 5.401499999999726 200 0 250 8085 0.066559999999999994
0 5.4019999999997257 200 0 250 8085 0.066559999999999994
0 5.4024999999997254 199 0 250 8085 0.0662272
0 5.4029999999997251 199 0 250 8085 0.0662272
0 5.4034999999997249 197 0 250 8085 0.065561599999999998
0 5.4039999999997246 196 0 250 8085 0.065228800000000003
0 5.4044999999997243 196 0 250 8085 0.065228800000000003
0 5.404999999999724 195 0 250 8085 0.064895999999999995
0 5.4054999999997237 195 0 250 8085 0.064895999999999995
0 5.4059999999997235 193 0 250 8085 0.064230400000000007
0 5.4064999999997232 193 0 250 8085 0.064230400000000007
0 5.4069999999997229 192 0 250 8085 0.063897599999999999
0 5.4074999999997226 192 0 250 8085 0.063897599999999999
0 5.4079999999997224 190 0 250 8085 0.063231999999999997
0 5.4084999999997221 190 0 250 8085 0.063231999999999997
0 5.4089999999997218 189 0 250 8085 0.062899200000000002
0 5.4094999999997215 189 0 250 8085 0.062899200000000002
0 5.4099999999997213 188 0 250 8085 0.062566399999999994
0 5.410499999999721 187 0 250 8085 0.0622336
0 5.4109999999997207 186 0 250 8085 0.061900799999999999
0 5.4114999999997204 185 0 250 8085 0.061567999999999998
0 5.4119999999997201 185 0 250 8085 0.061567999999999998
0 5.4124999999997199 184 0 250 8085 0.061235199999999997
0 5.4129999999997196 183 0 250 8085 0.060902400000000002
0 5.4134999999997193 182 0 250 8085 0.060569600000000001
0 5.413999999999719 182 0 250 8085 0.060569600000000001
0 5.4144999999997188 181 0 250 8085 0.0602368
0 5.4149999999997185 180 0 250 8085 0.059903999999999999
0 5.4154999999997182 179 0 250 8085 0.059571199999999998
0 5.4159999999997179 179 0 250 8085 0.059571199999999998
0 5.4164999999997177 178 0 250 8085 0.059238399999999997
0 5.4169999999997174 179 0 250 8086 0.059571199999999998
0 5.4174999999997171 178 0 250 8087 0.059238399999999997
0 5.4179999999997168 178 0 250 8087 0.059238399999999997
0 5.4184999999997165 178 0 250 8088 0.059238399999999997
0 5.4189999999997163 178 0 250 8089 0.059238399999999997
0 5.419499999999716 177 0 250 8089 0.058905600000000002
0 5.4199999999997157 177 0 250 8090 0.058905600000000002
0 5.4204999999997154 178 0 250 8091 0.059238399999999997
0 5.4209999999997152 178 0 250 8092 0.059238399999999997
0 5.4214999999997149 178 0 250 8092 0.059238399999999997
0 5.4219999999997146 177 0 250 8093 0.058905600000000002
0 5.4224999999997143 178 0 250 8094 0.059238399999999997
0 5.422999999999714 178 0 250 8095 0.059238399999999997
0 5.4234999999997138 179 0 250 8096 0.059571199999999998
0 5.4239999999997135 177 0 250 8096 0.058905600000000002
0 5.4244999999997132 178 0 250 8097 0.059238399999999997
0 5.4249999999997129 178 0 250 8098 0.059238399999999997
0 5.4254999999997127 179 0 250 8099 0.059571199999999998
0 5.4259999999997124 178 0 250 8099 0.059238399999999997
0 5.4264999999997121 177 0 250 8100 0.058905600000000002
0 5.4269999999997118 178 0 250 8101 0.059238399999999997
0 5.4274999999997116 178 0 250 8102 0.059238399999999997
0 5.4279999999997113 178 0 250 8102 0.059238399999999997
0 5.428499999999711 178 0 250 8103 0.059238399999999997
0 5.4289999999997107 178 0 250 8104 0.059238399999999997
0 5.4294999999997104 178 0 250 8105 0.059238399999999997
0 5.4299999999997102 179 0 250 8106 0.059571199999999998
0 5.4304999999997099 178 0 250 8106 0.059238399999999997
0 5.4309999999997096 178 0 250 8107 0.059238399999999997
0 5.4314999999997093 178 0 250 8108 0.059238399999999997
0 5.4319999999997091 179 0 250 8109 0.059571199999999998
0 5.4324999999997088 178 0 250 8109 0.059238399999999997
0 5.4329999999997085 179 0 250 8110 0.059571199999999998
0 5.4334999999997082 178 0 250 8111 0.059238399999999997
0 5.433999999999708 178 0 250 8112 0.059238399999999997
0 5.4344999999997077 178 0 250 8112 0.059238399999999997
0 5.4349999999997074 178 0 250 8113 0.059238399999999997
0 5.4354999999997071 177 0 250 8113 0.058905600000000002
0 5.4359999999997068 177 0 250 8114 0.058905600000000002
0 5.4364999999997066 178 0 250 8115 0.059238399999999997
0 5.4369999999997063 178 0 250 8116 0.059238399999999997
0 5.437499999999706 178 0 250 8117 0.059238399999999997
0 5.4379999999997057 177 0 250 8117 0.058905600000000002
0 5.4384999999997055 177 0 250 8118 0.058905600000000002
0 5.4389999999997052 178 0 250 8119 0.059238399999999997
0 5.4394999999997049 178 0 250 8120 0.059238399999999997
0 5.4399999999997046 177 0 250 8120 0.058905600000000002
0 5.4404999999997044 177 0 250 8121 0.058905600000000002
0 5.4409999999997041 178 0 250 8122 0.059238399999999997
0 5.4414999999997038 178 0 250 8123 0.059238399999999997
0 5.4419999999997035 177 0 250 8123 0.058905600000000002
0 5.4424999999997032 177 0 250 8124 0.058905600000000002
0 5.442999999999703 177 0 250 8125 0.058905600000000002
0 5.4434999999997027 178 0 250 8126 0.059238399999999997
0 5.4439999999997024 177 0 250 8126 0.058905600000000002
0 5.4444999999997021 178 0 250 8127 0.059238399999999997
0 5.4449999999997019 177 0 250 8128 0.058905600000000002
0 5.4454999999997016 177 0 250 8129 0.058905600000000002
0 5.4459999999997013 178 0 250 8130 0.059238399999999997
0 5.446499999999701 177 0 250 8130 0.058905600000000002
0 5.4469999999997007 177 0 250 8131 0.058905600000000002
0 5.4474999999997005 177 0 250 8132 0.058905600000000002
0 5.4479999999997002 178 0 250 8133 0.059238399999999997
0 5.4484999999996999 177 0 250 8133 0.058905600000000002
0 5.4489999999996996 178 0 250 8134 0.059238399999999997
0 5.4494999999996994 177 0 250 8135 0.058905600000000002
0 5.4499999999996991 177 0 250 8136 0.058905600000000002
0 5.4504999999996988 177 0 250 8136 0.058905600000000002
0 5.4509999999996985 177 0 250 8137 0.058905600000000002
0 5.4514999999996983 176 0 250 8137 0.058572800000000001
0 5.451999999999698 176 0 250 8138 0.058572800000000001
0 5.4524999999996977 177 0 250 8139 0.058905600000000002
0 5.4529999999996974 177 0 250 8140 0.058905600000000002
0 5.4534999999996971 177 0 250 8141 0.058905600000000002
0 5.4539999999996969 176 0 250 8141 0.058572800000000001
0 5.4544999999996966 176 0 250 8142 0.058572800000000001
0 5.4549999999996963 177 0 250 8143 0.058905600000000002
0 5.455499999999696 177 0 250 8144 0.058905600000000002
0 5.4559999999996958 176 0 250 8144 0.058572800000000001
0 5.4564999999996955 176 0 250 8145 0.058572800000000001
0 5.4569999999996952 177 0 250 8146 0.058905600000000002
0 5.4574999999996949 177 0 250 8147 0.058905600000000002
0 5.4579999999996947 176 0 250 8147 0.058572800000000001
0 5.4584999999996944 176 0 250 8148 0.058572800000000001
0 5.4589999999996941 176 0 250 8149 0.058572800000000001
0 5.4594999999996938 177 0 250 8150 0.058905600000000002
0 5.4599999999996935 176 0 250 8150 0.058572800000000001
0 5.4604999999996933 177 0 250 8151 0.058905600000000002
0 5.460999999999693 176 0 250 8152 0.058572800000000001
0 5.4614999999996927 176 0 250 8153 0.058572800000000001
0 5.4619999999996924 177 0 250 8154 0.058905600000000002
0 5.4624999999996922 176 0 250 8154 0.058572800000000001
0 5.4629999999996919 176 0 250 8155 0.058572800000000001
0 5.4634999999996916 176 0 250 8156 0.058572800000000001
0 5.4639999999996913 177 0 250 8157 0.058905600000000002
0 5.464499999999691 176 0 250 8157 0.058572800000000001
0 5.4649999999996908 177 0 250 8158 0.058905600000000002
0 5.4654999999996905 176 0 250 8159 0.058572800000000001
0 5.4659999999996902 176 0 250 8160 0.058572800000000001
0 5.4664999999996899 176 0 250 8160 0.058572800000000001
0 5.4669999999996897 176 0 250 8161 0.058572800000000001
0 5.4674999999996894 176 0 250 8162 0.058572800000000001
0 5.4679999999996891 175 0 250 8162 0.05824
0 5.4684999999996888 176 0 250 8163 0.058572800000000001
0 5.4689999999996886 176 0 250 8164 0.058572800000000001
0 5.4694999999996883 176 0 250 8165 0.058572800000000001
0 5.469999999999688 175 0 250 8165 0.05824
0 5.4704999999996877 175 0 250 8166 0.05824
0 5.4709999999996874 176 0 250 8167 0.058572800000000001
0 5.4714999999996872 176 0 250 8168 0.058572800000000001
0 5.4719999999996869 175 0 250 8168 0.05824
0 5.4724999999996866 175 0 250 8169 0.05824
0 5.4729999999996863 176 0 250 8170 0.058572800000000001
0 5.4734999999996861 176 0 250 8171 0.058572800000000001
0 5.4739999999996858 175 0 250 8171 0.05824
0 5.4744999999996855 175 0 250 8172 0.05824
0 5.4749999999996852 175 0 250 8173 0.05824
0 5.475499999999685 176 0 250 8174 0.058572800000000001
0 5.4759999999996847 176 0 250 8175 0.058572800000000001
0 5.4764999999996844 176 0 250 8175 0.058572800000000001
0 5.4769999999996841 175 0 250 8176 0.05824
0 5.4774999999996838 176 0 250 8177 0.058572800000000001
0 5.4779999999996836 176 0 250 8178 0.058572800000000001
0 5.4784999999996833 176 0 250 8178 0.058572800000000001
0 5.478999999999683 175 0 250 8179 0.05824
0 5.4794999999996827 176 0 250 8180 0.058572800000000001
0 5.4799999999996825 176 0 250 8181 0.058572800000000001
0 5.4804999999996822 175 0 250 8181 0.05824
0 5.4809999999996819 176 0 250 8182 0.058572800000000001
0 5.4814999999996816 175 0 250 8183 0.05824
0 5.4819999999996814 176 0 250 8184 0.058572800000000001
0 5.4824999999996811 175 0 250 8184 0.05824
0 5.4829999999996808 176 0 250 8185 0.058572800000000001
0 5.4834999999996805 175 0 250 8186 0.05824
0 5.4839999999996802 176 0 250 8187 0.058572800000000001
0 5.48449999999968 175 0 250 8187 0.05824
0 5.4849999999996797 176 0 250 8188 0.058572800000000001
0 5.4854999999996794 176 0 250 8189 0.058572800000000001
0 5.4859999999996791 175 0 250 8189 0.05824
0 5.4864999999996789 175 0 250 8190 0.05824
0 5.4869999999996786 176 0 250 8191 0.058572800000000001
0 5.4874999999996783 176 0 250 8192 0.058572800000000001
0 5.487999999999678 174 0 250 8192 0.057907199999999999
0 5.4884999999996777 175 0 250 8193 0.05824
0 5.4889999999996775 175 0 250 8194 0.05824
0 5.4894999999996772 176 0 250 8195 0.058572800000000001
0 5.4899999999996769 175 0 250 8195 0.05824
0 5.4904999999996766 175 0 250 8196 0.05824
0 5.4909999999996764 175 0 250 8197 0.05824
0 5.4914999999996761 176 0 250 8198 0.058572800000000001
0 5.4919999999996758 176 0 250 8199 0.058572800000000001
0 5.4924999999996755 176 0 250 8199 0.058572800000000001
0 5.4929999999996753 175 0 250 8200 0.05824
0 5.493499999999675 176 0 250 8201 0.058572800000000001
0 5.4939999999996747 176 0 250 8202 0.058572800000000001
0 5.4944999999996744 176 0 250 8202 0.058572800000000001
0 5.4949999999996741 175 0 250 8203 0.05824
0 5.4954999999996739 175 0 250 8204 0.05824
0 5.4959999999996736 176 0 250 8205 0.058572800000000001
0 5.4964999999996733 175 0 250 8205 0.05824
0 5.496999999999673 176 0 250 8206 0.058572800000000001
0 5.4974999999996728 175 0 250 8207 0.05824
0 5.4979999999996725 176 0 250 8208 0.058572800000000001
0 5.4984999999996722 175 0 250 8208 0.05824
0 5.4989999999996719 176 0 250 8209 0.058572800000000001
0 5.4994999999996717 175 0 250 8210 0.05824
0 5.4999999999996714 176 0 250 8211 0.058572800000000001
0 5.5004999999996711 176 0 250 8212 0.058572800000000001
0 5.5009999999996708 176 0 250 8212 0.058572800000000001
0 5.5014999999996705 176 0 250 8213 0.058572800000000001
0 5.5019999999996703 175 0 250 8213 0.05824
0 5.50249999999967 175 0 250 8214 0.05824
0 5.5029999999996697 176 0 250 8215 0.058572800000000001
0 5.5034999999996694 176 0 250 8216 0.058572800000000001
0 5.5039999999996692 174 0 250 8216 0.057907199999999999
0 5.5044999999996689 175 0 250 8217 0.05824
0 5.5049999999996686 175 0 250 8218 0.05824
0 5.5054999999996683 176 0 250 8219 0.058572800000000001
0 5.505999999999668 175 0 250 8219 0.05824
0 5.5064999999996678 175 0 250 8220 0.05824
0 5.5069999999996675 175 0 250 8221 0.05824
0 5.5074999999996672 176 0 250 8222 0.058572800000000001
0 5.5079999999996669 176 0 250 8223 0.058572800000000001
0 5.5084999999996667 176 0 250 8223 0.058572800000000001
0 5.5089999999996664 175 0 250 8224 0.05824
0 5.5094999999996661 176 0 250 8225 0.058572800000000001
0 5.5099999999996658 176 0 250 8226 0.058572800000000001
0 5.5104999999996656 176 0 250 8226 0.058572800000000001
0 5.5109999999996653 175 0 250 8227 0.05824
0 5.511499999999665 175 0 250 8228 0.05824
0 5.5119999999996647 176 0 250 8229 0.058572800000000001
0 5.5124999999996644 175 0 250 8229 0.05824
0 5.5129999999996642 176 0 250 8230 0.058572800000000001
0 5.5134999999996639 175 0 250 8231 0.05824
0 5.5139999999996636 176 0 250 8232 0.058572800000000001
0 5.5144999999996633 175 0 250 8232 0.05824
0 5.5149999999996631 176 0 250 8233 0.058572800000000001
0 5.5154999999996628 175 0 250 8234 0.05824
0 5.5159999999996625 176 0 250 8235 0.058572800000000001
0 5.5164999999996622 176 0 250 8236 0.058572800000000001
0 5.516999999999662 176 0 250 8236 0.058572800000000001
0 5.5174999999996617 176 0 250 8237 0.058572800000000001
0 5.5179999999996614 175 0 250 8237 0.05824
0 5.5184999999996611 175 0 250 8238 0.05824
0 5.5189999999996608 175 0 250 8239 0.05824
0 5.5194999999996606 176 0 250 8240 0.058572800000000001
0 5.5199999999996603 174 0 250 8240 0.057907199999999999
0 5.52049999999966 175 0 250 8241 0.05824
0 5.5209999999996597 175 0 250 8242 0.05824
0 5.5214999999996595 176 0 250 8243 0.058572800000000001
0 5.5219999999996592 175 0 250 8243 0.05824
0 5.5224999999996589 175 0 250 8244 0.05824
0 5.5229999999996586 175 0 250 8245 0.05824
0 5.5234999999996583 176 0 250 8246 0.058572800000000001
0 5.5239999999996581 176 0 250 8247 0.058572800000000001
0 5.5244999999996578 176 0 250 8247 0.058572800000000001
0 5.5249999999996575 175 0 250 8248 0.05824
0 5.5254999999996572 176 0 250 8249 0.058572800000000001
0 5.525999999999657 176 0 250 8250 0.058572800000000001
0 5.5264999999996567 175 0 250 8250 0.05824
0 5.5269999999996564 175 0 250 8251 0.05824
0 5.5274999999996561 175 0 250 8252 0.05824
0 5.5279999999996559 176 0 250 8253 0.058572800000000001
0 5.5284999999996556 175 0 250 8253 0.05824
0 5.5289999999996553 176 0 250 8254 0.058572800000000001
0 5.529499999999655 175 0 250 8255 0.05824
0 5.5299999999996547 176 0 250 8256 0.058572800000000001
0 5.5304999999996545 176 0 250 8257 0.058572800000000001
0 5.5309999999996542 176 0 250 8257 0.058572800000000001
0 5.5314999999996539 175 0 250 8258 0.05824
0 5.5319999999996536 176 0 250 8259 0.058572800000000001
0 5.5324999999996534 176 0 250 8260 0.058572800000000001
0 5.5329999999996531 176 0 250 8260 0.058572800000000001
0 5.5334999999996528 176 0 250 8261 0.058572800000000001
0 5.5339999999996525 175 0 250 8262 0.05824
0 5.5344999999996523 175 0 250 8262 0.05824
0 5.534999999999652 175 0 250 8263 0.05824
0 5.5354999999996517 176 0 250 8264 0.058572800000000001
0 5.5359999999996514 174 0 250 8264 0.057907199999999999
0 5.5364999999996511 175 0 250 8265 0.05824
0 5.5369999999996509 175 0 250 8266 0.05824
0 5.5374999999996506 176 0 250 8267 0.058572800000000001
0 5.5379999999996503 176 0 250 8268 0.058572800000000001
0 5.53849999999965 175 0 250 8268 0.05824
0 5.5389999999996498 175 0 250 8269 0.05824
0 5.5394999999996495 176 0 250 8270 0.058572800000000001
0 5.5399999999996492 176 0 250 8271 0.058572800000000001
0 5.5404999999996489 176 0 250 8271 0.058572800000000001
0 5.5409999999996487 175 0 250 8272 0.05824
0 5.5414999999996484 176 0 250 8273 0.058572800000000001
0 5.5419999999996481 176 0 250 8274 0.058572800000000001
0 5.5424999999996478 175 0 250 8274 0.05824
0 5.5429999999996475 175 0 250 8275 0.05824
0 5.5434999999996473 175 0 250 8276 0.05824
0 5.543999999999647 176 0 250 8277 0.058572800000000001
0 5.5444999999996467 175 0 250 8277 0.05824
0 5.5449999999996464 176 0 250 8278 0.058572800000000001
0 5.5454999999996462 175 0 250 8279 0.05824
0 5.5459999999996459 176 0 250 8280 0.058572800000000001
0 5.5464999999996456 176 0 250 8281 0.058572800000000001
0 5.5469999999996453 176 0 250 8281 0.058572800000000001
0 5.547499999999645 175 0 250 8282 0.05824
0 5.5479999999996448 176 0 250 8283 0.058572800000000001
0 5.5484999999996445 176 0 250 8284 0.058572800000000001
0 5.5489999999996442 176 0 250 8284 0.058572800000000001
0 5.5494999999996439 176 0 250 8285 0.058572800000000001
0 5.5499999999996437 175 0 250 8286 0.05824
0 5.5504999999996434 176 0 250 8287 0.058572800000000001
0 5.5509999999996431 175 0 250 8287 0.05824
0 5.5514999999996428 176 0 250 8288 0.058572800000000001
0 5.5519999999996426 174 0 250 8288 0.057907199999999999
0 5.5524999999996423 175 0 250 8289 0.05824
0 5.552999999999642 175 0 250 8290 0.05824
0 5.5534999999996417 176 0 250 8291 0.058572800000000001
0 5.5539999999996414 176 0 250 8292 0.058572800000000001
0 5.5544999999996412 175 0 250 8292 0.05824
0 5.5549999999996409 175 0 250 8293 0.05824
0 5.5554999999996406 176 0 250 8294 0.058572800000000001
0 5.5559999999996403 176 0 250 8295 0.058572800000000001
0 5.5564999999996401 176 0 250 8295 0.058572800000000001
0 5.5569999999996398 175 0 250 8296 0.05824
0 5.5574999999996395 176 0 250 8297 0.058572800000000001
0 5.5579999999996392 176 0 250 8298 0.058572800000000001
0 5.558499999999639 175 0 250 8298 0.05824
0 5.5589999999996387 175 0 250 8299 0.05824
0 5.5594999999996384 175 0 250 8300 0.05824
0 5.5599999999996381 176 0 250 8301 0.058572800000000001
0 5.5604999999996378 175 0 250 8301 0.05824
0 5.5609999999996376 176 0 250 8302 0.058572800000000001
0 5.5614999999996373 175 0 250 8303 0.05824
0 5.561999999999637 176 0 250 8304 0.058572800000000001
0 5.5624999999996367 176 0 250 8305 0.058572800000000001
0 5.5629999999996365 176 0 250 8305 0.058572800000000001
0 5.5634999999996362 175 0 250 8306 0.05824
0 5.5639999999996359 176 0 250 8307 0.058572800000000001
0 5.5644999999996356 176 0 250 8308 0.058572800000000001
0 5.5649999999996353 176 0 250 8308 0.058572800000000001
0 5.5654999999996351 176 0 250 8309 0.058572800000000001
0 5.5659999999996348 175 0 250 8310 0.05824
0 5.5664999999996345 176 0 250 8311 0.058572800000000001
0 5.5669999999996342 175 0 250 8311 0.05824
0 5.567499999999634 176 0 250 8312 0.058572800000000001
0 5.5679999999996337 174 0 250 8312 0.057907199999999999
0 5.5684999999996334 175 0 250 8313 0.05824
0 5.5689999999996331 175 0 250 8314 0.05824
0 5.5694999999996329 176 0 250 8315 0.058572800000000001
0 5.5699999999996326 176 0 250 8316 0.058572800000000001
0 5.5704999999996323 175 0 250 8316 0.05824
0 5.570999999999632 175 0 250 8317 0.05824
0 5.5714999999996317 176 0 250 8318 0.058572800000000001
0 5.5719999999996315 176 0 250 8319 0.058572800000000001
0 5.5724999999996312 176 0 250 8319 0.058572800000000001
0 5.5729999999996309 175 0 250 8320 0.05824
0 5.5734999999996306 175 0 250 8321 0.05824
0 5.5739999999996304 176 0 250 8322 0.058572800000000001
0 5.5744999999996301 175 0 250 8322 0.05824
0 5.5749999999996298 175 0 250 8323 0.05824
0 5.5754999999996295 175 0 250 8324 0.05824
0 5.5759999999996293 176 0 250 8325 0.058572800000000001
0 5.576499999999629 176 0 250 8326 0.058572800000000001
0 5.5769999999996287 176 0 250 8326 0.058572800000000001
0 5.5774999999996284 175 0 250 8327 0.05824
0 5.5779999999996281 176 0 250 8328 0.058572800000000001
0 5.5784999999996279 176 0 250 8329 0.058572800000000001
0 5.5789999999996276 176 0 250 8329 0.058572800000000001
0 5.5794999999996273 175 0 250 8330 0.05824
0 5.579999999999627 176 0 250 8331 0.058572800000000001
0 5.5804999999996268 176 0 250 8332 0.058572800000000001
0 5.5809999999996265 175 0 250 8332 0.05824
0 5.5814999999996262 176 0 250 8333 0.058572800000000001
0 5.5819999999996259 175 0 250 8334 0.05824
0 5.5824999999996257 176 0 250 8335 0.058572800000000001
0 5.5829999999996254 175 0 250 8335 0.05824
0 5.5834999999996251 175 0 250 8335 0.05824
0 5.5839999999996248 173 0 250 8335 0.057574399999999998
0 5.5844999999996245 173 0 250 8335 0.057574399999999998
0 5.5849999999996243 172 0 250 8335 0.057241599999999997
0 5.585499999999624 172 0 250 8335 0.057241599999999997
0 5.5859999999996237 171 0 250 8335 0.056908800000000002
0 5.5864999999996234 170 0 250 8335 0.056576000000000001
0 5.5869999999996232 169 0 250 8335 0.0562432
0 5.5874999999996229 169 0 250 8335 0.0562432
0 5.5879999999996226 168 0 250 8335 0.055910399999999999
0 5.5884999999996223 167 0 250 8335 0.055577599999999998
0 5.588999999999622 166 0 250 8335 0.055244799999999997
0 5.5894999999996218 165 0 250 8335 0.054912000000000002
0 5.5899999999996215 165 0 250 8335 0.054912000000000002
0 5.5904999999996212 164 0 250 8335 0.054579200000000001
0 5.5909999999996209 163 0 250 8335 0.0542464
0 5.5914999999996207 162 0 250 8335 0.053913599999999999
0 5.5919999999996204 162 0 250 8335 0.053913599999999999
0 5.5924999999996201 161 0 250 8335 0.053580799999999998
0 5.5929999999996198 161 0 250 8335 0.053580799999999998
0 5.5934999999996196 159 0 250 8335 0.052915200000000003
0 5.5939999999996193 159 0 250 8335 0.052915200000000003
0 5.594499999999619 158 0 250 8335 0.052582400000000001
0 5.5949999999996187 158 0 250 8335 0.052582400000000001
0 5.5954999999996184 156 0 250 8335 0.051916799999999999
0 5.5959999999996182 155 0 250 8335 0.051583999999999998
0 5.5964999999996179 155 0 250 8335 0.051583999999999998
0 5.5969999999996176 154 0 250 8335 0.051251199999999997
0 5.5974999999996173 154 0 250 8335 0.051251199999999997
0 5.5979999999996171 152 0 250 8335 0.050585600000000001
0 5.5984999999996168 152 0 250 8335 0.050585600000000001
0 5.5989999999996165 151 0 250 8335 0.0502528
0 5.5994999999996162 151 0 250 8335 0.0502528
0 5.599999999999616 149 0 250 8335 0.049587199999999998
0 5.6004999999996157 149 0 250 8335 0.049587199999999998
0 5.6009999999996154 148 0 250 8335 0.049254399999999997
0 5.6014999999996151 148 0 250 8335 0.049254399999999997
0 5.6019999999996148 147 0 250 8335 0.048921600000000003
0 5.6024999999996146 146 0 250 8335 0.048588800000000001
0 5.6029999999996143 145 0 250 8335 0.048256
0 5.603499999999614 145 0 250 8335 0.048256
0 5.6039999999996137 144 0 250 8335 0.047923199999999999
0 5.6044999999996135 143 0 250 8335 0.047590399999999998
0 5.6049999999996132 142 0 250 8335 0.047257599999999997
0 5.6054999999996129 141 0 250 8335 0.046924800000000003
0 5.6059999999996126 141 0 250 8335 0.046924800000000003
0 5.6064999999996123 140 0 250 8335 0.046592000000000001
0 5.6069999999996121 139 0 250 8335 0.0462592
0 5.6074999999996118 138 0 250 8335 0.045926399999999999
0 5.6079999999996115 138 0 250 8335 0.045926399999999999
0 5.6084999999996112 137 0 250 8335 0.045593599999999998
0 5.608999999999611 137 0 250 8335 0.045593599999999998
0 5.6094999999996107 135 0 250 8335 0.044928000000000003
0 5.6099999999996104 135 0 250 8335 0.044928000000000003
0 5.6104999999996101 134 0 250 8335 0.044595200000000002
0 5.6109999999996099 134 0 250 8335 0.044595200000000002
0 5.6114999999996096 132 0 250 8335 0.043929599999999999
0 5.6119999999996093 131 0 250 8335 0.043596799999999998
0 5.612499999999609 131 0 250 8335 0.043596799999999998
0 5.6129999999996087 130 0 250 8335 0.043263999999999997
0 5.6134999999996085 130 0 250 8335 0.043263999999999997
0 5.6139999999996082 128 0 250 8335 0.042598400000000002
0 5.6144999999996079 128 0 250 8335 0.042598400000000002
0 5.6149999999996076 127 0 250 8335 0.0422656
0 5.6154999999996074 127 0 250 8335 0.0422656
0 5.6159999999996071 125 0 250 8335 0.041599999999999998
0 5.6164999999996068 125 0 250 8335 0.041599999999999998
0 5.6169999999996065 124 0 250 8335 0.041267199999999997
0 5.6174999999996063 124 0 250 8335 0.041267199999999997
0 5.617999999999606 123 0 250 8335 0.040934400000000003
0 5.6184999999996057 122 0 250 8335 0.040601600000000002
0 5.6189999999996054 121 0 250 8335 0.0402688
0 5.6194999999996051 120 0 250 8335 0.039935999999999999
0 5.6199999999996049 120 0 250 8335 0.039935999999999999
0 5.6204999999996046 119 0 250 8335 0.039603199999999998
0 5.6209999999996043 118 0 250 8335 0.039270399999999997
0 5.621499999999604 117 0 250 8335 0.038937600000000003
0 5.6219999999996038 117 0 250 8335 0.038937600000000003
0 5.6224999999996035 116 0 250 8335 0.038604800000000002
0 5.6229999999996032 115 0 250 8335 0.038272
0 5.6234999999996029 114 0 250 8335 0.037939199999999999
0 5.6239999999996027 114 0 250 8335 0.037939199999999999
0 5.6244999999996024 113 0 250 8335 0.037606399999999998
0 5.6249999999996021 114 0 250 8336 0.037939199999999999
0 5.6254999999996018 113 0 250 8337 0.037606399999999998
0 5.6259999999996015 113 0 250 8337 0.037606399999999998
0 5.6264999999996013 113 0 250 8338 0.037606399999999998
0 5.626999999999601 113 0 250 8339 0.037606399999999998
0 5.6274999999996007 112 0 250 8339 0.037273599999999997
0 5.6279999999996004 112 0 250 8340 0.037273599999999997
0 5.6284999999996002 113 0 250 8341 0.037606399999999998
0 5.6289999999995999 113 0 250 8342 0.037606399999999998
0 5.6294999999995996 113 0 250 8342 0.037606399999999998
0 5.6299999999995993 112 0 250 8343 0.037273599999999997
0 5.630499999999599 113 0 250 8344 0.037606399999999998
0 5.6309999999995988 113 0 250 8345 0.037606399999999998
0 5.6314999999995985 114 0 250 8346 0.037939199999999999
0 5.6319999999995982 112 0 250 8346 0.037273599999999997
0 5.6324999999995979 113 0 250 8347 0.037606399999999998
0 5.6329999999995977 113 0 250 8348 0.037606399999999998
0 5.6334999999995974 114 0 250 8349 0.037939199999999999
0 5.6339999999995971 113 0 250 8349 0.037606399999999998
0 5.6344999999995968 112 0 250 8350 0.037273599999999997
0 5.6349999999995966 113 0 250 8351 0.037606399999999998
0 5.6354999999995963 113 0 250 8352 0.037606399999999998
0 5.635999999999596 113 0 250 8352 0.037606399999999998
0 5.6364999999995957 113 0 250 8353 0.037606399999999998
0 5.6369999999995954 113 0 250 8354 0.037606399999999998
0 5.6374999999995952 113 0 250 8355 0.037606399999999998
0 5.6379999999995949 114 0 250 8356 0.037939199999999999
0 5.6384999999995946 113 0 250 8356 0.037606399999999998
0 5.6389999999995943 113 0 250 8357 0.037606399999999998
0 5.6394999999995941 113 0 250 8358 0.037606399999999998
0 5.6399999999995938 114 0 250 8359 0.037939199999999999
0 5.6404999999995935 113 0 250 8359 0.037606399999999998
0 5.6409999999995932 114 0 250 8360 0.037939199999999999
0 5.641499999999593 113 0 250 8361 0.037606399999999998
0 5.6419999999995927 113 0 250 8362 0.037606399999999998
0 5.6424999999995924 113 0 250 8362 0.037606399999999998
0 5.6429999999995921 113 0 250 8363 0.037606399999999998
0 5.6434999999995918 112 0 250 8363 0.037273599999999997
0 5.6439999999995916 112 0 250 8364 0.037273599999999997
0 5.6444999999995913 113 0 250 8365 0.037606399999999998
0 5.644999999999591 113 0 250 8366 0.037606399999999998
0 5.6454999999995907 113 0 250 8367 0.037606399999999998
0 5.6459999999995905 112 0 250 8367 0.037273599999999997
0 5.6464999999995902 112 0 250 8368 0.037273599999999997
0 5.6469999999995899 113 0 250 8369 0.037606399999999998
0 5.6474999999995896 113 0 250 8370 0.037606399999999998
0 5.6479999999995893 112 0 250 8370 0.037273599999999997
0 5.6484999999995891 112 0 250 8371 0.037273599999999997
0 5.6489999999995888 113 0 250 8372 0.037606399999999998
0 5.6494999999995885 113 0 250 8373 0.037606399999999998
0 5.6499999999995882 112 0 250 8373 0.037273599999999997
0 5.650499999999588 112 0 250 8374 0.037273599999999997
0 5.6509999999995877 112 0 250 8375 0.037273599999999997
0 5.6514999999995874 113 0 250 8376 0.037606399999999998
0 5.6519999999995871 112 0 250 8376 0.037273599999999997
0 5.6524999999995869 113 0 250 8377 0.037606399999999998
0 5.6529999999995866 112 0 250 8378 0.037273599999999997
0 5.6534999999995863 112 0 250 8379 0.037273599999999997
0 5.653999999999586 113 0 250 8380 0.037606399999999998
0 5.6544999999995857 112 0 250 8380 0.037273599999999997
0 5.6549999999995855 112 0 250 8381 0.037273599999999997
0 5.6554999999995852 112 0 250 8382 0.037273599999999997
0 5.6559999999995849 113 0 250 8383 0.037606399999999998
0 5.6564999999995846 112 0 250 8383 0.037273599999999997
0 5.6569999999995844 113 0 250 8384 0.037606399999999998
0 5.6574999999995841 112 0 250 8385 0.037273599999999997
0 5.6579999999995838 112 0 250 8386 0.037273599999999997
0 5.6584999999995835 112 0 250 8386 0.037273599999999997
0 5.6589999999995833 112 0 250 8387 0.037273599999999997
0 5.659499999999583 111 0 250 8387 0.036940800000000003
0 5.6599999999995827 111 0 250 8388 0.036940800000000003
0 5.6604999999995824 112 0 250 8389 0.037273599999999997
0 5.6609999999995821 112 0 250 8390 0.037273599999999997
0 5.6614999999995819 113 0 250 8391 0.037606399999999998
0 5.6619999999995816 111 0 250 8391 0.036940800000000003
0 5.6624999999995813 111 0 250 8392 0.036940800000000003
0 5.662999999999581 112 0 250 8393 0.037273599999999997
0 5.6634999999995808 112 0 250 8394 0.037273599999999997
0 5.6639999999995805 111 0 250 8394 0.036940800000000003
0 5.6644999999995802 111 0 250 8395 0.036940800000000003
0 5.6649999999995799 112 0 250 8396 0.037273599999999997
0 5.6654999999995797 112 0 250 8397 0.037273599999999997
0 5.6659999999995794 112 0 250 8397 0.037273599999999997
0 5.6664999999995791 111 0 250 8398 0.036940800000000003
0 5.6669999999995788 112 0 250 8399 0.037273599999999997
0 5.6674999999995785 112 0 250 8400 0.037273599999999997
0 5.6679999999995783 112 0 250 8400 0.037273599999999997
0 5.668499999999578 112 0 250 8401 0.037273599999999997
0 5.6689999999995777 112 0 250 8402 0.037273599999999997
0 5.6694999999995774 112 0 250 8403 0.037273599999999997
0 5.6699999999995772 112 0 250 8404 0.037273599999999997
0 5.6704999999995769 112 0 250 8404 0.037273599999999997
0 5.6709999999995766 111 0 250 8405 0.036940800000000003
0 5.6714999999995763 112 0 250 8406 0.037273599999999997
0 5.671999999999576 112 0 250 8407 0.037273599999999997
0 5.6724999999995758 112 0 250 8407 0.037273599999999997
0 5.6729999999995755 112 0 250 8408 0.037273599999999997
0 5.6734999999995752 112 0 250 8409 0.037273599999999997
0 5.6739999999995749 112 0 250 8410 0.037273599999999997
0 5.6744999999995747 112 0 250 8410 0.037273599999999997
0 5.6749999999995744 112 0 250 8411 0.037273599999999997
0 5.6754999999995741 112 0 250 8412 0.037273599999999997
0 5.6759999999995738 111 0 250 8412 0.036940800000000003
0 5.6764999999995736 112 0 250 8413 0.037273599999999997
0 5.6769999999995733 112 0 250 8414 0.037273599999999997
0 5.677499999999573 112 0 250 8415 0.037273599999999997
0 5.6779999999995727 111 0 250 8415 0.036940800000000003
0 5.6784999999995724 111 0 250 8416 0.036940800000000003
0 5.6789999999995722 112 0 250 8417 0.037273599999999997
0 5.6794999999995719 112 0 250 8418 0.037273599999999997
0 5.6799999999995716 111 0 250 8418 0.036940800000000003
0 5.6804999999995713 111 0 250 8419 0.036940800000000003
0 5.6809999999995711 112 0 250 8420 0.037273599999999997
0 5.6814999999995708 112 0 250 8421 0.037273599999999997
0 5.6819999999995705 112 0 250 8421 0.037273599999999997
0 5.6824999999995702 111 0 250 8422 0.036940800000000003
0 5.68299999999957 112 0 250 8423 0.037273599999999997
0 5.6834999999995697 112 0 250 8424 0.037273599999999997
0 5.6839999999995694 112 0 250 8424 0.037273599999999997
0 5.6844999999995691 112 0 250 8425 0.037273599999999997
0 5.6849999999995688 111 0 250 8426 0.036940800000000003
0 5.6854999999995686 112 0 250 8427 0.037273599999999997
0 5.6859999999995683 112 0 250 8428 0.037273599999999997
0 5.686499999999568 112 0 250 8428 0.037273599999999997
0 5.6869999999995677 111 0 250 8429 0.036940800000000003
0 5.6874999999995675 112 0 250 8430 0.037273599999999997
0 5.6879999999995672 112 0 250 8431 0.037273599999999997
0 5.6884999999995669 112 0 250 8431 0.037273599999999997
0 5.6889999999995666 112 0 250 8432 0.037273599999999997
0 5.6894999999995663 112 0 250 8433 0.037273599999999997
0 5.6899999999995661 112 0 250 8434 0.037273599999999997
0 5.6904999999995658 112 0 250 8434 0.037273599999999997
0 5.6909999999995655 112 0 250 8435 0.037273599999999997
0 5.6914999999995652 112 0 250 8436 0.037273599999999997
0 5.691999999999565 112 0 250 8437 0.037273599999999997
0 5.6924999999995647 111 0 250 8437 0.036940800000000003
0 5.6929999999995644 112 0 250 8438 0.037273599999999997
0 5.6934999999995641 112 0 250 8439 0.037273599999999997
0 5.6939999999995639 111 0 250 8439 0.036940800000000003
0 5.6944999999995636 111 0 250 8440 0.036940800000000003
0 5.6949999999995633 112 0 250 8441 0.037273599999999997
0 5.695499999999563 112 0 250 8442 0.037273599999999997
0 5.6959999999995627 111 0 250 8442 0.036940800000000003
0 5.6964999999995625 111 0 250 8443 0.036940800000000003
0 5.6969999999995622 112 0 250 8444 0.037273599999999997
0 5.6974999999995619 112 0 250 8445 0.037273599999999997
0 5.6979999999995616 112 0 250 8445 0.037273599999999997
0 5.6984999999995614 111 0 250 8446 0.036940800000000003
0 5.6989999999995611 112 0 250 8447 0.037273599999999997
0 5.6994999999995608 112 0 250 8448 0.037273599999999997
0 5.6999999999995605 112 0 250 8449 0.037273599999999997
0 5.7004999999995603 112 0 250 8449 0.037273599999999997
0 5.70099999999956 111 0 250 8450 0.036940800000000003
0 5.7014999999995597 112 0 250 8451 0.037273599999999997
0 5.7019999999995594 112 0 250 8452 0.037273599999999997
0 5.7024999999995591 112 0 250 8452 0.037273599999999997
0 5.7029999999995589 111 0 250 8453 0.036940800000000003
0 5.7034999999995586 112 0 250 8454 0.037273599999999997
0 5.7039999999995583 112 0 250 8455 0.037273599999999997
0 5.704499999999558 112 0 250 8455 0.037273599999999997
0 5.7049999999995578 112 0 250 8456 0.037273599999999997
0 5.7054999999995575 112 0 250 8457 0.037273599999999997
0 5.7059999999995572 112 0 250 8458 0.037273599999999997
0 5.7064999999995569 112 0 250 8458 0.037273599999999997
0 5.7069999999995566 112 0 250 8459 0.037273599999999997
0 5.7074999999995564 112 0 250 8460 0.037273599999999997
0 5.7079999999995561 112 0 250 8461 0.037273599999999997
0 5.7084999999995558 112 0 250 8462 0.037273599999999997
0 5.7089999999995555 112 0 250 8462 0.037273599999999997
0 5.7094999999995553 112 0 250 8463 0.037273599999999997
0 5.709999999999555 111 0 250 8463 0.036940800000000003
0 5.7104999999995547 111 0 250 8464 0.036940800000000003
0 5.7109999999995544 112 0 250 8465 0.037273599999999997
0 5.7114999999995542 112 0 250 8466 0.037273599999999997
0 5.7119999999995539 111 0 250 8466 0.036940800000000003
0 5.7124999999995536 111 0 250 8467 0.036940800000000003
0 5.7129999999995533 112 0 250 8468 0.037273599999999997
0 5.713499999999553 112 0 250 8469 0.037273599999999997
0 5.7139999999995528 112 0 250 8469 0.037273599999999997
0 5.7144999999995525 111 0 250 8470 0.036940800000000003
0 5.7149999999995522 112 0 250 8471 0.037273599999999997
0 5.7154999999995519 112 0 250 8472 0.037273599999999997
0 5.7159999999995517 112 0 250 8473 0.037273599999999997
0 5.7164999999995514 112 0 250 8473 0.037273599999999997
0 5.7169999999995511 111 0 250 8474 0.036940800000000003
0 5.7174999999995508 112 0 250 8475 0.037273599999999997
0 5.7179999999995506 112 0 250 8476 0.037273599999999997
0 5.7184999999995503 112 0 250 8476 0.037273599999999997
0 5.71899999999955 111 0 250 8477 0.036940800000000003
0 5.7194999999995497 112 0 250 8478 0.037273599999999997
0 5.7199999999995494 112 0 250 8479 0.037273599999999997
0 5.7204999999995492 112 0 250 8479 0.037273599999999997
0 5.7209999999995489 112 0 250 8480 0.037273599999999997
0 5.7214999999995486 112 0 250 8481 0.037273599999999997
0 5.7219999999995483 112 0 250 8482 0.037273599999999997
0 5.7224999999995481 112 0 250 8482 0.037273599999999997
0 5.7229999999995478 112 0 250 8483 0.037273599999999997
0 5.7234999999995475 111 0 250 8484 0.036940800000000003
0 5.7239999999995472 112 0 250 8485 0.037273599999999997
0 5.724499999999547 112 0 250 8486 0.037273599999999997
0 5.7249999999995467 112 0 250 8486 0.037273599999999997
0 5.7254999999995464 112 0 250 8487 0.037273599999999997
0 5.7259999999995461 111 0 250 8487 0.036940800000000003
0 5.7264999999995458 111 0 250 8488 0.036940800000000003
0 5.7269999999995456 112 0 250 8489 0.037273599999999997
0 5.7274999999995453 112 0 250 8490 0.037273599999999997
0 5.727999999999545 111 0 250 8490 0.036940800000000003
0 5.7284999999995447 111 0 250 8491 0.036940800000000003
0 5.7289999999995445 112 0 250 8492 0.037273599999999997
0 5.7294999999995442 112 0 250 8493 0.037273599999999997
0 5.7299999999995439 112 0 250 8493 0.037273599999999997
0 5.7304999999995436 111 0 250 8494 0.036940800000000003
0 5.7309999999995433 111 0 250 8495 0.036940800000000003
0 5.7314999999995431 112 0 250 8496 0.037273599999999997
0 5.7319999999995428 112 0 250 8497 0.037273599999999997
0 5.7324999999995425 112 0 250 8497 0.037273599999999997
0 5.7329999999995422 111 0 250 8498 0.036940800000000003
0 5.733499999999542 112 0 250 8499 0.037273599999999997
0 5.7339999999995417 112 0 250 8500 0.037273599999999997
0 5.7344999999995414 112 0 250 8500 0.037273599999999997
0 5.7349999999995411 111 0 250 8501 0.036940800000000003
0 5.7354999999995409 112 0 250 8502 0.037273599999999997
0 5.7359999999995406 112 0 250 8503 0.037273599999999997
0 5.7364999999995403 112 0 250 8503 0.037273599999999997
0 5.73699999999954 112 0 250 8504 0.037273599999999997
0 5.7374999999995397 112 0 250 8505 0.037273599999999997
0 5.7379999999995395 112 0 250 8506 0.037273599999999997
0 5.7384999999995392 112 0 250 8507 0.037273599999999997
0 5.7389999999995389 112 0 250 8507 0.037273599999999997
0 5.7394999999995386 111 0 250 8508 0.036940800000000003
0 5.7399999999995384 112 0 250 8509 0.037273599999999997
0 5.7404999999995381 112 0 250 8510 0.037273599999999997
0 5.7409999999995378 112 0 250 8510 0.037273599999999997
0 5.7414999999995375 112 0 250 8511 0.037273599999999997
0 5.7419999999995373 112 0 250 8512 0.037273599999999997
0 5.742499999999537 111 0 250 8512 0.036940800000000003
0 5.7429999999995367 112 0 250 8513 0.037273599999999997
0 5.7434999999995364 112 0 250 8514 0.037273599999999997
0 5.7439999999995361 111 0 250 8514 0.036940800000000003
0 5.7444999999995359 111 0 250 8515 0.036940800000000003
0 5.7449999999995356 112 0 250 8516 0.037273599999999997
0 5.7454999999995353 112 0 250 8517 0.037273599999999997
0 5.745999999999535 112 0 250 8518 0.037273599999999997
0 5.7464999999995348 111 0 250 8518 0.036940800000000003
0 5.7469999999995345 111 0 250 8519 0.036940800000000003
0 5.7474999999995342 112 0 250 8520 0.037273599999999997
0 5.7479999999995339 112 0 250 8521 0.037273599999999997
0 5.7484999999995336 112 0 250 8521 0.037273599999999997
0 5.7489999999995334 111 0 250 8522 0.036940800000000003
0 5.7494999999995331 112 0 250 8523 0.037273599999999997
0 5.7499999999995328 112 0 250 8524 0.037273599999999997
0 5.7504999999995325 112 0 250 8524 0.037273599999999997
0 5.7509999999995323 111 0 250 8525 0.036940800000000003
0 5.751499999999532 112 0 250 8526 0.037273599999999997
0 5.7519999999995317 112 0 250 8527 0.037273599999999997
0 5.7524999999995314 112 0 250 8527 0.037273599999999997
0 5.7529999999995312 112 0 250 8528 0.037273599999999997
0 5.7534999999995309 112 0 250 8529 0.037273599999999997
0 5.7539999999995306 112 0 250 8530 0.037273599999999997
0 5.7544999999995303 112 0 250 8531 0.037273599999999997
0 5.75499999999953 112 0 250 8531 0.037273599999999997
0 5.7554999999995298 111 0 250 8532 0.036940800000000003
0 5.7559999999995295 112 0 250 8533 0.037273599999999997
0 5.7564999999995292 112 0 250 8534 0.037273599999999997
0 5.7569999999995289 112 0 250 8534 0.037273599999999997
0 5.7574999999995287 112 0 250 8535 0.037273599999999997
0 5.7579999999995284 112 0 250 8536 0.037273599999999997
0 5.7584999999995281 112 0 250 8537 0.037273599999999997
0 5.7589999999995278 112 0 250 8537 0.037273599999999997
0 5.7594999999995276 112 0 250 8538 0.037273599999999997
0 5.7599999999995273 111 0 250 8538 0.036940800000000003
0 5.760499999999527 111 0 250 8539 0.036940800000000003
0 5.7609999999995267 112 0 250 8540 0.037273599999999997
0 5.7614999999995264 112 0 250 8541 0.037273599999999997
0 5.7619999999995262 112 0 250 8542 0.037273599999999997
0 5.7624999999995259 111 0 250 8542 0.036940800000000003
0 5.7629999999995256 111 0 250 8543 0.036940800000000003
0 5.7634999999995253 112 0 250 8544 0.037273599999999997
0 5.7639999999995251 112 0 250 8545 0.037273599999999997
0 5.7644999999995248 112 0 250 8545 0.037273599999999997
0 5.7649999999995245 111 0 250 8546 0.036940800000000003
0 5.7654999999995242 112 0 250 8547 0.037273599999999997
0 5.765999999999524 112 0 250 8548 0.037273599999999997
0 5.7664999999995237 112 0 250 8548 0.037273599999999997
0 5.7669999999995234 111 0 250 8549 0.036940800000000003
0 5.7674999999995231 112 0 250 8550 0.037273599999999997
0 5.7679999999995228 112 0 250 8551 0.037273599999999997
0 5.7684999999995226 112 0 250 8551 0.037273599999999997
0 5.7689999999995223 112 0 250 8552 0.037273599999999997
0 5.769499999999522 111 0 250 8553 0.036940800000000003
0 5.7699999999995217 112 0 250 8554 0.037273599999999997
0 5.7704999999995215 112 0 250 8555 0.037273599999999997
0 5.7709999999995212 112 0 250 8555 0.037273599999999997
0 5.7714999999995209 111 0 250 8556 0.036940800000000003
0 5.7719999999995206 112 0 250 8557 0.037273599999999997
0 5.7724999999995203 112 0 250 8558 0.037273599999999997
0 5.7729999999995201 112 0 250 8558 0.037273599999999997
0 5.7734999999995198 112 0 250 8559 0.037273599999999997
0 5.7739999999995195 112 0 250 8560 0.037273599999999997
0 5.7744999999995192 112 0 250 8561 0.037273599999999997
0 5.774999999999519 112 0 250 8561 0.037273599999999997
0 5.7754999999995187 112 0 250 8562 0.037273599999999997
0 5.7759999999995184 111 0 250 8562 0.036940800000000003
0 5.7764999999995181 111 0 250 8563 0.036940800000000003
0 5.7769999999995179 111 0 250 8564 0.036940800000000003
0 5.7774999999995176 112 0 250 8565 0.037273599999999997
0 5.7779999999995173 112 0 250 8566 0.037273599999999997
0 5.778499999999517 111 0 250 8566 0.036940800000000003
0 5.7789999999995167 111 0 250 8567 0.036940800000000003
0 5.7794999999995165 112 0 250 8568 0.037273599999999997
0 5.7799999999995162 112 0 250 8569 0.037273599999999997
0 5.7804999999995159 112 0 250 8569 0.037273599999999997
0 5.7809999999995156 111 0 250 8570 0.036940800000000003
0 5.7814999999995154 112 0 250 8571 0.037273599999999997
0 5.7819999999995151 112 0 250 8572 0.037273599999999997
0 5.7824999999995148 112 0 250 8572 0.037273599999999997
0 5.7829999999995145 111 0 250 8573 0.036940800000000003
0 5.7834999999995143 112 0 250 8574 0.037273599999999997
0 5.783999999999514 112 0 250 8575 0.037273599999999997
0 5.7844999999995137 112 0 250 8576 0.037273599999999997
0 5.7849999999995134 112 0 250 8576 0.037273599999999997
0 5.7854999999995131 111 0 250 8577 0.036940800000000003
0 5.7859999999995129 112 0 250 8578 0.037273599999999997
0 5.7864999999995126 112 0 250 8579 0.037273599999999997
0 5.7869999999995123 112 0 250 8579 0.037273599999999997
0 5.787499999999512 111 0 250 8580 0.036940800000000003
0 5.7879999999995118 112 0 250 8581 0.037273599999999997
0 5.7884999999995115 112 0 250 8582 0.037273599999999997
0 5.7889999999995112 112 0 250 8582 0.037273599999999997
0 5.7894999999995109 112 0 250 8583 0.037273599999999997
0 5.7899999999995106 112 0 250 8584 0.037273599999999997
0 5.7904999999995104 112 0 250 8585 0.037273599999999997
0 5.7909999999995101 112 0 250 8585 0.037273599999999997
0 5.7914999999995098 111 0 250 8585 0.036940800000000003
0 5.7919999999995095 110 0 250 8585 0.036608000000000002
0 5.7924999999995093 109 0 250 8585 0.0362752
0 5.792999999999509 108 0 250 8585 0.035942399999999999
0 5.7934999999995087 108 0 250 8585 0.035942399999999999
0 5.7939999999995084 107 0 250 8585 0.035609599999999998
0 5.7944999999995082 106 0 250 8585 0.035276799999999997
0 5.7949999999995079 105 0 250 8585 0.034944000000000003
0 5.7954999999995076 105 0 250 8585 0.034944000000000003
0 5.7959999999995073 104 0 250 8585 0.034611200000000002
0 5.796499999999507 104 0 250 8585 0.034611200000000002
0 5.7969999999995068 102 0 250 8585 0.033945599999999999
0 5.7974999999995065 102 0 250 8585 0.033945599999999999
0 5.7979999999995062 101 0 250 8585 0.033612799999999998
0 5.7984999999995059 101 0 250 8585 0.033612799999999998
0 5.7989999999995057 99 0 250 8585 0.032947200000000003
0 5.7994999999995054 99 0 250 8585 0.032947200000000003
0 5.7999999999995051 98 0 250 8585 0.032614400000000002
0 5.8004999999995048 97 0 250 8585 0.032281600000000001
0 5.8009999999995046 97 0 250 8585 0.032281600000000001
0 5.8014999999995043 95 0 250 8585 0.031615999999999998
0 5.801999999999504 95 0 250 8585 0.031615999999999998
0 5.8024999999995037 94 0 250 8585 0.031283199999999997
0 5.8029999999995034 94 0 250 8585 0.031283199999999997
0 5.8034999999995032 92 0 250 8585 0.030617599999999998
0 5.8039999999995029 92 0 250 8585 0.030617599999999998
0 5.8044999999995026 91 0 250 8585 0.030284800000000001
0 5.8049999999995023 91 0 250 8585 0.030284800000000001
0 5.8054999999995021 90 0 250 8585 0.029951999999999999
0 5.8059999999995018 89 0 250 8585 0.029619199999999998
0 5.8064999999995015 88 0 250 8585 0.029286400000000001
0 5.8069999999995012 88 0 250 8585 0.029286400000000001
0 5.807499999999501 87 0 250 8585 0.028953599999999999
0 5.8079999999995007 85 0 250 8585 0.028288000000000001
0 5.8084999999995004 85 0 250 8585 0.028288000000000001
0 5.8089999999995001 84 0 250 8585 0.027955199999999999
0 5.8094999999994998 84 0 250 8585 0.027955199999999999
0 5.8099999999994996 83 0 250 8585 0.027622399999999998
0 5.8104999999994993 82 0 250 8585 0.027289600000000001
0 5.810999999999499 81 0 250 8585 0.0269568
0 5.8114999999994987 81 0 250 8585 0.0269568
0 5.8119999999994985 81 0 250 8586 0.0269568
0 5.8124999999994982 82 0 250 8587 0.027289600000000001
0 5.8129999999994979 80 0 250 8587 0.026623999999999998
0 5.8134999999994976 81 0 250 8588 0.0269568
0 5.8139999999994973 80 0 250 8588 0.026623999999999998
0 5.8144999999994971 81 0 250 8589 0.0269568
0 5.8149999999994968 80 0 250 8590 0.026623999999999998
0 5.8154999999994965 80 0 250 8591 0.026623999999999998
0 5.8159999999994962 80 0 250 8591 0.026623999999999998
0 5.816499999999496 80 0 250 8592 0.026623999999999998
0 5.8169999999994957 81 0 250 8593 0.0269568
0 5.8174999999994954 80 0 250 8594 0.026623999999999998
0 5.8179999999994951 80 0 250 8594 0.026623999999999998
0 5.8184999999994949 80 0 250 8595 0.026623999999999998
0 5.8189999999994946 81 0 250 8596 0.0269568
0 5.8194999999994943 80 0 250 8597 0.026623999999999998
0 5.819999999999494 81 0 250 8598 0.0269568
0 5.8204999999994937 80 0 250 8598 0.026623999999999998
0 5.8209999999994935 81 0 250 8599 0.0269568
0 5.8214999999994932 81 0 250 8600 0.0269568
0 5.8219999999994929 81 0 250 8601 0.0269568
0 5.8224999999994926 80 0 250 8601 0.026623999999999998
0 5.8229999999994924 80 0 250 8602 0.026623999999999998
0 5.8234999999994921 81 0 250 8603 0.0269568
0 5.8239999999994918 80 0 250 8604 0.026623999999999998
0 5.8244999999994915 80 0 250 8604 0.026623999999999998
0 5.8249999999994913 80 0 250 8605 0.026623999999999998
0 5.825499999999491 81 0 250 8606 0.0269568
0 5.8259999999994907 81 0 250 8607 0.0269568
0 5.8264999999994904 80 0 250 8607 0.026623999999999998
0 5.8269999999994901 80 0 250 8608 0.026623999999999998
0 5.8274999999994899 81 0 250 8609 0.0269568
0 5.8279999999994896 81 0 250 8610 0.0269568
0 5.8284999999994893 82 0 250 8611 0.027289600000000001
0 5.828999999999489 80 0 250 8611 0.026623999999999998
0 5.8294999999994888 80 0 250 8612 0.026623999999999998
0 5.8299999999994885 80 0 250 8612 0.026623999999999998
0 5.8304999999994882 80 0 250 8613 0.026623999999999998
0 5.8309999999994879 80 0 250 8614 0.026623999999999998
0 5.8314999999994876 80 0 250 8615 0.026623999999999998
0 5.8319999999994874 80 0 250 8615 0.026623999999999998
0 5.8324999999994871 80 0 250 8616 0.026623999999999998
0 5.8329999999994868 81 0 250 8617 0.0269568
0 5.8334999999994865 80 0 250 8618 0.026623999999999998
0 5.8339999999994863 79 0 250 8618 0.026291200000000001
0 5.834499999999486 80 0 250 8619 0.026623999999999998
0 5.8349999999994857 80 0 250 8620 0.026623999999999998
0 5.8354999999994854 80 0 250 8621 0.026623999999999998
0 5.8359999999994852 80 0 250 8622 0.026623999999999998
0 5.8364999999994849 80 0 250 8622 0.026623999999999998
0 5.8369999999994846 80 0 250 8623 0.026623999999999998
0 5.8374999999994843 80 0 250 8624 0.026623999999999998
0 5.837999999999484 80 0 250 8625 0.026623999999999998
0 5.8384999999994838 79 0 250 8625 0.026291200000000001
0 5.8389999999994835 80 0 250 8626 0.026623999999999998
0 5.8394999999994832 80 0 250 8627 0.026623999999999998
0 5.8399999999994829 80 0 250 8628 0.026623999999999998
0 5.8404999999994827 79 0 250 8628 0.026291200000000001
0 5.8409999999994824 80 0 250 8629 0.026623999999999998
0 5.8414999999994821 80 0 250 8630 0.026623999999999998
0 5.8419999999994818 81 0 250 8631 0.0269568
0 5.8424999999994816 80 0 250 8632 0.026623999999999998
0 5.8429999999994813 80 0 250 8632 0.026623999999999998
0 5.843499999999481 80 0 250 8633 0.026623999999999998
0 5.8439999999994807 81 0 250 8634 0.0269568
0 5.8444999999994804 81 0 250 8635 0.0269568
0 5.8449999999994802 79 0 250 8635 0.026291200000000001
0 5.8454999999994799 80 0 250 8636 0.026623999999999998
0 5.8459999999994796 80 0 250 8637 0.026623999999999998
0 5.8464999999994793 80 0 250 8637 0.026623999999999998
0 5.8469999999994791 79 0 250 8638 0.026291200000000001
0 5.8474999999994788 80 0 250 8639 0.026623999999999998
0 5.8479999999994785 79 0 250 8639 0.026291200000000001
0 5.8484999999994782 80 0 250 8640 0.026623999999999998
0 5.848999999999478 80 0 250 8641 0.026623999999999998
0 5.8494999999994777 80 0 250 8642 0.026623999999999998
0 5.8499999999994774 80 0 250 8643 0.026623999999999998
0 5.8504999999994771 80 0 250 8643 0.026623999999999998
0 5.8509999999994768 80 0 250 8644 0.026623999999999998
0 5.8514999999994766 80 0 250 8645 0.026623999999999998
0 5.8519999999994763 80 0 250 8646 0.026623999999999998
0 5.852499999999476 79 0 250 8646 0.026291200000000001
0 5.8529999999994757 80 0 250 8647 0.026623999999999998
0 5.8534999999994755 80 0 250 8648 0.026623999999999998
0 5.8539999999994752 80 0 250 8649 0.026623999999999998
0 5.8544999999994749 79 0 250 8649 0.026291200000000001
0 5.8549999999994746 80 0 250 8650 0.026623999999999998
0 5.8554999999994743 80 0 250 8651 0.026623999999999998
0 5.8559999999994741 80 0 250 8652 0.026623999999999998
0 5.8564999999994738 79 0 250 8652 0.026291200000000001
0 5.8569999999994735 80 0 250 8653 0.026623999999999998
0 5.8574999999994732 80 0 250 8654 0.026623999999999998
0 5.857999999999473 81 0 250 8655 0.0269568
0 5.8584999999994727 80 0 250 8656 0.026623999999999998
0 5.8589999999994724 80 0 250 8656 0.026623999999999998
0 5.8594999999994721 80 0 250 8657 0.026623999999999998
0 5.8599999999994719 80 0 250 8658 0.026623999999999998
0 5.8604999999994716 81 0 250 8659 0.0269568
0 5.8609999999994713 79 0 250 8659 0.026291200000000001
0 5.861499999999471 80 0 250 8660 0.026623999999999998
0 5.8619999999994707 80 0 250 8661 0.026623999999999998
0 5.8624999999994705 81 0 250 8662 0.0269568
0 5.8629999999994702 79 0 250 8662 0.026291200000000001
0 5.8634999999994699 80 0 250 8663 0.026623999999999998
0 5.8639999999994696 79 0 250 8663 0.026291200000000001
0 5.8644999999994694 80 0 250 8664 0.026623999999999998
0 5.8649999999994691 80 0 250 8665 0.026623999999999998
0 5.8654999999994688 80 0 250 8666 0.026623999999999998
0 5.8659999999994685 80 0 250 8667 0.026623999999999998
0 5.8664999999994683 80 0 250 8667 0.026623999999999998
0 5.866999999999468 80 0 250 8668 0.026623999999999998
0 5.8674999999994677 80 0 250 8669 0.026623999999999998
0 5.8679999999994674 80 0 250 8670 0.026623999999999998
0 5.8684999999994671 79 0 250 8670 0.026291200000000001
0 5.8689999999994669 80 0 250 8671 0.026623999999999998
0 5.8694999999994666 80 0 250 8672 0.026623999999999998
0 5.8699999999994663 80 0 250 8673 0.026623999999999998
0 5.870499999999466 79 0 250 8673 0.026291200000000001
0 5.8709999999994658 80 0 250 8674 0.026623999999999998
0 5.8714999999994655 80 0 250 8675 0.026623999999999998
0 5.8719999999994652 80 0 250 8676 0.026623999999999998
0 5.8724999999994649 79 0 250 8676 0.026291200000000001
0 5.8729999999994646 80 0 250 8677 0.026623999999999998
0 5.8734999999994644 80 0 250 8678 0.026623999999999998
0 5.8739999999994641 81 0 250 8679 0.0269568
0 5.8744999999994638 80 0 250 8680 0.026623999999999998
0 5.8749999999994635 80 0 250 8680 0.026623999999999998
0 5.8754999999994633 80 0 250 8681 0.026623999999999998
0 5.875999999999463 80 0 250 8682 0.026623999999999998
0 5.8764999999994627 81 0 250 8683 0.0269568
0 5.8769999999994624 79 0 250 8683 0.026291200000000001
0 5.8774999999994622 80 0 250 8684 0.026623999999999998
0 5.8779999999994619 80 0 250 8685 0.026623999999999998
0 5.8784999999994616 81 0 250 8686 0.0269568
0 5.8789999999994613 79 0 250 8686 0.026291200000000001
0 5.879499999999461 80 0 250 8687 0.026623999999999998
0 5.8799999999994608 79 0 250 8687 0.026291200000000001
0 5.8804999999994605 80 0 250 8688 0.026623999999999998
0 5.8809999999994602 80 0 250 8689 0.026623999999999998
0 5.8814999999994599 80 0 250 8690 0.026623999999999998
0 5.8819999999994597 80 0 250 8691 0.026623999999999998
0 5.8824999999994594 80 0 250 8691 0.026623999999999998
0 5.8829999999994591 80 0 250 8692 0.026623999999999998
0 5.8834999999994588 79 0 250 8693 0.026291200000000001
0 5.8839999999994586 80 0 250 8694 0.026623999999999998
0 5.8844999999994583 79 0 250 8694 0.026291200000000001
0 5.884999999999458 80 0 250 8695 0.026623999999999998
0 5.8854999999994577 80 0 250 8696 0.026623999999999998
0 5.8859999999994574 80 0 250 8697 0.026623999999999998
0 5.8864999999994572 79 0 250 8697 0.026291200000000001
0 5.8869999999994569 80 0 250 8698 0.026623999999999998
0 5.8874999999994566 80 0 250 8699 0.026623999999999998
0 5.8879999999994563 80 0 250 8700 0.026623999999999998
0 5.8884999999994561 80 0 250 8701 0.026623999999999998
0 5.8889999999994558 80 0 250 8701 0.026623999999999998
0 5.8894999999994555 80 0 250 8702 0.026623999999999998
0 5.8899999999994552 81 0 250 8703 0.0269568
0 5.8904999999994549 80 0 250 8704 0.026623999999999998
0 5.8909999999994547 79 0 250 8704 0.026291200000000001
0 5.8914999999994544 80 0 250 8705 0.026623999999999998
0 5.8919999999994541 80 0 250 8706 0.026623999999999998
0 5.8924999999994538 81 0 250 8707 0.0269568
0 5.8929999999994536 79 0 250 8707 0.026291200000000001
0 5.8934999999994533 80 0 250 8708 0.026623999999999998
0 5.893999999999453 80 0 250 8709 0.026623999999999998
0 5.8944999999994527 81 0 250 8710 0.0269568
0 5.8949999999994525 79 0 250 8710 0.026291200000000001
0 5.8954999999994522 80 0 250 8711 0.026623999999999998
0 5.8959999999994519 80 0 250 8712 0.026623999999999998
0 5.8964999999994516 80 0 250 8712 0.026623999999999998
0 5.8969999999994513 80 0 250 8713 0.026623999999999998
0 5.8974999999994511 80 0 250 8714 0.026623999999999998
0 5.8979999999994508 80 0 250 8715 0.026623999999999998
0 5.8984999999994505 79 0 250 8715 0.026291200000000001
0 5.8989999999994502 80 0 250 8716 0.026623999999999998
0 5.89949999999945 79 0 250 8717 0.026291200000000001
0 5.8999999999994497 80 0 250 8718 0.026623999999999998
0 5.9004999999994494 79 0 250 8718 0.026291200000000001
0 5.9009999999994491 80 0 250 8719 0.026623999999999998
0 5.9014999999994489 80 0 250 8720 0.026623999999999998
0 5.9019999999994486 80 0 250 8721 0.026623999999999998
0 5.9024999999994483 79 0 250 8721 0.026291200000000001
0 5.902999999999448 80 0 250 8722 0.026623999999999998
0 5.9034999999994477 80 0 250 8723 0.026623999999999998
0 5.9039999999994475 80 0 250 8724 0.026623999999999998
0 5.9044999999994472 80 0 250 8725 0.026623999999999998
0 5.9049999999994469 80 0 250 8725 0.026623999999999998
0 5.9054999999994466 80 0 250 8726 0.026623999999999998
0 5.9059999999994464 80 0 250 8727 0.026623999999999998
0 5.9064999999994461 80 0 250 8728 0.026623999999999998
0 5.9069999999994458 79 0 250 8728 0.026291200000000001
0 5.9074999999994455 80 0 250 8729 0.026623999999999998
0 5.9079999999994453 80 0 250 8730 0.026623999999999998
0 5.908499999999445 81 0 250 8731 0.0269568
0 5.9089999999994447 79 0 250 8731 0.026291200000000001
0 5.9094999999994444 80 0 250 8732 0.026623999999999998
0 5.9099999999994441 80 0 250 8733 0.026623999999999998
0 5.9104999999994439 81 0 250 8734 0.0269568
0 5.9109999999994436 79 0 250 8734 0.026291200000000001
0 5.9114999999994433 80 0 250 8735 0.026623999999999998
0 5.911999999999443 80 0 250 8736 0.026623999999999998
0 5.9124999999994428 81 0 250 8737 0.0269568
0 5.9129999999994425 80 0 250 8737 0.026623999999999998
0 5.9134999999994422 80 0 250 8738 0.026623999999999998
0 5.9139999999994419 80 0 250 8739 0.026623999999999998
0 5.9144999999994416 79 0 250 8739 0.026291200000000001
0 5.9149999999994414 80 0 250 8740 0.026623999999999998
0 5.9154999999994411 79 0 250 8741 0.026291200000000001
0 5.9159999999994408 80 0 250 8742 0.026623999999999998
0 5.9164999999994405 79 0 250 8742 0.026291200000000001
0 5.9169999999994403 80 0 250 8743 0.026623999999999998
0 5.91749999999944 80 0 250 8744 0.026623999999999998
0 5.9179999999994397 80 0 250 8745 0.026623999999999998
0 5.9184999999994394 79 0 250 8745 0.026291200000000001
0 5.9189999999994392 80 0 250 8746 0.026623999999999998
0 5.9194999999994389 80 0 250 8747 0.026623999999999998
0 5.9199999999994386 80 0 250 8748 0.026623999999999998
0 5.9204999999994383 80 0 250 8749 0.026623999999999998
0 5.920999999999438 80 0 250 8749 0.026623999999999998
0 5.9214999999994378 80 0 250 8750 0.026623999999999998
0 5.9219999999994375 80 0 250 8751 0.026623999999999998
0 5.9224999999994372 80 0 250 8752 0.026623999999999998
0 5.9229999999994369 79 0 250 8752 0.026291200000000001
0 5.9234999999994367 80 0 250 8753 0.026623999999999998
0 5.9239999999994364 80 0 250 8754 0.026623999999999998
0 5.9244999999994361 81 0 250 8755 0.0269568
0 5.9249999999994358 79 0 250 8755 0.026291200000000001
0 5.9254999999994356 80 0 250 8756 0.026623999999999998
0 5.9259999999994353 80 0 250 8757 0.026623999999999998
0 5.926499999999435 81 0 250 8758 0.0269568
0 5.9269999999994347 80 0 250 8759 0.026623999999999998
0 5.9274999999994344 80 0 250 8759 0.026623999999999998
0 5.9279999999994342 80 0 250 8760 0.026623999999999998
0 5.9284999999994339 81 0 250 8761 0.0269568
0 5.9289999999994336 81 0 250 8762 0.0269568
0 5.9294999999994333 79 0 250 8762 0.026291200000000001
0 5.9299999999994331 80 0 250 8763 0.026623999999999998
0 5.9304999999994328 79 0 250 8763 0.026291200000000001
0 5.9309999999994325 80 0 250 8764 0.026623999999999998
0 5.9314999999994322 79 0 250 8765 0.026291200000000001
0 5.9319999999994319 80 0 250 8766 0.026623999999999998
0 5.9324999999994317 79 0 250 8766 0.026291200000000001
0 5.9329999999994314 80 0 250 8767 0.026623999999999998
0 5.9334999999994311 80 0 250 8768 0.026623999999999998
0 5.9339999999994308 80 0 250 8769 0.026623999999999998
0 5.9344999999994306 80 0 250 8770 0.026623999999999998
0 5.9349999999994303 80 0 250 8770 0.026623999999999998
0 5.93549999999943 80 0 250 8771 0.026623999999999998
0 5.9359999999994297 80 0 250 8772 0.026623999999999998
0 5.9364999999994295 80 0 250 8773 0.026623999999999998
0 5.9369999999994292 79 0 250 8773 0.026291200000000001
0 5.9374999999994289 80 0 250 8774 0.026623999999999998
0 5.9379999999994286 80 0 250 8775 0.026623999999999998
0 5.9384999999994283 80 0 250 8776 0.026623999999999998
0 5.9389999999994281 79 0 250 8776 0.026291200000000001
0 5.9394999999994278 80 0 250 8777 0.026623999999999998
0 5.9399999999994275 80 0 250 8778 0.026623999999999998
0 5.9404999999994272 81 0 250 8779 0.0269568
0 5.940999999999427 79 0 250 8779 0.026291200000000001
0 5.9414999999994267 80 0 250 8780 0.026623999999999998
0 5.9419999999994264 80 0 250 8781 0.026623999999999998
0 5.9424999999994261 81 0 250 8782 0.0269568
0 5.9429999999994259 80 0 250 8783 0.026623999999999998
0 5.9434999999994256 80 0 250 8783 0.026623999999999998
0 5.9439999999994253 80 0 250 8784 0.026623999999999998
0 5.944499999999425 80 0 250 8785 0.026623999999999998
0 5.9449999999994247 81 0 250 8786 0.0269568
0 5.9454999999994245 79 0 250 8786 0.026291200000000001
0 5.9459999999994242 80 0 250 8787 0.026623999999999998
0 5.9464999999994239 79 0 250 8787 0.026291200000000001
0 5.9469999999994236 80 0 250 8788 0.026623999999999998
0 5.9474999999994234 79 0 250 8789 0.026291200000000001
0 5.9479999999994231 80 0 250 8790 0.026623999999999998
0 5.9484999999994228 79 0 250 8790 0.026291200000000001
0 5.9489999999994225 80 0 250 8791 0.026623999999999998
0 5.9494999999994223 80 0 250 8792 0.026623999999999998
0 5.949999999999422 80 0 250 8793 0.026623999999999998
0 5.9504999999994217 80 0 250 8794 0.026623999999999998
0 5.9509999999994214 80 0 250 8794 0.026623999999999998
0 5.9514999999994211 80 0 250 8795 0.026623999999999998
0 5.9519999999994209 80 0 250 8796 0.026623999999999998
0 5.9524999999994206 80 0 250 8797 0.026623999999999998
0 5.9529999999994203 79 0 250 8797 0.026291200000000001
0 5.95349999999942 80 0 250 8798 0.026623999999999998
0 5.9539999999994198 80 0 250 8799 0.026623999999999998
0 5.9544999999994195 80 0 250 8800 0.026623999999999998
0 5.9549999999994192 79 0 250 8800 0.026291200000000001
0 5.9554999999994189 80 0 250 8801 0.026623999999999998
0 5.9559999999994186 80 0 250 8802 0.026623999999999998
0 5.9564999999994184 81 0 250 8803 0.0269568
0 5.9569999999994181 79 0 250 8803 0.026291200000000001
0 5.9574999999994178 80 0 250 8804 0.026623999999999998
0 5.9579999999994175 80 0 250 8805 0.026623999999999998
0 5.9584999999994173 81 0 250 8806 0.0269568
0 5.958999999999417 80 0 250 8807 0.026623999999999998
0 5.9594999999994167 80 0 250 8807 0.026623999999999998
0 5.9599999999994164 80 0 250 8808 0.026623999999999998
0 5.9604999999994162 80 0 250 8809 0.026623999999999998
0 5.9609999999994159 81 0 250 8810 0.0269568
0 5.9614999999994156 79 0 250 8810 0.026291200000000001
0 5.9619999999994153 80 0 250 8811 0.026623999999999998
0 5.962499999999415 80 0 250 8812 0.026623999999999998
0 5.9629999999994148 80 0 250 8812 0.026623999999999998
0 5.9634999999994145 79 0 250 8813 0.026291200000000001
0 5.9639999999994142 80 0 250 8814 0.026623999999999998
0 5.9644999999994139 79 0 250 8814 0.026291200000000001
0 5.9649999999994137 80 0 250 8815 0.026623999999999998
0 5.9654999999994134 80 0 250 8816 0.026623999999999998
0 5.9659999999994131 80 0 250 8817 0.026623999999999998
0 5.9664999999994128 80 0 250 8818 0.026623999999999998
0 5.9669999999994126 80 0 250 8818 0.026623999999999998
0 5.9674999999994123 80 0 250 8819 0.026623999999999998
0 5.967999999999412 79 0 250 8820 0.026291200000000001
0 5.9684999999994117 80 0 250 8821 0.026623999999999998
0 5.9689999999994114 79 0 250 8821 0.026291200000000001
0 5.9694999999994112 80 0 250 8822 0.026623999999999998
0 5.9699999999994109 80 0 250 8823 0.026623999999999998
0 5.9704999999994106 80 0 250 8824 0.026623999999999998
0 5.9709999999994103 79 0 250 8824 0.026291200000000001
0 5.9714999999994101 80 0 250 8825 0.026623999999999998
0 5.9719999999994098 80 0 250 8826 0.026623999999999998
0 5.9724999999994095 81 0 250 8827 0.0269568
0 5.9729999999994092 80 0 250 8828 0.026623999999999998
0 5.9734999999994089 80 0 250 8828 0.026623999999999998
0 5.9739999999994087 80 0 250 8829 0.026623999999999998
0 5.9744999999994084 81 0 250 8830 0.0269568
0 5.9749999999994081 80 0 250 8831 0.026623999999999998
0 5.9754999999994078 79 0 250 8831 0.026291200000000001
0 5.9759999999994076 80 0 250 8832 0.026623999999999998
0 5.9764999999994073 80 0 250 8833 0.026623999999999998
0 5.976999999999407 81 0 250 8834 0.0269568
0 5.9774999999994067 79 0 250 8834 0.026291200000000001
0 5.9779999999994065 80 0 250 8835 0.026623999999999998
0 5.9784999999994062 79 0 250 8835 0.026291200000000001
0 5.9789999999994059 79 0 250 8835 0.026291200000000001
0 5.9794999999994056 77 0 250 8835 0.025625599999999998
0 5.9799999999994053 77 0 250 8835 0.025625599999999998
0 5.9804999999994051 76 0 250 8835 0.025292800000000001
0 5.9809999999994048 76 0 250 8835 0.025292800000000001
0 5.9814999999994045 75 0 250 8835 0.02496
0 5.9819999999994042 74 0 250 8835 0.024627199999999998
0 5.982499999999404 73 0 250 8835 0.024294400000000001
0 5.9829999999994037 72 0 250 8835 0.0239616
0 5.9834999999994034 72 0 250 8835 0.0239616
0 5.9839999999994031 70 0 250 8835 0.023296000000000001
0 5.9844999999994029 70 0 250 8835 0.023296000000000001
0 5.9849999999994026 69 0 250 8835 0.0229632
0 5.9854999999994023 69 0 250 8835 0.0229632
0 5.985999999999402 68 0 250 8835 0.022630399999999998
0 5.9864999999994017 67 0 250 8835 0.022297600000000001
0 5.9869999999994015 66 0 250 8835 0.0219648
0 5.9874999999994012 66 0 250 8835 0.0219648
0 5.9879999999994009 65 0 250 8835 0.021631999999999998
0 5.9884999999994006 66 0 250 8836 0.0219648
0 5.9889999999994004 64 0 250 8836 0.021299200000000001
0 5.9894999999994001 65 0 250 8837 0.021631999999999998
0 5.9899999999993998 64 0 250 8837 0.021299200000000001
0 5.9904999999993995 64 0 250 8838 0.021299200000000001
0 5.9909999999993993 64 0 250 8839 0.021299200000000001
0 5.991499999999399 64 0 250 8840 0.021299200000000001
0 5.9919999999993987 64 0 250 8840 0.021299200000000001
0 5.9924999999993984 64 0 250 8841 0.021299200000000001
0 5.9929999999993981 65 0 250 8842 0.021631999999999998
0 5.9934999999993979 64 0 250 8843 0.021299200000000001
0 5.9939999999993976 64 0 250 8843 0.021299200000000001
0 5.9944999999993973 64 0 250 8844 0.021299200000000001
0 5.994999999999397 65 0 250 8845 0.021631999999999998
0 5.9954999999993968 64 0 250 8846 0.021299200000000001
0 5.9959999999993965 65 0 250 8847 0.021631999999999998
0 5.9964999999993962 64 0 250 8847 0.021299200000000001
0 5.9969999999993959 65 0 250 8848 0.021631999999999998
0 5.9974999999993956 65 0 250 8849 0.021631999999999998
0 5.9979999999993954 65 0 250 8850 0.021631999999999998
0 5.9984999999993951 64 0 250 8850 0.021299200000000001
0 5.9989999999993948 64 0 250 8851 0.021299200000000001
0 5.9994999999993945 65 0 250 8852 0.021631999999999998
0 5.9999999999993943 64 0 250 8853 0.021299200000000001
0 6.000499999999394 64 0 250 8853 0.021299200000000001
0 6.0009999999993937 64 0 250 8854 0.021299200000000001
0 6.0014999999993934 65 0 250 8855 0.021631999999999998
0 6.0019999999993932 65 0 250 8856 0.021631999999999998
0 6.0024999999993929 65 0 250 8857 0.021631999999999998
0 6.0029999999993926 64 0 250 8857 0.021299200000000001
0 6.0034999999993923 65 0 250 8858 0.021631999999999998
0 6.003999999999392 65 0 250 8859 0.021631999999999998
0 6.0044999999993918 66 0 250 8860 0.0219648
0 6.0049999999993915 64 0 250 8860 0.021299200000000001
0 6.0054999999993912 64 0 250 8861 0.021299200000000001
0 6.0059999999993909 65 0 250 8862 0.021631999999999998
0 6.0064999999993907 64 0 250 8862 0.021299200000000001
0 6.0069999999993904 64 0 250 8863 0.021299200000000001
0 6.0074999999993901 64 0 250 8864 0.021299200000000001
0 6.0079999999993898 64 0 250 8864 0.021299200000000001
0 6.0084999999993896 64 0 250 8865 0.021299200000000001
0 6.0089999999993893 65 0 250 8866 0.021631999999999998
0 6.009499999999389 64 0 250 8867 0.021299200000000001
0 6.0099999999993887 64 0 250 8868 0.021299200000000001
0 6.0104999999993884 64 0 250 8868 0.021299200000000001
0 6.0109999999993882 64 0 250 8869 0.021299200000000001
0 6.0114999999993879 64 0 250 8870 0.021299200000000001
0 6.0119999999993876 64 0 250 8871 0.021299200000000001
0 6.0124999999993873 64 0 250 8871 0.021299200000000001
0 6.0129999999993871 64 0 250 8872 0.021299200000000001
0 6.0134999999993868 65 0 250 8873 0.021631999999999998
0 6.0139999999993865 64 0 250 8874 0.021299200000000001
0 6.0144999999993862 64 0 250 8874 0.021299200000000001
0 6.0149999999993859 64 0 250 8875 0.021299200000000001
0 6.0154999999993857 65 0 250 8876 0.021631999999999998
0 6.0159999999993854 64 0 250 8877 0.021299200000000001
0 6.0164999999993851 64 0 250 8877 0.021299200000000001
0 6.0169999999993848 64 0 250 8878 0.021299200000000001
0 6.0174999999993846 64 0 250 8879 0.021299200000000001
0 6.0179999999993843 65 0 250 8880 0.021631999999999998
0 6.018499999999384 64 0 250 8881 0.021299200000000001
0 6.0189999999993837 64 0 250 8881 0.021299200000000001
0 6.0194999999993835 64 0 250 8882 0.021299200000000001
0 6.0199999999993832 65 0 250 8883 0.021631999999999998
0 6.0204999999993829 65 0 250 8884 0.021631999999999998
0 6.0209999999993826 64 0 250 8884 0.021299200000000001
0 6.0214999999993823 64 0 250 8885 0.021299200000000001
0 6.0219999999993821 65 0 250 8886 0.021631999999999998
0 6.0224999999993818 65 0 250 8887 0.021631999999999998
0 6.0229999999993815 64 0 250 8887 0.021299200000000001
0 6.0234999999993812 64 0 250 8888 0.021299200000000001
0 6.023999999999381 64 0 250 8888 0.021299200000000001
0 6.0244999999993807 64 0 250 8889 0.021299200000000001
0 6.0249999999993804 64 0 250 8890 0.021299200000000001
0 6.0254999999993801 64 0 250 8891 0.021299200000000001
0 6.0259999999993799 64 0 250 8892 0.021299200000000001
0 6.0264999999993796 64 0 250 8892 0.021299200000000001
0 6.0269999999993793 64 0 250 8893 0.021299200000000001
0 6.027499999999379 64 0 250 8894 0.021299200000000001
0 6.0279999999993787 64 0 250 8895 0.021299200000000001
0 6.0284999999993785 64 0 250 8895 0.021299200000000001
0 6.0289999999993782 64 0 250 8896 0.021299200000000001
0 6.0294999999993779 65 0 250 8897 0.021631999999999998
0 6.0299999999993776 64 0 250 8898 0.021299200000000001
0 6.0304999999993774 64 0 250 8898 0.021299200000000001
0 6.0309999999993771 64 0 250 8899 0.021299200000000001
0 6.0314999999993768 65 0 250 8900 0.021631999999999998
0 6.0319999999993765 64 0 250 8901 0.021299200000000001
0 6.0324999999993763 63 0 250 8901 0.0209664
0 6.032999999999376 64 0 250 8902 0.021299200000000001
0 6.0334999999993757 64 0 250 8903 0.021299200000000001
0 6.0339999999993754 65 0 250 8904 0.021631999999999998
0 6.0344999999993751 64 0 250 8905 0.021299200000000001
0 6.0349999999993749 64 0 250 8905 0.021299200000000001
0 6.0354999999993746 64 0 250 8906 0.021299200000000001
0 6.0359999999993743 65 0 250 8907 0.021631999999999998
0 6.036499999999374 65 0 250 8908 0.021631999999999998
0 6.0369999999993738 64 0 250 8908 0.021299200000000001
0 6.0374999999993735 64 0 250 8909 0.021299200000000001
0 6.0379999999993732 65 0 250 8910 0.021631999999999998
0 6.0384999999993729 65 0 250 8911 0.021631999999999998
0 6.0389999999993726 64 0 250 8911 0.021299200000000001
0 6.0394999999993724 64 0 250 8912 0.021299200000000001
0 6.0399999999993721 63 0 250 8912 0.0209664
0 6.0404999999993718 64 0 250 8913 0.021299200000000001
0 6.0409999999993715 64 0 250 8914 0.021299200000000001
0 6.0414999999993713 64 0 250 8915 0.021299200000000001
0 6.041999999999371 64 0 250 8916 0.021299200000000001
0 6.0424999999993707 64 0 250 8916 0.021299200000000001
0 6.0429999999993704 64 0 250 8917 0.021299200000000001
0 6.0434999999993702 64 0 250 8918 0.021299200000000001
0 6.0439999999993699 64 0 250 8919 0.021299200000000001
0 6.0444999999993696 64 0 250 8919 0.021299200000000001
0 6.0449999999993693 64 0 250 8920 0.021299200000000001
0 6.045499999999369 65 0 250 8921 0.021631999999999998
0 6.0459999999993688 64 0 250 8922 0.021299200000000001
0 6.0464999999993685 64 0 250 8922 0.021299200000000001
0 6.0469999999993682 64 0 250 8923 0.021299200000000001
0 6.0474999999993679 64 0 250 8924 0.021299200000000001
0 6.0479999999993677 64 0 250 8925 0.021299200000000001
0 6.0484999999993674 64 0 250 8926 0.021299200000000001
0 6.0489999999993671 64 0 250 8926 0.021299200000000001
0 6.0494999999993668 64 0 250 8927 0.021299200000000001
0 6.0499999999993666 65 0 250 8928 0.021631999999999998
0 6.0504999999993663 64 0 250 8929 0.021299200000000001
0 6.050999999999366 64 0 250 8929 0.021299200000000001
0 6.0514999999993657 64 0 250 8930 0.021299200000000001
0 6.0519999999993654 65 0 250 8931 0.021631999999999998
0 6.0524999999993652 65 0 250 8932 0.021631999999999998
0 6.0529999999993649 64 0 250 8932 0.021299200000000001
0 6.0534999999993646 64 0 250 8933 0.021299200000000001
0 6.0539999999993643 65 0 250 8934 0.021631999999999998
0 6.0544999999993641 65 0 250 8935 0.021631999999999998
0 6.0549999999993638 64 0 250 8935 0.021299200000000001
0 6.0554999999993635 64 0 250 8936 0.021299200000000001
0 6.0559999999993632 64 0 250 8937 0.021299200000000001
0 6.0564999999993629 64 0 250 8937 0.021299200000000001
0 6.0569999999993627 64 0 250 8938 0.021299200000000001
0 6.0574999999993624 64 0 250 8939 0.021299200000000001
0 6.0579999999993621 64 0 250 8940 0.021299200000000001
0 6.0584999999993618 64 0 250 8940 0.021299200000000001
0 6.0589999999993616 64 0 250 8941 0.021299200000000001
0 6.0594999999993613 64 0 250 8942 0.021299200000000001
0 6.059999999999361 64 0 250 8943 0.021299200000000001
0 6.0604999999993607 64 0 250 8943 0.021299200000000001
0 6.0609999999993605 64 0 250 8944 0.021299200000000001
0 6.0614999999993602 65 0 250 8945 0.021631999999999998
0 6.0619999999993599 64 0 250 8946 0.021299200000000001
0 6.0624999999993596 64 0 250 8946 0.021299200000000001
0 6.0629999999993593 64 0 250 8947 0.021299200000000001
0 6.0634999999993591 64 0 250 8948 0.021299200000000001
0 6.0639999999993588 64 0 250 8949 0.021299200000000001
0 6.0644999999993585 64 0 250 8950 0.021299200000000001
0 6.0649999999993582 64 0 250 8950 0.021299200000000001
0 6.065499999999358 64 0 250 8951 0.021299200000000001
0 6.0659999999993577 65 0 250 8952 0.021631999999999998
0 6.0664999999993574 64 0 250 8953 0.021299200000000001
0 6.0669999999993571 64 0 250 8953 0.021299200000000001
0 6.0674999999993569 64 0 250 8954 0.021299200000000001
0 6.0679999999993566 65 0 250 8955 0.021631999999999998
0 6.0684999999993563 65 0 250 8956 0.021631999999999998
0 6.068999999999356 64 0 250 8956 0.021299200000000001
0 6.0694999999993557 64 0 250 8957 0.021299200000000001
0 6.0699999999993555 65 0 250 8958 0.021631999999999998
0 6.0704999999993552 65 0 250 8959 0.021631999999999998
0 6.0709999999993549 63 0 250 8959 0.0209664
0 6.0714999999993546 64 0 250 8960 0.021299200000000001
0 6.0719999999993544 64 0 250 8961 0.021299200000000001
0 6.0724999999993541 65 0 250 8962 0.021631999999999998
0 6.0729999999993538 64 0 250 8962 0.021299200000000001
0 6.0734999999993535 64 0 250 8963 0.021299200000000001
0 6.0739999999993532 64 0 250 8964 0.021299200000000001
0 6.074499999999353 64 0 250 8964 0.021299200000000001
0 6.0749999999993527 64 0 250 8965 0.021299200000000001
0 6.0754999999993524 64 0 250 8966 0.021299200000000001
0 6.0759999999993521 64 0 250 8967 0.021299200000000001
0 6.0764999999993519 64 0 250 8967 0.021299200000000001
0 6.0769999999993516 64 0 250 8968 0.021299200000000001
0 6.0774999999993513 65 0 250 8969 0.021631999999999998
0 6.077999999999351 64 0 250 8970 0.021299200000000001
0 6.0784999999993508 63 0 250 8970 0.0209664
0 6.0789999999993505 64 0 250 8971 0.021299200000000001
0 6.0794999999993502 64 0 250 8972 0.021299200000000001
0 6.0799999999993499 64 0 250 8973 0.021299200000000001
0 6.0804999999993496 64 0 250 8974 0.021299200000000001
0 6.0809999999993494 64 0 250 8974 0.021299200000000001
0 6.0814999999993491 64 0 250 8975 0.021299200000000001
0 6.0819999999993488 65 0 250 8976 0.021631999999999998
0 6.0824999999993485 64 0 250 8977 0.021299200000000001
0 6.0829999999993483 64 0 250 8977 0.021299200000000001
0 6.083499999999348 64 0 250 8978 0.021299200000000001
0 6.0839999999993477 65 0 250 8979 0.021631999999999998
0 6.0844999999993474 65 0 250 8980 0.021631999999999998
0 6.0849999999993472 64 0 250 8980 0.021299200000000001
0 6.0854999999993469 64 0 250 8981 0.021299200000000001
0 6.0859999999993466 65 0 250 8982 0.021631999999999998
0 6.0864999999993463 65 0 250 8983 0.021631999999999998
0 6.086999999999346 64 0 250 8984 0.021299200000000001
0 6.0874999999993458 64 0 250 8984 0.021299200000000001
0 6.0879999999993455 64 0 250 8985 0.021299200000000001
0 6.0884999999993452 65 0 250 8986 0.021631999999999998
0 6.0889999999993449 65 0 250 8987 0.021631999999999998
0 6.0894999999993447 64 0 250 8987 0.021299200000000001
0 6.0899999999993444 64 0 250 8988 0.021299200000000001
0 6.0904999999993441 64 0 250 8988 0.021299200000000001
0 6.0909999999993438 64 0 250 8989 0.021299200000000001
0 6.0914999999993436 64 0 250 8990 0.021299200000000001
0 6.0919999999993433 64 0 250 8991 0.021299200000000001
0 6.092499999999343 64 0 250 8991 0.021299200000000001
0 6.0929999999993427 64 0 250 8992 0.021299200000000001
0 6.0934999999993424 65 0 250 8993 0.021631999999999998
0 6.0939999999993422 64 0 250 8994 0.021299200000000001
0 6.0944999999993419 64 0 250 8995 0.021299200000000001
0 6.0949999999993416 64 0 250 8995 0.021299200000000001
0 6.0954999999993413 64 0 250 8996 0.021299200000000001
0 6.0959999999993411 64 0 250 8997 0.021299200000000001
0 6.0964999999993408 64 0 250 8998 0.021299200000000001
0 6.0969999999993405 64 0 250 8998 0.021299200000000001
0 6.0974999999993402 64 0 250 8999 0.021299200000000001
0 6.0979999999993399 65 0 250 9000 0.021631999999999998
0 6.0984999999993397 64 0 250 9001 0.021299200000000001
0 6.0989999999993394 64 0 250 9001 0.021299200000000001
0 6.0994999999993391 64 0 250 9002 0.021299200000000001
0 6.0999999999993388 65 0 250 9003 0.021631999999999998
0 6.1004999999993386 65 0 250 9004 0.021631999999999998
0 6.1009999999993383 64 0 250 9004 0.021299200000000001
0 6.101499999999338 64 0 250 9005 0.021299200000000001
0 6.1019999999993377 64 0 250 9006 0.021299200000000001
0 6.1024999999993375 65 0 250 9007 0.021631999999999998
0 6.1029999999993372 64 0 250 9008 0.021299200000000001
0 6.1034999999993369 64 0 250 9008 0.021299200000000001
0 6.1039999999993366 64 0 250 9009 0.021299200000000001
0 6.1044999999993363 65 0 250 9010 0.021631999999999998
0 6.1049999999993361 65 0 250 9011 0.021631999999999998
0 6.1054999999993358 64 0 250 9011 0.021299200000000001
0 6.1059999999993355 64 0 250 9012 0.021299200000000001
0 6.1064999999993352 64 0 250 9012 0.021299200000000001
0 6.106999999999335 64 0 250 9013 0.021299200000000001
0 6.1074999999993347 64 0 250 9014 0.021299200000000001
0 6.1079999999993344 64 0 250 9015 0.021299200000000001
0 6.1084999999993341 64 0 250 9015 0.021299200000000001
0 6.1089999999993339 64 0 250 9016 0.021299200000000001
0 6.1094999999993336 65 0 250 9017 0.021631999999999998
0 6.1099999999993333 64 0 250 9018 0.021299200000000001
0 6.110499999999333 64 0 250 9019 0.021299200000000001
0 6.1109999999993327 64 0 250 9019 0.021299200000000001
0 6.1114999999993325 64 0 250 9020 0.021299200000000001
0 6.1119999999993322 64 0 250 9021 0.021299200000000001
0 6.1124999999993319 64 0 250 9022 0.021299200000000001
0 6.1129999999993316 64 0 250 9022 0.021299200000000001
0 6.1134999999993314 64 0 250 9023 0.021299200000000001
0 6.1139999999993311 65 0 250 9024 0.021631999999999998
0 6.1144999999993308 64 0 250 9025 0.021299200000000001
0 6.1149999999993305 64 0 250 9025 0.021299200000000001
0 6.1154999999993302 64 0 250 9026 0.021299200000000001
0 6.11599999999933 65 0 250 9027 0.021631999999999998
0 6.1164999999993297 65 0 250 9028 0.021631999999999998
0 6.1169999999993294 64 0 250 9028 0.021299200000000001
0 6.1174999999993291 64 0 250 9029 0.021299200000000001
0 6.1179999999993289 64 0 250 9030 0.021299200000000001
0 6.1184999999993286 65 0 250 9031 0.021631999999999998
0 6.1189999999993283 64 0 250 9032 0.021299200000000001
0 6.119499999999328 64 0 250 9032 0.021299200000000001
0 6.1199999999993278 64 0 250 9033 0.021299200000000001
0 6.1204999999993275 65 0 250 9034 0.021631999999999998
0 6.1209999999993272 65 0 250 9035 0.021631999999999998
0 6.1214999999993269 64 0 250 9035 0.021299200000000001
0 6.1219999999993266 64 0 250 9036 0.021299200000000001
0 6.1224999999993264 65 0 250 9037 0.021631999999999998
0 6.1229999999993261 64 0 250 9037 0.021299200000000001
0 6.1234999999993258 64 0 250 9038 0.021299200000000001
0 6.1239999999993255 64 0 250 9039 0.021299200000000001
0 6.1244999999993253 64 0 250 9039 0.021299200000000001
0 6.124999999999325 64 0 250 9040 0.021299200000000001
0 6.1254999999993247 64 0 250 9041 0.021299200000000001
0 6.1259999999993244 64 0 250 9042 0.021299200000000001
0 6.1264999999993242 64 0 250 9043 0.021299200000000001
0 6.1269999999993239 64 0 250 9043 0.021299200000000001
0 6.1274999999993236 64 0 250 9044 0.021299200000000001
0 6.1279999999993233 64 0 250 9045 0.021299200000000001
0 6.128499999999323 64 0 250 9046 0.021299200000000001
0 6.1289999999993228 64 0 250 9046 0.021299200000000001
0 6.1294999999993225 64 0 250 9047 0.021299200000000001
0 6.1299999999993222 65 0 250 9048 0.021631999999999998
0 6.1304999999993219 64 0 250 9049 0.021299200000000001
0 6.1309999999993217 64 0 250 9049 0.021299200000000001
0 6.1314999999993214 64 0 250 9050 0.021299200000000001
0 6.1319999999993211 65 0 250 9051 0.021631999999999998
0 6.1324999999993208 65 0 250 9052 0.021631999999999998
0 6.1329999999993206 64 0 250 9053 0.021299200000000001
0 6.1334999999993203 64 0 250 9053 0.021299200000000001
0 6.13399999999932 64 0 250 9054 0.021299200000000001
0 6.1344999999993197 65 0 250 9055 0.021631999999999998
0 6.1349999999993194 64 0 250 9056 0.021299200000000001
0 6.1354999999993192 64 0 250 9056 0.021299200000000001
0 6.1359999999993189 64 0 250 9057 0.021299200000000001
0 6.1364999999993186 65 0 250 9058 0.021631999999999998
0 6.1369999999993183 65 0 250 9059 0.021631999999999998
0 6.1374999999993181 64 0 250 9059 0.021299200000000001
0 6.1379999999993178 64 0 250 9060 0.021299200000000001
0 6.1384999999993175 65 0 250 9061 0.021631999999999998
0 6.1389999999993172 65 0 250 9062 0.021631999999999998
0 6.1394999999993169 64 0 250 9062 0.021299200000000001
0 6.1399999999993167 64 0 250 9063 0.021299200000000001
0 6.1404999999993164 64 0 250 9064 0.021299200000000001
0 6.1409999999993161 64 0 250 9064 0.021299200000000001
0 6.1414999999993158 64 0 250 9065 0.021299200000000001
0 6.1419999999993156 64 0 250 9066 0.021299200000000001
0 6.1424999999993153 64 0 250 9067 0.021299200000000001
0 6.142999999999315 64 0 250 9067 0.021299200000000001
0 6.1434999999993147 64 0 250 9068 0.021299200000000001
0 6.1439999999993145 64 0 250 9069 0.021299200000000001
0 6.1444999999993142 64 0 250 9070 0.021299200000000001
0 6.1449999999993139 64 0 250 9070 0.021299200000000001
0 6.1454999999993136 64 0 250 9071 0.021299200000000001
0 6.1459999999993133 65 0 250 9072 0.021631999999999998
0 6.1464999999993131 64 0 250 9073 0.021299200000000001
0 6.1469999999993128 64 0 250 9073 0.021299200000000001
0 6.1474999999993125 64 0 250 9074 0.021299200000000001
0 6.1479999999993122 64 0 250 9075 0.021299200000000001
0 6.148499999999312 65 0 250 9076 0.021631999999999998
0 6.1489999999993117 64 0 250 9077 0.021299200000000001
0 6.1494999999993114 64 0 250 9077 0.021299200000000001
0 6.1499999999993111 64 0 250 9078 0.021299200000000001
0 6.1504999999993109 65 0 250 9079 0.021631999999999998
0 6.1509999999993106 64 0 250 9080 0.021299200000000001
0 6.1514999999993103 64 0 250 9080 0.021299200000000001
0 6.15199999999931 64 0 250 9081 0.021299200000000001
0 6.1524999999993097 65 0 250 9082 0.021631999999999998
0 6.1529999999993095 65 0 250 9083 0.021631999999999998
0 6.1534999999993092 64 0 250 9083 0.021299200000000001
0 6.1539999999993089 64 0 250 9084 0.021299200000000001
0 6.1544999999993086 65 0 250 9085 0.021631999999999998
0 6.1549999999993084 64 0 250 9085 0.021299200000000001
0 6.1554999999993081 63 0 250 9085 0.0209664
0 6.1559999999993078 62 0 250 9085 0.020633599999999998
0 6.1564999999993075 61 0 250 9085 0.020300800000000001
0 6.1569999999993072 61 0 250 9085 0.020300800000000001
0 6.157499999999307 60 0 250 9085 0.019968
0 6.1579999999993067 59 0 250 9085 0.019635199999999998
0 6.1584999999993064 58 0 250 9085 0.019302400000000001
0 6.1589999999993061 58 0 250 9085 0.019302400000000001
0 6.1594999999993059 57 0 250 9085 0.0189696
0 6.1599999999993056 57 0 250 9086 0.0189696
0 6.1604999999993053 56 0 250 9086 0.018636799999999999
0 6.160999999999305 57 0 250 9087 0.0189696
0 6.1614999999993048 56 0 250 9087 0.018636799999999999
0 6.1619999999993045 57 0 250 9088 0.0189696
0 6.1624999999993042 56 0 250 9089 0.018636799999999999
0 6.1629999999993039 57 0 250 9090 0.0189696
0 6.1634999999993036 56 0 250 9090 0.018636799999999999
0 6.1639999999993034 56 0 250 9091 0.018636799999999999
0 6.1644999999993031 57 0 250 9092 0.0189696
0 6.1649999999993028 56 0 250 9093 0.018636799999999999
0 6.1654999999993025 56 0 250 9093 0.018636799999999999
0 6.1659999999993023 56 0 250 9094 0.018636799999999999
0 6.166499999999302 57 0 250 9095 0.0189696
0 6.1669999999993017 56 0 250 9096 0.018636799999999999
0 6.1674999999993014 57 0 250 9097 0.0189696
0 6.1679999999993012 56 0 250 9097 0.018636799999999999
0 6.1684999999993009 57 0 250 9098 0.0189696
0 6.1689999999993006 57 0 250 9099 0.0189696
0 6.1694999999993003 57 0 250 9100 0.0189696
0 6.1699999999993 56 0 250 9100 0.018636799999999999
0 6.1704999999992998 57 0 250 9101 0.0189696
0 6.1709999999992995 57 0 250 9102 0.0189696
0 6.1714999999992992 56 0 250 9103 0.018636799999999999
0 6.1719999999992989 56 0 250 9103 0.018636799999999999
0 6.1724999999992987 56 0 250 9104 0.018636799999999999
0 6.1729999999992984 57 0 250 9105 0.0189696
0 6.1734999999992981 57 0 250 9106 0.0189696
0 6.1739999999992978 56 0 250 9106 0.018636799999999999
0 6.1744999999992976 56 0 250 9107 0.018636799999999999
0 6.1749999999992973 57 0 250 9108 0.0189696
0 6.175499999999297 57 0 250 9109 0.0189696
0 6.1759999999992967 57 0 250 9110 0.0189696
0 6.1764999999992964 56 0 250 9110 0.018636799999999999
0 6.1769999999992962 57 0 250 9111 0.0189696
0 6.1774999999992959 57 0 250 9112 0.0189696
0 6.1779999999992956 56 0 250 9112 0.018636799999999999
0 6.1784999999992953 56 0 250 9113 0.018636799999999999
0 6.1789999999992951 56 0 250 9114 0.018636799999999999
0 6.1794999999992948 56 0 250 9114 0.018636799999999999
0 6.1799999999992945 56 0 250 9115 0.018636799999999999
0 6.1804999999992942 57 0 250 9116 0.0189696
0 6.1809999999992939 56 0 250 9117 0.018636799999999999
0 6.1814999999992937 56 0 250 9117 0.018636799999999999
0 6.1819999999992934 56 0 250 9118 0.018636799999999999
0 6.1824999999992931 57 0 250 9119 0.0189696
0 6.1829999999992928 56 0 250 9120 0.018636799999999999
0 6.1834999999992926 57 0 250 9121 0.0189696
0 6.1839999999992923 56 0 250 9121 0.018636799999999999
0 6.184499999999292 56 0 250 9122 0.018636799999999999
0 6.1849999999992917 57 0 250 9123 0.0189696
0 6.1854999999992915 56 0 250 9124 0.018636799999999999
0 6.1859999999992912 56 0 250 9124 0.018636799999999999
0 6.1864999999992909 56 0 250 9125 0.018636799999999999
0 6.1869999999992906 57 0 250 9126 0.0189696
0 6.1874999999992903 56 0 250 9127 0.018636799999999999
0 6.1879999999992901 56 0 250 9127 0.018636799999999999
0 6.1884999999992898 56 0 250 9128 0.018636799999999999
0 6.1889999999992895 57 0 250 9129 0.0189696
0 6.1894999999992892 57 0 250 9130 0.0189696
0 6.189999999999289 57 0 250 9131 0.0189696
0 6.1904999999992887 56 0 250 9131 0.018636799999999999
0 6.1909999999992884 57 0 250 9132 0.0189696
0 6.1914999999992881 57 0 250 9133 0.0189696
0 6.1919999999992879 56 0 250 9134 0.018636799999999999
0 6.1924999999992876 56 0 250 9134 0.018636799999999999
0 6.1929999999992873 56 0 250 9135 0.018636799999999999
0 6.193499999999287 57 0 250 9136 0.0189696
0 6.1939999999992867 57 0 250 9137 0.0189696
0 6.1944999999992865 56 0 250 9137 0.018636799999999999
0 6.1949999999992862 56 0 250 9138 0.018636799999999999
0 6.1954999999992859 56 0 250 9138 0.018636799999999999
0 6.1959999999992856 56 0 250 9139 0.018636799999999999
0 6.1964999999992854 57 0 250 9140 0.0189696
0 6.1969999999992851 56 0 250 9141 0.018636799999999999
0 6.1974999999992848 57 0 250 9142 0.0189696
0 6.1979999999992845 56 0 250 9142 0.018636799999999999
0 6.1984999999992842 57 0 250 9143 0.0189696
0 6.198999999999284 56 0 250 9144 0.018636799999999999
0 6.1994999999992837 56 0 250 9145 0.018636799999999999
0 6.1999999999992834 56 0 250 9145 0.018636799999999999
0 6.2004999999992831 56 0 250 9146 0.018636799999999999
0 6.2009999999992829 57 0 250 9147 0.0189696
0 6.2014999999992826 56 0 250 9148 0.018636799999999999
0 6.2019999999992823 56 0 250 9148 0.018636799999999999
0 6.202499999999282 56 0 250 9149 0.018636799999999999
0 6.2029999999992818 57 0 250 9150 0.0189696
0 6.2034999999992815 56 0 250 9151 0.018636799999999999
0 6.2039999999992812 56 0 250 9151 0.018636799999999999
0 6.2044999999992809 56 0 250 9152 0.018636799999999999
0 6.2049999999992806 57 0 250 9153 0.0189696
0 6.2054999999992804 57 0 250 9154 0.0189696
0 6.2059999999992801 57 0 250 9155 0.0189696
0 6.2064999999992798 56 0 250 9155 0.018636799999999999
0 6.2069999999992795 56 0 250 9156 0.018636799999999999
0 6.2074999999992793 57 0 250 9157 0.0189696
0 6.207999999999279 56 0 250 9158 0.018636799999999999
0 6.2084999999992787 56 0 250 9158 0.018636799999999999
0 6.2089999999992784 56 0 250 9159 0.018636799999999999
0 6.2094999999992782 57 0 250 9160 0.0189696
0 6.2099999999992779 57 0 250 9161 0.0189696
0 6.2104999999992776 56 0 250 9161 0.018636799999999999
0 6.2109999999992773 56 0 250 9162 0.018636799999999999
0 6.211499999999277 56 0 250 9162 0.018636799999999999
0 6.2119999999992768 56 0 250 9163 0.018636799999999999
0 6.2124999999992765 57 0 250 9164 0.0189696
0 6.2129999999992762 56 0 250 9165 0.018636799999999999
0 6.2134999999992759 57 0 250 9166 0.0189696
0 6.2139999999992757 56 0 250 9166 0.018636799999999999
0 6.2144999999992754 56 0 250 9167 0.018636799999999999
0 6.2149999999992751 56 0 250 9168 0.018636799999999999
0 6.2154999999992748 56 0 250 9169 0.018636799999999999
0 6.2159999999992746 56 0 250 9169 0.018636799999999999
0 6.2164999999992743 56 0 250 9170 0.018636799999999999
0 6.216999999999274 57 0 250 9171 0.0189696
0 6.2174999999992737 56 0 250 9172 0.018636799999999999
0 6.2179999999992734 56 0 250 9172 0.018636799999999999
0 6.2184999999992732 56 0 250 9173 0.018636799999999999
0 6.2189999999992729 57 0 250 9174 0.0189696
0 6.2194999999992726 56 0 250 9175 0.018636799999999999
0 6.2199999999992723 56 0 250 9175 0.018636799999999999
0 6.2204999999992721 56 0 250 9176 0.018636799999999999
0 6.2209999999992718 57 0 250 9177 0.0189696
0 6.2214999999992715 57 0 250 9178 0.0189696
0 6.2219999999992712 57 0 250 9179 0.0189696
0 6.2224999999992709 56 0 250 9179 0.018636799999999999
0 6.2229999999992707 56 0 250 9180 0.018636799999999999
0 6.2234999999992704 57 0 250 9181 0.0189696
0 6.2239999999992701 56 0 250 9182 0.018636799999999999
0 6.2244999999992698 56 0 250 9182 0.018636799999999999
0 6.2249999999992696 56 0 250 9183 0.018636799999999999
0 6.2254999999992693 57 0 250 9184 0.0189696
0 6.225999999999269 57 0 250 9185 0.0189696
0 6.2264999999992687 56 0 250 9185 0.018636799999999999
0 6.2269999999992685 56 0 250 9186 0.018636799999999999
0 6.2274999999992682 57 0 250 9187 0.0189696
0 6.2279999999992679 56 0 250 9187 0.018636799999999999
0 6.2284999999992676 57 0 250 9188 0.0189696
0 6.2289999999992673 56 0 250 9189 0.018636799999999999
0 6.2294999999992671 57 0 250 9190 0.0189696
0 6.2299999999992668 56 0 250 9190 0.018636799999999999
0 6.2304999999992665 56 0 250 9191 0.018636799999999999
0 6.2309999999992662 56 0 250 9192 0.018636799999999999
0 6.231499999999266 56 0 250 9193 0.018636799999999999
0 6.2319999999992657 56 0 250 9193 0.018636799999999999
0 6.2324999999992654 56 0 250 9194 0.018636799999999999
0 6.2329999999992651 57 0 250 9195 0.0189696
0 6.2334999999992649 56 0 250 9196 0.018636799999999999
0 6.2339999999992646 56 0 250 9196 0.018636799999999999
0 6.2344999999992643 56 0 250 9197 0.018636799999999999
0 6.234999999999264 57 0 250 9198 0.0189696
0 6.2354999999992637 56 0 250 9199 0.018636799999999999
0 6.2359999999992635 56 0 250 9199 0.018636799999999999
0 6.2364999999992632 56 0 250 9200 0.018636799999999999
0 6.2369999999992629 57 0 250 9201 0.0189696
0 6.2374999999992626 57 0 250 9202 0.0189696
0 6.2379999999992624 57 0 250 9203 0.0189696
0 6.2384999999992621 56 0 250 9203 0.018636799999999999
0 6.2389999999992618 56 0 250 9204 0.018636799999999999
0 6.2394999999992615 57 0 250 9205 0.0189696
0 6.2399999999992612 56 0 250 9206 0.018636799999999999
0 6.240499999999261 56 0 250 9206 0.018636799999999999
0 6.2409999999992607 56 0 250 9207 0.018636799999999999
0 6.2414999999992604 57 0 250 9208 0.0189696
0 6.2419999999992601 57 0 250 9209 0.0189696
0 6.2424999999992599 56 0 250 9209 0.018636799999999999
0 6.2429999999992596 56 0 250 9210 0.018636799999999999
0 6.2434999999992593 57 0 250 9211 0.0189696
0 6.243999999999259 57 0 250 9212 0.0189696
0 6.2444999999992588 57 0 250 9212 0.0189696
0 6.2449999999992585 56 0 250 9213 0.018636799999999999
0 6.2454999999992582 57 0 250 9214 0.0189696
0 6.2459999999992579 56 0 250 9214 0.018636799999999999
0 6.2464999999992576 56 0 250 9215 0.018636799999999999
0 6.2469999999992574 56 0 250 9216 0.018636799999999999
0 6.2474999999992571 56 0 250 9217 0.018636799999999999
0 6.2479999999992568 56 0 250 9217 0.018636799999999999
0 6.2484999999992565 56 0 250 9218 0.018636799999999999
0 6.2489999999992563 57 0 250 9219 0.0189696
0 6.249499999999256 56 0 250 9220 0.018636799999999999
0 6.2499999999992557 56 0 250 9220 0.018636799999999999
0 6.2504999999992554 56 0 250 9221 0.018636799999999999
0 6.2509999999992552 57 0 250 9222 0.0189696
0 6.2514999999992549 56 0 250 9223 0.018636799999999999
0 6.2519999999992546 57 0 250 9224 0.0189696
0 6.2524999999992543 56 0 250 9224 0.018636799999999999
0 6.252999999999254 57 0 250 9225 0.0189696
0 6.2534999999992538 57 0 250 9226 0.0189696
0 6.2539999999992535 56 0 250 9227 0.018636799999999999
0 6.2544999999992532 56 0 250 9227 0.018636799999999999
0 6.2549999999992529 56 0 250 9228 0.018636799999999999
0 6.2554999999992527 57 0 250 9229 0.0189696
0 6.2559999999992524 56 0 250 9230 0.018636799999999999
0 6.2564999999992521 56 0 250 9230 0.018636799999999999
0 6.2569999999992518 56 0 250 9231 0.018636799999999999
0 6.2574999999992515 57 0 250 9232 0.0189696
0 6.2579999999992513 57 0 250 9233 0.0189696
0 6.258499999999251 56 0 250 9233 0.018636799999999999
0 6.2589999999992507 56 0 250 9234 0.018636799999999999
0 6.2594999999992504 57 0 250 9235 0.0189696
0 6.2599999999992502 57 0 250 9236 0.0189696
0 6.2604999999992499 58 0 250 9237 0.019302400000000001
0 6.2609999999992496 56 0 250 9237 0.018636799999999999
0 6.2614999999992493 56 0 250 9238 0.018636799999999999
0 6.2619999999992491 56 0 250 9238 0.018636799999999999
0 6.2624999999992488 56 0 250 9239 0.018636799999999999
0 6.2629999999992485 56 0 250 9240 0.018636799999999999
0 6.2634999999992482 56 0 250 9241 0.018636799999999999
0 6.2639999999992479 56 0 250 9241 0.018636799999999999
0 6.2644999999992477 56 0 250 9242 0.018636799999999999
0 6.2649999999992474 57 0 250 9243 0.0189696
0 6.2654999999992471 56 0 250 9244 0.018636799999999999
0 6.2659999999992468 56 0 250 9244 0.018636799999999999
0 6.2664999999992466 56 0 250 9245 0.018636799999999999
0 6.2669999999992463 57 0 250 9246 0.0189696
0 6.267499999999246 56 0 250 9247 0.018636799999999999
0 6.2679999999992457 57 0 250 9248 0.0189696
0 6.2684999999992455 56 0 250 9248 0.018636799999999999
0 6.2689999999992452 56 0 250 9249 0.018636799999999999
0 6.2694999999992449 57 0 250 9250 0.0189696
0 6.2699999999992446 56 0 250 9251 0.018636799999999999
0 6.2704999999992443 56 0 250 9251 0.018636799999999999
0 6.2709999999992441 56 0 250 9252 0.018636799999999999
0 6.2714999999992438 57 0 250 9253 0.0189696
0 6.2719999999992435 56 0 250 9254 0.018636799999999999
0 6.2724999999992432 56 0 250 9254 0.018636799999999999
0 6.272999999999243 56 0 250 9255 0.018636799999999999
0 6.2734999999992427 57 0 250 9256 0.0189696
0 6.2739999999992424 57 0 250 9257 0.0189696
0 6.2744999999992421 56 0 250 9257 0.018636799999999999
0 6.2749999999992419 56 0 250 9258 0.018636799999999999
0 6.2754999999992416 57 0 250 9259 0.0189696
0 6.2759999999992413 57 0 250 9260 0.0189696
0 6.276499999999241 58 0 250 9261 0.019302400000000001
0 6.2769999999992407 56 0 250 9261 0.018636799999999999
0 6.2774999999992405 56 0 250 9262 0.018636799999999999
0 6.2779999999992402 56 0 250 9262 0.018636799999999999
0 6.2784999999992399 56 0 250 9263 0.018636799999999999
0 6.2789999999992396 56 0 250 9264 0.018636799999999999
0 6.2794999999992394 56 0 250 9265 0.018636799999999999
0 6.2799999999992391 56 0 250 9265 0.018636799999999999
0 6.2804999999992388 56 0 250 9266 0.018636799999999999
0 6.2809999999992385 57 0 250 9267 0.0189696
0 6.2814999999992382 56 0 250 9268 0.018636799999999999
0 6.281999999999238 56 0 250 9268 0.018636799999999999
0 6.2824999999992377 56 0 250 9269 0.018636799999999999
0 6.2829999999992374 57 0 250 9270 0.0189696
0 6.2834999999992371 56 0 250 9271 0.018636799999999999
0 6.2839999999992369 57 0 250 9272 0.0189696
0 6.2844999999992366 56 0 250 9272 0.018636799999999999
0 6.2849999999992363 56 0 250 9273 0.018636799999999999
0 6.285499999999236 57 0 250 9274 0.0189696
0 6.2859999999992358 56 0 250 9275 0.018636799999999999
0 6.2864999999992355 56 0 250 9275 0.018636799999999999
0 6.2869999999992352 56 0 250 9276 0.018636799999999999
0 6.2874999999992349 57 0 250 9277 0.0189696
0 6.2879999999992346 56 0 250 9278 0.018636799999999999
0 6.2884999999992344 56 0 250 9278 0.018636799999999999
0 6.2889999999992341 56 0 250 9279 0.018636799999999999
0 6.2894999999992338 57 0 250 9280 0.0189696
0 6.2899999999992335 57 0 250 9281 0.0189696
0 6.2904999999992333 57 0 250 9282 0.0189696
0 6.290999999999233 56 0 250 9282 0.018636799999999999
0 6.2914999999992327 57 0 250 9283 0.0189696
0 6.2919999999992324 57 0 250 9284 0.0189696
0 6.2924999999992322 57 0 250 9285 0.0189696
0 6.2929999999992319 56 0 250 9285 0.018636799999999999
0 6.2934999999992316 56 0 250 9286 0.018636799999999999
0 6.2939999999992313 57 0 250 9287 0.0189696
0 6.294499999999231 56 0 250 9287 0.018636799999999999
0 6.2949999999992308 56 0 250 9288 0.018636799999999999
0 6.2954999999992305 56 0 250 9289 0.018636799999999999
0 6.2959999999992302 56 0 250 9289 0.018636799999999999
0 6.2964999999992299 56 0 250 9290 0.018636799999999999
0 6.2969999999992297 57 0 250 9291 0.0189696
0 6.2974999999992294 56 0 250 9292 0.018636799999999999
0 6.2979999999992291 57 0 250 9293 0.0189696
0 6.2984999999992288 56 0 250 9293 0.018636799999999999
0 6.2989999999992285 57 0 250 9294 0.0189696
0 6.2994999999992283 56 0 250 9295 0.018636799999999999
0 6.299999999999228 56 0 250 9296 0.018636799999999999
0 6.3004999999992277 56 0 250 9296 0.018636799999999999
0 6.3009999999992274 56 0 250 9297 0.018636799999999999
0 6.3014999999992272 57 0 250 9298 0.0189696
0 6.3019999999992269 56 0 250 9299 0.018636799999999999
0 6.3024999999992266 56 0 250 9299 0.018636799999999999
0 6.3029999999992263 56 0 250 9300 0.018636799999999999
0 6.3034999999992261 57 0 250 9301 0.0189696
0 6.3039999999992258 56 0 250 9302 0.018636799999999999
0 6.3044999999992255 56 0 250 9302 0.018636799999999999
0 6.3049999999992252 56 0 250 9303 0.018636799999999999
0 6.3054999999992249 57 0 250 9304 0.0189696
0 6.3059999999992247 57 0 250 9305 0.0189696
0 6.3064999999992244 57 0 250 9306 0.0189696
0 6.3069999999992241 56 0 250 9306 0.018636799999999999
0 6.3074999999992238 56 0 250 9307 0.018636799999999999
0 6.3079999999992236 57 0 250 9308 0.0189696
0 6.3084999999992233 57 0 250 9309 0.0189696
0 6.308999999999223 56 0 250 9309 0.018636799999999999
0 6.3094999999992227 56 0 250 9310 0.018636799999999999
0 6.3099999999992225 57 0 250 9311 0.0189696
0 6.3104999999992222 57 0 250 9312 0.0189696
0 6.3109999999992219 56 0 250 9312 0.018636799999999999
0 6.3114999999992216 56 0 250 9313 0.018636799999999999
0 6.3119999999992213 56 0 250 9313 0.018636799999999999
0 6.3124999999992211 56 0 250 9314 0.018636799999999999
0 6.3129999999992208 57 0 250 9315 0.0189696
0 6.3134999999992205 56 0 250 9316 0.018636799999999999
0 6.3139999999992202 57 0 250 9317 0.0189696
0 6.31449999999922 56 0 250 9317 0.018636799999999999
0 6.3149999999992197 56 0 250 9318 0.018636799999999999
0 6.3154999999992194 56 0 250 9319 0.018636799999999999
0 6.3159999999992191 56 0 250 9320 0.018636799999999999
0 6.3164999999992189 56 0 250 9320 0.018636799999999999
0 6.3169999999992186 56 0 250 9321 0.018636799999999999
0 6.3174999999992183 57 0 250 9322 0.0189696
0 6.317999999999218 56 0 250 9323 0.018636799999999999
0 6.3184999999992177 56 0 250 9323 0.018636799999999999
0 6.3189999999992175 56 0 250 9324 0.018636799999999999
0 6.3194999999992172 57 0 250 9325 0.0189696
0 6.3199999999992169 56 0 250 9326 0.018636799999999999
0 6.3204999999992166 56 0 250 9326 0.018636799999999999
0 6.3209999999992164 56 0 250 9327 0.018636799999999999
0 6.3214999999992161 57 0 250 9328 0.0189696
0 6.3219999999992158 57 0 250 9329 0.0189696
0 6.3224999999992155 57 0 250 9330 0.0189696
0 6.3229999999992152 56 0 250 9330 0.018636799999999999
0 6.323499999999215 56 0 250 9331 0.018636799999999999
0 6.3239999999992147 57 0 250 9332 0.0189696
0 6.3244999999992144 57 0 250 9333 0.0189696
0 6.3249999999992141 56 0 250 9333 0.018636799999999999
0 6.3254999999992139 56 0 250 9334 0.018636799999999999
0 6.3259999999992136 57 0 250 9335 0.0189696
0 6.3264999999992133 56 0 250 9335 0.018636799999999999
0 6.326999999999213 55 0 250 9335 0.018304000000000001
0 6.3274999999992128 54 0 250 9335 0.0179712
0 6.3279999999992125 54 0 250 9335 0.0179712
0 6.3284999999992122 53 0 250 9335 0.017638399999999999
0 6.3289999999992119 54 0 250 9336 0.0179712
0 6.3294999999992116 52 0 250 9336 0.017305600000000001
0 6.3299999999992114 53 0 250 9337 0.017638399999999999
0 6.3304999999992111 52 0 250 9337 0.017305600000000001
0 6.3309999999992108 52 0 250 9338 0.017305600000000001
0 6.3314999999992105 52 0 250 9339 0.017305600000000001
0 6.3319999999992103 52 0 250 9340 0.017305600000000001
0 6.33249999999921 52 0 250 9340 0.017305600000000001
0 6.3329999999992097 52 0 250 9341 0.017305600000000001
0 6.3334999999992094 53 0 250 9342 0.017638399999999999
0 6.3339999999992092 52 0 250 9343 0.017305600000000001
0 6.3344999999992089 53 0 250 9344 0.017638399999999999
0 6.3349999999992086 52 0 250 9344 0.017305600000000001
0 6.3354999999992083 53 0 250 9345 0.017638399999999999
0 6.335999999999208 52 0 250 9346 0.017305600000000001
0 6.3364999999992078 53 0 250 9347 0.017638399999999999
0 6.3369999999992075 52 0 250 9347 0.017305600000000001
0 6.3374999999992072 53 0 250 9348 0.017638399999999999
0 6.3379999999992069 53 0 250 9349 0.017638399999999999
0 6.3384999999992067 52 0 250 9350 0.017305600000000001
0 6.3389999999992064 52 0 250 9350 0.017305600000000001
0 6.3394999999992061 52 0 250 9351 0.017305600000000001
0 6.3399999999992058 53 0 250 9352 0.017638399999999999
0 6.3404999999992055 53 0 250 9353 0.017638399999999999
0 6.3409999999992053 52 0 250 9353 0.017305600000000001
0 6.341499999999205 52 0 250 9354 0.017305600000000001
0 6.3419999999992047 53 0 250 9355 0.017638399999999999
0 6.3424999999992044 53 0 250 9356 0.017638399999999999
0 6.3429999999992042 53 0 250 9357 0.017638399999999999
0 6.3434999999992039 52 0 250 9357 0.017305600000000001
0 6.3439999999992036 53 0 250 9358 0.017638399999999999
0 6.3444999999992033 53 0 250 9359 0.017638399999999999
0 6.3449999999992031 54 0 250 9360 0.0179712
0 6.3454999999992028 52 0 250 9360 0.017305600000000001
0 6.3459999999992025 52 0 250 9361 0.017305600000000001
0 6.3464999999992022 53 0 250 9362 0.017638399999999999
0 6.3469999999992019 52 0 250 9362 0.017305600000000001
0 6.3474999999992017 52 0 250 9363 0.017305600000000001
0 6.3479999999992014 52 0 250 9364 0.017305600000000001
0 6.3484999999992011 52 0 250 9364 0.017305600000000001
0 6.3489999999992008 52 0 250 9365 0.017305600000000001
0 6.3494999999992006 53 0 250 9366 0.017638399999999999
0 6.3499999999992003 52 0 250 9367 0.017305600000000001
0 6.3504999999992 53 0 250 9368 0.017638399999999999
0 6.3509999999991997 52 0 250 9368 0.017305600000000001
0 6.3514999999991995 53 0 250 9369 0.017638399999999999
0 6.3519999999991992 52 0 250 9370 0.017305600000000001
0 6.3524999999991989 52 0 250 9371 0.017305600000000001
0 6.3529999999991986 52 0 250 9371 0.017305600000000001
0 6.3534999999991983 52 0 250 9372 0.017305600000000001
0 6.3539999999991981 53 0 250 9373 0.017638399999999999
0 6.3544999999991978 52 0 250 9374 0.017305600000000001
0 6.3549999999991975 52 0 250 9374 0.017305600000000001
0 6.3554999999991972 52 0 250 9375 0.017305600000000001
0 6.355999999999197 53 0 250 9376 0.017638399999999999
0 6.3564999999991967 53 0 250 9377 0.017638399999999999
0 6.3569999999991964 53 0 250 9378 0.017638399999999999
0 6.3574999999991961 52 0 250 9378 0.017305600000000001
0 6.3579999999991959 53 0 250 9379 0.017638399999999999
0 6.3584999999991956 53 0 250 9380 0.017638399999999999
0 6.3589999999991953 53 0 250 9381 0.017638399999999999
0 6.359499999999195 52 0 250 9381 0.017305600000000001
0 6.3599999999991947 52 0 250 9382 0.017305600000000001
0 6.3604999999991945 53 0 250 9383 0.017638399999999999
0 6.3609999999991942 53 0 250 9384 0.017638399999999999
0 6.3614999999991939 52 0 250 9384 0.017305600000000001
0 6.3619999999991936 52 0 250 9385 0.017305600000000001
0 6.3624999999991934 53 0 250 9386 0.017638399999999999
0 6.3629999999991931 53 0 250 9387 0.017638399999999999
0 6.3634999999991928 52 0 250 9387 0.017305600000000001
0 6.3639999999991925 52 0 250 9388 0.017305600000000001
0 6.3644999999991922 53 0 250 9389 0.017638399999999999
0 6.364999999999192 52 0 250 9389 0.017305600000000001
0 6.3654999999991917 53 0 250 9390 0.017638399999999999
0 6.3659999999991914 52 0 250 9391 0.017305600000000001
0 6.3664999999991911 53 0 250 9392 0.017638399999999999
0 6.3669999999991909 52 0 250 9392 0.017305600000000001
0 6.3674999999991906 52 0 250 9393 0.017305600000000001
0 6.3679999999991903 52 0 250 9394 0.017305600000000001
0 6.36849999999919 52 0 250 9395 0.017305600000000001
0 6.3689999999991898 52 0 250 9395 0.017305600000000001
0 6.3694999999991895 52 0 250 9396 0.017305600000000001
0 6.3699999999991892 53 0 250 9397 0.017638399999999999
0 6.3704999999991889 52 0 250 9398 0.017305600000000001
0 6.3709999999991886 52 0 250 9398 0.017305600000000001
0 6.3714999999991884 52 0 250 9399 0.017305600000000001
0 6.3719999999991881 53 0 250 9400 0.017638399999999999
0 6.3724999999991878 53 0 250 9401 0.017638399999999999
0 6.3729999999991875 53 0 250 9402 0.017638399999999999
0 6.3734999999991873 52 0 250 9402 0.017305600000000001
0 6.373999999999187 53 0 250 9403 0.017638399999999999
0 6.3744999999991867 53 0 250 9404 0.017638399999999999
0 6.3749999999991864 53 0 250 9405 0.017638399999999999
0 6.3754999999991862 52 0 250 9405 0.017305600000000001
0 6.3759999999991859 52 0 250 9406 0.017305600000000001
0 6.3764999999991856 53 0 250 9407 0.017638399999999999
0 6.3769999999991853 53 0 250 9408 0.017638399999999999
0 6.377499999999185 52 0 250 9408 0.017305600000000001
0 6.3779999999991848 52 0 250 9409 0.017305600000000001
0 6.3784999999991845 53 0 250 9410 0.017638399999999999
0 6.3789999999991842 53 0 250 9411 0.017638399999999999
0 6.3794999999991839 52 0 250 9411 0.017305600000000001
0 6.3799999999991837 52 0 250 9412 0.017305600000000001
0 6.3804999999991834 53 0 250 9413 0.017638399999999999
0 6.3809999999991831 52 0 250 9413 0.017305600000000001
0 6.3814999999991828 53 0 250 9414 0.017638399999999999
0 6.3819999999991825 52 0 250 9415 0.017305600000000001
0 6.3824999999991823 53 0 250 9416 0.017638399999999999
0 6.382999999999182 52 0 250 9416 0.017305600000000001
0 6.3834999999991817 52 0 250 9417 0.017305600000000001
0 6.3839999999991814 52 0 250 9418 0.017305600000000001
0 6.3844999999991812 52 0 250 9419 0.017305600000000001
0 6.3849999999991809 52 0 250 9419 0.017305600000000001
0 6.3854999999991806 52 0 250 9420 0.017305600000000001
0 6.3859999999991803 53 0 250 9421 0.017638399999999999
0 6.3864999999991801 52 0 250 9422 0.017305600000000001
0 6.3869999999991798 52 0 250 9422 0.017305600000000001
0 6.3874999999991795 52 0 250 9423 0.017305600000000001
0 6.3879999999991792 53 0 250 9424 0.017638399999999999
0 6.3884999999991789 53 0 250 9425 0.017638399999999999
0 6.3889999999991787 53 0 250 9426 0.017638399999999999
0 6.3894999999991784 52 0 250 9426 0.017305600000000001
0 6.3899999999991781 53 0 250 9427 0.017638399999999999
0 6.3904999999991778 53 0 250 9428 0.017638399999999999
0 6.3909999999991776 52 0 250 9429 0.017305600000000001
0 6.3914999999991773 52 0 250 9429 0.017305600000000001
0 6.391999999999177 52 0 250 9430 0.017305600000000001
0 6.3924999999991767 53 0 250 9431 0.017638399999999999
0 6.3929999999991765 53 0 250 9432 0.017638399999999999
0 6.3934999999991762 52 0 250 9432 0.017305600000000001
0 6.3939999999991759 52 0 250 9433 0.017305600000000001
0 6.3944999999991756 53 0 250 9434 0.017638399999999999
0 6.3949999999991753 53 0 250 9435 0.017638399999999999
0 6.3954999999991751 52 0 250 9435 0.017305600000000001
0 6.3959999999991748 52 0 250 9436 0.017305600000000001
0 6.3964999999991745 53 0 250 9437 0.017638399999999999
0 6.3969999999991742 52 0 250 9437 0.017305600000000001
0 6.397499999999174 53 0 250 9438 0.017638399999999999
0 6.3979999999991737 52 0 250 9439 0.017305600000000001
0 6.3984999999991734 52 0 250 9440 0.017305600000000001
0 6.3989999999991731 52 0 250 9440 0.017305600000000001
0 6.3994999999991729 52 0 250 9441 0.017305600000000001
0 6.3999999999991726 52 0 250 9442 0.017305600000000001
0 6.4004999999991723 52 0 250 9443 0.017305600000000001
0 6.400999999999172 52 0 250 9443 0.017305600000000001
0 6.4014999999991717 52 0 250 9444 0.017305600000000001
0 6.4019999999991715 53 0 250 9445 0.017638399999999999
0 6.4024999999991712 52 0 250 9446 0.017305600000000001
0 6.4029999999991709 52 0 250 9446 0.017305600000000001
0 6.4034999999991706 52 0 250 9447 0.017305600000000001
0 6.4039999999991704 53 0 250 9448 0.017638399999999999
0 6.4044999999991701 53 0 250 9449 0.017638399999999999
0 6.4049999999991698 53 0 250 9450 0.017638399999999999
0 6.4054999999991695 52 0 250 9450 0.017305600000000001
0 6.4059999999991692 53 0 250 9451 0.017638399999999999
0 6.406499999999169 53 0 250 9452 0.017638399999999999
0 6.4069999999991687 52 0 250 9453 0.017305600000000001
0 6.4074999999991684 52 0 250 9453 0.017305600000000001
0 6.4079999999991681 52 0 250 9454 0.017305600000000001
0 6.4084999999991679 53 0 250 9455 0.017638399999999999
0 6.4089999999991676 53 0 250 9456 0.017638399999999999
0 6.4094999999991673 52 0 250 9456 0.017305600000000001
0 6.409999999999167 52 0 250 9457 0.017305600000000001
0 6.4104999999991668 53 0 250 9458 0.017638399999999999
0 6.4109999999991665 53 0 250 9459 0.017638399999999999
0 6.4114999999991662 53 0 250 9460 0.017638399999999999
0 6.4119999999991659 52 0 250 9460 0.017305600000000001
0 6.4124999999991656 53 0 250 9461 0.017638399999999999
0 6.4129999999991654 53 0 250 9462 0.017638399999999999
0 6.4134999999991651 53 0 250 9462 0.017638399999999999
0 6.4139999999991648 52 0 250 9463 0.017305600000000001
0 6.4144999999991645 52 0 250 9464 0.017305600000000001
0 6.4149999999991643 52 0 250 9464 0.017305600000000001
0 6.415499999999164 52 0 250 9465 0.017305600000000001
0 6.4159999999991637 52 0 250 9466 0.017305600000000001
0 6.4164999999991634 52 0 250 9467 0.017305600000000001
0 6.4169999999991632 52 0 250 9467 0.017305600000000001
0 6.4174999999991629 52 0 250 9468 0.017305600000000001
0 6.4179999999991626 53 0 250 9469 0.017638399999999999
0 6.4184999999991623 52 0 250 9470 0.017305600000000001
0 6.418999999999162 53 0 250 9471 0.017638399999999999
0 6.4194999999991618 52 0 250 9471 0.017305600000000001
0 6.4199999999991615 53 0 250 9472 0.017638399999999999
0 6.4204999999991612 53 0 250 9473 0.017638399999999999
0 6.4209999999991609 53 0 250 9474 0.017638399999999999
0 6.4214999999991607 52 0 250 9474 0.017305600000000001
0 6.4219999999991604 52 0 250 9475 0.017305600000000001
0 6.4224999999991601 53 0 250 9476 0.017638399999999999
0 6.4229999999991598 52 0 250 9477 0.017305600000000001
0 6.4234999999991595 52 0 250 9477 0.017305600000000001
0 6.4239999999991593 52 0 250 9478 0.017305600000000001
0 6.424499999999159 53 0 250 9479 0.017638399999999999
0 6.4249999999991587 53 0 250 9480 0.017638399999999999
0 6.4254999999991584 52 0 250 9480 0.017305600000000001
0 6.4259999999991582 52 0 250 9481 0.017305600000000001
0 6.4264999999991579 53 0 250 9482 0.017638399999999999
0 6.4269999999991576 53 0 250 9483 0.017638399999999999
0 6.4274999999991573 53 0 250 9484 0.017638399999999999
0 6.4279999999991571 52 0 250 9484 0.017305600000000001
0 6.4284999999991568 53 0 250 9485 0.017638399999999999
0 6.4289999999991565 53 0 250 9486 0.017638399999999999
0 6.4294999999991562 54 0 250 9487 0.0179712
0 6.4299999999991559 52 0 250 9487 0.017305600000000001
0 6.4304999999991557 52 0 250 9488 0.017305600000000001
0 6.4309999999991554 52 0 250 9488 0.017305600000000001
0 6.4314999999991551 52 0 250 9489 0.017305600000000001
0 6.4319999999991548 52 0 250 9490 0.017305600000000001
0 6.4324999999991546 52 0 250 9491 0.017305600000000001
0 6.4329999999991543 52 0 250 9491 0.017305600000000001
0 6.433499999999154 52 0 250 9492 0.017305600000000001
0 6.4339999999991537 53 0 250 9493 0.017638399999999999
0 6.4344999999991535 52 0 250 9494 0.017305600000000001
0 6.4349999999991532 53 0 250 9495 0.017638399999999999
0 6.4354999999991529 52 0 250 9495 0.017305600000000001
0 6.4359999999991526 53 0 250 9496 0.017638399999999999
0 6.4364999999991523 53 0 250 9497 0.017638399999999999
0 6.4369999999991521 53 0 250 9498 0.017638399999999999
0 6.4374999999991518 52 0 250 9498 0.017305600000000001
0 6.4379999999991515 52 0 250 9499 0.017305600000000001
0 6.4384999999991512 53 0 250 9500 0.017638399999999999
0 6.438999999999151 52 0 250 9501 0.017305600000000001
0 6.4394999999991507 52 0 250 9501 0.017305600000000001
0 6.4399999999991504 52 0 250 9502 0.017305600000000001
0 6.4404999999991501 53 0 250 9503 0.017638399999999999
0 6.4409999999991498 53 0 250 9504 0.017638399999999999
0 6.4414999999991496 52 0 250 9504 0.017305600000000001
0 6.4419999999991493 52 0 250 9505 0.017305600000000001
0 6.442499999999149 53 0 250 9506 0.017638399999999999
0 6.4429999999991487 53 0 250 9507 0.017638399999999999
0 6.4434999999991485 53 0 250 9508 0.017638399999999999
0 6.4439999999991482 52 0 250 9508 0.017305600000000001
0 6.4444999999991479 53 0 250 9509 0.017638399999999999
0 6.4449999999991476 53 0 250 9510 0.017638399999999999
0 6.4454999999991474 53 0 250 9511 0.017638399999999999
0 6.4459999999991471 52 0 250 9511 0.017305600000000001
0 6.4464999999991468 52 0 250 9512 0.017305600000000001
0 6.4469999999991465 52 0 250 9512 0.017305600000000001
0 6.4474999999991462 52 0 250 9513 0.017305600000000001
0 6.447999999999146 52 0 250 9514 0.017305600000000001
0 6.4484999999991457 52 0 250 9515 0.017305600000000001
0 6.4489999999991454 52 0 250 9515 0.017305600000000001
0 6.4494999999991451 52 0 250 9516 0.017305600000000001
0 6.4499999999991449 53 0 250 9517 0.017638399999999999
0 6.4504999999991446 52 0 250 9518 0.017305600000000001
0 6.4509999999991443 53 0 250 9519 0.017638399999999999
0 6.451499999999144 52 0 250 9519 0.017305600000000001
0 6.4519999999991438 53 0 250 9520 0.017638399999999999
0 6.4524999999991435 53 0 250 9521 0.017638399999999999
0 6.4529999999991432 52 0 250 9522 0.017305600000000001
0 6.4534999999991429 52 0 250 9522 0.017305600000000001
0 6.4539999999991426 52 0 250 9523 0.017305600000000001
0 6.4544999999991424 53 0 250 9524 0.017638399999999999
0 6.4549999999991421 52 0 250 9525 0.017305600000000001
0 6.4554999999991418 52 0 250 9525 0.017305600000000001
0 6.4559999999991415 52 0 250 9526 0.017305600000000001
0 6.4564999999991413 53 0 250 9527 0.017638399999999999
0 6.456999999999141 53 0 250 9528 0.017638399999999999
0 6.4574999999991407 53 0 250 9529 0.017638399999999999
0 6.4579999999991404 52 0 250 9529 0.017305600000000001
0 6.4584999999991402 53 0 250 9530 0.017638399999999999
0 6.4589999999991399 53 0 250 9531 0.017638399999999999
0 6.4594999999991396 53 0 250 9532 0.017638399999999999
0 6.4599999999991393 52 0 250 9532 0.017305600000000001
0 6.460499999999139 52 0 250 9533 0.017305600000000001
0 6.4609999999991388 53 0 250 9534 0.017638399999999999
0 6.4614999999991385 53 0 250 9535 0.017638399999999999
0 6.4619999999991382 52 0 250 9535 0.017305600000000001
0 6.4624999999991379 52 0 250 9536 0.017305600000000001
0 6.4629999999991377 53 0 250 9537 0.017638399999999999
0 6.4634999999991374 52 0 250 9537 0.017305600000000001
0 6.4639999999991371 52 0 250 9538 0.017305600000000001
0 6.4644999999991368 52 0 250 9539 0.017305600000000001
0 6.4649999999991365 53 0 250 9540 0.017638399999999999
0 6.4654999999991363 52 0 250 9540 0.017305600000000001
0 6.465999999999136 53 0 250 9541 0.017638399999999999
0 6.4664999999991357 52 0 250 9542 0.017305600000000001
0 6.4669999999991354 53 0 250 9543 0.017638399999999999
0 6.4674999999991352 52 0 250 9543 0.017305600000000001
0 6.4679999999991349 52 0 250 9544 0.017305600000000001
0 6.4684999999991346 53 0 250 9545 0.017638399999999999
0 6.4689999999991343 52 0 250 9546 0.017305600000000001
0 6.4694999999991341 52 0 250 9546 0.017305600000000001
0 6.4699999999991338 52 0 250 9547 0.017305600000000001
0 6.4704999999991335 53 0 250 9548 0.017638399999999999
0 6.4709999999991332 52 0 250 9549 0.017305600000000001
0 6.4714999999991329 52 0 250 9549 0.017305600000000001
0 6.4719999999991327 52 0 250 9550 0.017305600000000001
0 6.4724999999991324 53 0 250 9551 0.017638399999999999
0 6.4729999999991321 53 0 250 9552 0.017638399999999999
0 6.4734999999991318 53 0 250 9553 0.017638399999999999
0 6.4739999999991316 52 0 250 9553 0.017305600000000001
0 6.4744999999991313 53 0 250 9554 0.017638399999999999
0 6.474999999999131 53 0 250 9555 0.017638399999999999
0 6.4754999999991307 53 0 250 9556 0.017638399999999999
0 6.4759999999991305 52 0 250 9556 0.017305600000000001
0 6.4764999999991302 52 0 250 9557 0.017305600000000001
0 6.4769999999991299 53 0 250 9558 0.017638399999999999
0 6.4774999999991296 53 0 250 9559 0.017638399999999999
0 6.4779999999991293 52 0 250 9559 0.017305600000000001
0 6.4784999999991291 52 0 250 9560 0.017305600000000001
0 6.4789999999991288 53 0 250 9561 0.017638399999999999
0 6.4794999999991285 53 0 250 9562 0.017638399999999999
0 6.4799999999991282 52 0 250 9562 0.017305600000000001
0 6.480499999999128 52 0 250 9563 0.017305600000000001
0 6.4809999999991277 53 0 250 9564 0.017638399999999999
0 6.4814999999991274 52 0 250 9564 0.017305600000000001
0 6.4819999999991271 53 0 250 9565 0.017638399999999999
0 6.4824999999991268 52 0 250 9566 0.017305600000000001
0 6.4829999999991266 53 0 250 9567 0.017638399999999999
0 6.4834999999991263 52 0 250 9567 0.017305600000000001
0 6.483999999999126 52 0 250 9568 0.017305600000000001
0 6.4844999999991257 53 0 250 9569 0.017638399999999999
0 6.4849999999991255 52 0 250 9570 0.017305600000000001
0 6.4854999999991252 52 0 250 9570 0.017305600000000001
0 6.4859999999991249 52 0 250 9571 0.017305600000000001
0 6.4864999999991246 53 0 250 9572 0.017638399999999999
0 6.4869999999991244 52 0 250 9573 0.017305600000000001
0 6.4874999999991241 52 0 250 9573 0.017305600000000001
0 6.4879999999991238 52 0 250 9574 0.017305600000000001
0 6.4884999999991235 53 0 250 9575 0.017638399999999999
0 6.4889999999991232 53 0 250 9576 0.017638399999999999
0 6.489499999999123 53 0 250 9577 0.017638399999999999
0 6.4899999999991227 52 0 250 9577 0.017305600000000001
0 6.4904999999991224 53 0 250 9578 0.017638399999999999
0 6.4909999999991221 53 0 250 9579 0.017638399999999999
0 6.4914999999991219 52 0 250 9580 0.017305600000000001
0 6.4919999999991216 52 0 250 9580 0.017305600000000001
0 6.4924999999991213 52 0 250 9581 0.017305600000000001
0 6.492999999999121 53 0 250 9582 0.017638399999999999
0 6.4934999999991208 53 0 250 9583 0.017638399999999999
0 6.4939999999991205 52 0 250 9583 0.017305600000000001
0 6.4944999999991202 52 0 250 9584 0.017305600000000001
0 6.4949999999991199 53 0 250 9585 0.017638399999999999
0 6.4954999999991196 52 0 250 9585 0.017305600000000001
0 6.4959999999991194 51 0 250 9585 0.0169728
0 6.4964999999991191 50 0 250 9585 0.016639999999999999
0 6.4969999999991188 51 0 250 9586 0.0169728
0 6.4974999999991185 51 0 250 9587 0.0169728
0 6.4979999999991183 51 0 250 9587 0.0169728
0 6.498499999999118 50 0 250 9588 0.016639999999999999
0 6.4989999999991177 50 0 250 9589 0.016639999999999999
0 6.4994999999991174 50 0 250 9589 0.016639999999999999
0 6.4999999999991172 50 0 250 9590 0.016639999999999999
0 6.5004999999991169 51 0 250 9591 0.0169728
0 6.5009999999991166 50 0 250 9592 0.016639999999999999
0 6.5014999999991163 50 0 250 9592 0.016639999999999999
0 6.501999999999116 50 0 250 9593 0.016639999999999999
0 6.5024999999991158 51 0 250 9594 0.0169728
0 6.5029999999991155 50 0 250 9595 0.016639999999999999
0 6.5034999999991152 51 0 250 9596 0.0169728
0 6.5039999999991149 50 0 250 9596 0.016639999999999999
0 6.5044999999991147 51 0 250 9597 0.0169728
0 6.5049999999991144 51 0 250 9598 0.0169728
0 6.5054999999991141 51 0 250 9599 0.0169728
0 6.5059999999991138 50 0 250 9599 0.016639999999999999
0 6.5064999999991135 50 0 250 9600 0.016639999999999999
0 6.5069999999991133 51 0 250 9601 0.0169728
0 6.507499999999113 50 0 250 9602 0.016639999999999999
0 6.5079999999991127 50 0 250 9602 0.016639999999999999
0 6.5084999999991124 50 0 250 9603 0.016639999999999999
0 6.5089999999991122 51 0 250 9604 0.0169728
0 6.5094999999991119 51 0 250 9605 0.0169728
0 6.5099999999991116 51 0 250 9606 0.0169728
0 6.5104999999991113 50 0 250 9606 0.016639999999999999
0 6.5109999999991111 51 0 250 9607 0.0169728
0 6.5114999999991108 51 0 250 9608 0.0169728
0 6.5119999999991105 51 0 250 9609 0.0169728
0 6.5124999999991102 50 0 250 9609 0.016639999999999999
0 6.5129999999991099 51 0 250 9610 0.0169728
0 6.5134999999991097 51 0 250 9611 0.0169728
0 6.5139999999991094 51 0 250 9612 0.0169728
0 6.5144999999991091 50 0 250 9612 0.016639999999999999
0 6.5149999999991088 50 0 250 9613 0.016639999999999999
0 6.5154999999991086 50 0 250 9613 0.016639999999999999
0 6.5159999999991083 50 0 250 9614 0.016639999999999999
0 6.516499999999108 51 0 250 9615 0.0169728
0 6.5169999999991077 50 0 250 9616 0.016639999999999999
0 6.5174999999991075 51 0 250 9617 0.0169728
0 6.5179999999991072 50 0 250 9617 0.016639999999999999
0 6.5184999999991069 51 0 250 9618 0.0169728
0 6.5189999999991066 50 0 250 9619 0.016639999999999999
0 6.5194999999991063 51 0 250 9620 0.0169728
0 6.5199999999991061 50 0 250 9620 0.016639999999999999
0 6.5204999999991058 51 0 250 9621 0.0169728
0 6.5209999999991055 51 0 250 9622 0.0169728
0 6.5214999999991052 50 0 250 9623 0.016639999999999999
0 6.521999999999105 50 0 250 9623 0.016639999999999999
0 6.5224999999991047 50 0 250 9624 0.016639999999999999
0 6.5229999999991044 51 0 250 9625 0.0169728
0 6.5234999999991041 50 0 250 9626 0.016639999999999999
0 6.5239999999991038 50 0 250 9626 0.016639999999999999
0 6.5244999999991036 50 0 250 9627 0.016639999999999999
0 6.5249999999991033 51 0 250 9628 0.0169728
0 6.525499999999103 51 0 250 9629 0.0169728
0 6.5259999999991027 51 0 250 9630 0.0169728
0 6.5264999999991025 50 0 250 9630 0.016639999999999999
0 6.5269999999991022 51 0 250 9631 0.0169728
0 6.5274999999991019 51 0 250 9632 0.0169728
0 6.5279999999991016 51 0 250 9633 0.0169728
0 6.5284999999991014 50 0 250 9633 0.016639999999999999
0 6.5289999999991011 50 0 250 9634 0.016639999999999999
0 6.5294999999991008 51 0 250 9635 0.0169728
0 6.5299999999991005 51 0 250 9636 0.0169728
0 6.5304999999991002 50 0 250 9636 0.016639999999999999
0 6.5309999999991 50 0 250 9637 0.016639999999999999
0 6.5314999999990997 50 0 250 9637 0.016639999999999999
0 6.5319999999990994 50 0 250 9638 0.016639999999999999
0 6.5324999999990991 51 0 250 9639 0.0169728
0 6.5329999999990989 50 0 250 9640 0.016639999999999999
0 6.5334999999990986 51 0 250 9641 0.0169728
0 6.5339999999990983 50 0 250 9641 0.016639999999999999
0 6.534499999999098 51 0 250 9642 0.0169728
0 6.5349999999990978 50 0 250 9643 0.016639999999999999
0 6.5354999999990975 51 0 250 9644 0.0169728
0 6.5359999999990972 50 0 250 9644 0.016639999999999999
0 6.5364999999990969 50 0 250 9645 0.016639999999999999
0 6.5369999999990966 51 0 250 9646 0.0169728
0 6.5374999999990964 50 0 250 9647 0.016639999999999999
0 6.5379999999990961 50 0 250 9647 0.016639999999999999
0 6.5384999999990958 50 0 250 9648 0.016639999999999999
0 6.5389999999990955 51 0 250 9649 0.0169728
0 6.5394999999990953 50 0 250 9650 0.016639999999999999
0 6.539999999999095 50 0 250 9650 0.016639999999999999
0 6.5404999999990947 50 0 250 9651 0.016639999999999999
0 6.5409999999990944 51 0 250 9652 0.0169728
0 6.5414999999990942 51 0 250 9653 0.0169728
0 6.5419999999990939 51 0 250 9654 0.0169728
0 6.5424999999990936 50 0 250 9654 0.016639999999999999
0 6.5429999999990933 51 0 250 9655 0.0169728
0 6.543499999999093 51 0 250 9656 0.0169728
0 6.5439999999990928 51 0 250 9657 0.0169728
0 6.5444999999990925 50 0 250 9657 0.016639999999999999
0 6.5449999999990922 50 0 250 9658 0.016639999999999999
0 6.5454999999990919 51 0 250 9659 0.0169728
0 6.5459999999990917 51 0 250 9660 0.0169728
0 6.5464999999990914 50 0 250 9660 0.016639999999999999
0 6.5469999999990911 50 0 250 9661 0.016639999999999999
0 6.5474999999990908 51 0 250 9662 0.0169728
0 6.5479999999990905 50 0 250 9662 0.016639999999999999
0 6.5484999999990903 51 0 250 9663 0.0169728
0 6.54899999999909 50 0 250 9664 0.016639999999999999
0 6.5494999999990897 51 0 250 9665 0.0169728
0 6.5499999999990894 50 0 250 9665 0.016639999999999999
0 6.5504999999990892 51 0 250 9666 0.0169728
0 6.5509999999990889 50 0 250 9667 0.016639999999999999
0 6.5514999999990886 51 0 250 9668 0.0169728
0 6.5519999999990883 50 0 250 9668 0.016639999999999999
0 6.5524999999990881 50 0 250 9669 0.016639999999999999
0 6.5529999999990878 51 0 250 9670 0.0169728
0 6.5534999999990875 50 0 250 9671 0.016639999999999999
0 6.5539999999990872 50 0 250 9671 0.016639999999999999
0 6.5544999999990869 50 0 250 9672 0.016639999999999999
0 6.5549999999990867 51 0 250 9673 0.0169728
0 6.5554999999990864 50 0 250 9674 0.016639999999999999
0 6.5559999999990861 50 0 250 9674 0.016639999999999999
0 6.5564999999990858 50 0 250 9675 0.016639999999999999
0 6.5569999999990856 51 0 250 9676 0.0169728
0 6.5574999999990853 51 0 250 9677 0.0169728
0 6.557999999999085 51 0 250 9678 0.0169728
0 6.5584999999990847 50 0 250 9678 0.016639999999999999
0 6.5589999999990845 51 0 250 9679 0.0169728
0 6.5594999999990842 51 0 250 9680 0.0169728
0 6.5599999999990839 50 0 250 9681 0.016639999999999999
0 6.5604999999990836 50 0 250 9681 0.016639999999999999
0 6.5609999999990833 50 0 250 9682 0.016639999999999999
0 6.5614999999990831 51 0 250 9683 0.0169728
0 6.5619999999990828 51 0 250 9684 0.0169728
0 6.5624999999990825 50 0 250 9684 0.016639999999999999
0 6.5629999999990822 50 0 250 9685 0.016639999999999999
0 6.563499999999082 51 0 250 9686 0.0169728
0 6.5639999999990817 51 0 250 9687 0.0169728
0 6.5644999999990814 51 0 250 9687 0.0169728
0 6.5649999999990811 50 0 250 9688 0.016639999999999999
0 6.5654999999990808 51 0 250 9689 0.0169728
0 6.5659999999990806 50 0 250 9689 0.016639999999999999
0 6.5664999999990803 51 0 250 9690 0.0169728
0 6.56699999999908 50 0 250 9691 0.016639999999999999
0 6.5674999999990797 50 0 250 9692 0.016639999999999999
0 6.5679999999990795 50 0 250 9692 0.016639999999999999
0 6.5684999999990792 50 0 250 9693 0.016639999999999999
0 6.5689999999990789 51 0 250 9694 0.0169728
0 6.5694999999990786 50 0 250 9695 0.016639999999999999
0 6.5699999999990784 50 0 250 9695 0.016639999999999999
0 6.5704999999990781 50 0 250 9696 0.016639999999999999
0 6.5709999999990778 51 0 250 9697 0.0169728
0 6.5714999999990775 50 0 250 9698 0.016639999999999999
0 6.5719999999990772 51 0 250 9699 0.0169728
0 6.572499999999077 50 0 250 9699 0.016639999999999999
0 6.5729999999990767 51 0 250 9700 0.0169728
0 6.5734999999990764 51 0 250 9701 0.0169728
0 6.5739999999990761 51 0 250 9702 0.0169728
0 6.5744999999990759 50 0 250 9702 0.016639999999999999
0 6.5749999999990756 50 0 250 9703 0.016639999999999999
0 6.5754999999990753 51 0 250 9704 0.0169728
0 6.575999999999075 50 0 250 9705 0.016639999999999999
0 6.5764999999990748 50 0 250 9705 0.016639999999999999
0 6.5769999999990745 50 0 250 9706 0.016639999999999999
0 6.5774999999990742 51 0 250 9707 0.0169728
0 6.5779999999990739 51 0 250 9708 0.0169728
0 6.5784999999990736 50 0 250 9708 0.016639999999999999
0 6.5789999999990734 50 0 250 9709 0.016639999999999999
0 6.5794999999990731 51 0 250 9710 0.0169728
0 6.5799999999990728 51 0 250 9711 0.0169728
0 6.5804999999990725 52 0 250 9712 0.017305600000000001
0 6.5809999999990723 50 0 250 9712 0.016639999999999999
0 6.581499999999072 51 0 250 9713 0.0169728
0 6.5819999999990717 50 0 250 9713 0.016639999999999999
0 6.5824999999990714 50 0 250 9714 0.016639999999999999
0 6.5829999999990712 50 0 250 9715 0.016639999999999999
0 6.5834999999990709 50 0 250 9716 0.016639999999999999
0 6.5839999999990706 50 0 250 9716 0.016639999999999999
0 6.5844999999990703 50 0 250 9717 0.016639999999999999
0 6.58499999999907 51 0 250 9718 0.0169728
0 6.5854999999990698 50 0 250 9719 0.016639999999999999
0 6.5859999999990695 50 0 250 9719 0.016639999999999999
0 6.5864999999990692 50 0 250 9720 0.016639999999999999
0 6.5869999999990689 51 0 250 9721 0.0169728
0 6.5874999999990687 50 0 250 9722 0.016639999999999999
0 6.5879999999990684 51 0 250 9723 0.0169728
0 6.5884999999990681 50 0 250 9723 0.016639999999999999
0 6.5889999999990678 51 0 250 9724 0.0169728
0 6.5894999999990675 51 0 250 9725 0.0169728
0 6.5899999999990673 51 0 250 9726 0.0169728
0 6.590499999999067 50 0 250 9726 0.016639999999999999
0 6.5909999999990667 50 0 250 9727 0.016639999999999999
0 6.5914999999990664 51 0 250 9728 0.0169728
0 6.5919999999990662 50 0 250 9729 0.016639999999999999
0 6.5924999999990659 50 0 250 9729 0.016639999999999999
0 6.5929999999990656 50 0 250 9730 0.016639999999999999
0 6.5934999999990653 51 0 250 9731 0.0169728
0 6.5939999999990651 51 0 250 9732 0.0169728
0 6.5944999999990648 50 0 250 9732 0.016639999999999999
0 6.5949999999990645 50 0 250 9733 0.016639999999999999
0 6.5954999999990642 51 0 250 9734 0.0169728
0 6.5959999999990639 51 0 250 9735 0.0169728
0 6.5964999999990637 52 0 250 9736 0.017305600000000001
0 6.5969999999990634 50 0 250 9736 0.016639999999999999
0 6.5974999999990631 51 0 250 9737 0.0169728
0 6.5979999999990628 50 0 250 9737 0.016639999999999999
0 6.5984999999990626 50 0 250 9738 0.016639999999999999
0 6.5989999999990623 50 0 250 9739 0.016639999999999999
0 6.599499999999062 50 0 250 9740 0.016639999999999999
0 6.5999999999990617 50 0 250 9740 0.016639999999999999
0 6.6004999999990615 50 0 250 9741 0.016639999999999999
0 6.6009999999990612 51 0 250 9742 0.0169728
0 6.6014999999990609 50 0 250 9743 0.016639999999999999
0 6.6019999999990606 50 0 250 9743 0.016639999999999999
0 6.6024999999990603 50 0 250 9744 0.016639999999999999
0 6.6029999999990601 51 0 250 9745 0.0169728
0 6.6034999999990598 50 0 250 9746 0.016639999999999999
0 6.6039999999990595 51 0 250 9747 0.0169728
0 6.6044999999990592 50 0 250 9747 0.016639999999999999
0 6.604999999999059 51 0 250 9748 0.0169728
0 6.6054999999990587 51 0 250 9749 0.0169728
0 6.6059999999990584 51 0 250 9750 0.0169728
0 6.6064999999990581 50 0 250 9750 0.016639999999999999
0 6.6069999999990578 50 0 250 9751 0.016639999999999999
0 6.6074999999990576 51 0 250 9752 0.0169728
0 6.6079999999990573 50 0 250 9753 0.016639999999999999
0 6.608499999999057 50 0 250 9753 0.016639999999999999
0 6.6089999999990567 50 0 250 9754 0.016639999999999999
0 6.6094999999990565 51 0 250 9755 0.0169728
0 6.6099999999990562 51 0 250 9756 0.0169728
0 6.6104999999990559 51 0 250 9757 0.0169728
0 6.6109999999990556 50 0 250 9757 0.016639999999999999
0 6.6114999999990554 51 0 250 9758 0.0169728
0 6.6119999999990551 51 0 250 9759 0.0169728
0 6.6124999999990548 52 0 250 9760 0.017305600000000001
0 6.6129999999990545 50 0 250 9760 0.016639999999999999
0 6.6134999999990542 51 0 250 9761 0.0169728
0 6.613999999999054 51 0 250 9762 0.0169728
0 6.6144999999990537 50 0 250 9762 0.016639999999999999
0 6.6149999999990534 50 0 250 9763 0.016639999999999999
0 6.6154999999990531 50 0 250 9764 0.016639999999999999
0 6.6159999999990529 50 0 250 9764 0.016639999999999999
0 6.6164999999990526 50 0 250 9765 0.016639999999999999
0 6.6169999999990523 51 0 250 9766 0.0169728
0 6.617499999999052 50 0 250 9767 0.016639999999999999
0 6.6179999999990518 51 0 250 9768 0.0169728
0 6.6184999999990515 50 0 250 9768 0.016639999999999999
0 6.6189999999990512 51 0 250 9769 0.0169728
0 6.6194999999990509 50 0 250 9770 0.016639999999999999
0 6.6199999999990506 51 0 250 9771 0.0169728
0 6.6204999999990504 50 0 250 9771 0.016639999999999999
0 6.6209999999990501 51 0 250 9772 0.0169728
0 6.6214999999990498 51 0 250 9773 0.0169728
0 6.6219999999990495 50 0 250 9774 0.016639999999999999
0 6.6224999999990493 50 0 250 9774 0.016639999999999999
0 6.622999999999049 50 0 250 9775 0.016639999999999999
0 6.6234999999990487 51 0 250 9776 0.0169728
0 6.6239999999990484 50 0 250 9777 0.016639999999999999
0 6.6244999999990481 50 0 250 9777 0.016639999999999999
0 6.6249999999990479 50 0 250 9778 0.016639999999999999
0 6.6254999999990476 51 0 250 9779 0.0169728
0 6.6259999999990473 51 0 250 9780 0.0169728
0 6.626499999999047 51 0 250 9781 0.0169728
0 6.6269999999990468 50 0 250 9781 0.016639999999999999
0 6.6274999999990465 51 0 250 9782 0.0169728
0 6.6279999999990462 51 0 250 9783 0.0169728
0 6.6284999999990459 52 0 250 9784 0.017305600000000001
0 6.6289999999990457 50 0 250 9784 0.016639999999999999
0 6.6294999999990454 50 0 250 9785 0.016639999999999999
0 6.6299999999990451 51 0 250 9786 0.0169728
0 6.6304999999990448 51 0 250 9787 0.0169728
0 6.6309999999990445 50 0 250 9787 0.016639999999999999
0 6.6314999999990443 50 0 250 9788 0.016639999999999999
0 6.631999999999044 50 0 250 9788 0.016639999999999999
0 6.6324999999990437 50 0 250 9789 0.016639999999999999
0 6.6329999999990434 51 0 250 9790 0.0169728
0 6.6334999999990432 50 0 250 9791 0.016639999999999999
0 6.6339999999990429 51 0 250 9792 0.0169728
0 6.6344999999990426 50 0 250 9792 0.016639999999999999
0 6.6349999999990423 51 0 250 9793 0.0169728
0 6.6354999999990421 50 0 250 9794 0.016639999999999999
0 6.6359999999990418 51 0 250 9795 0.0169728
0 6.6364999999990415 50 0 250 9795 0.016639999999999999
0 6.6369999999990412 50 0 250 9796 0.016639999999999999
0 6.6374999999990409 51 0 250 9797 0.0169728
0 6.6379999999990407 50 0 250 9798 0.016639999999999999
0 6.6384999999990404 50 0 250 9798 0.016639999999999999
0 6.6389999999990401 50 0 250 9799 0.016639999999999999
0 6.6394999999990398 51 0 250 9800 0.0169728
0 6.6399999999990396 50 0 250 9801 0.016639999999999999
0 6.6404999999990393 50 0 250 9801 0.016639999999999999
0 6.640999999999039 50 0 250 9802 0.016639999999999999
0 6.6414999999990387 51 0 250 9803 0.0169728
0 6.6419999999990385 51 0 250 9804 0.0169728
0 6.6424999999990382 51 0 250 9805 0.0169728
0 6.6429999999990379 50 0 250 9805 0.016639999999999999
0 6.6434999999990376 51 0 250 9806 0.0169728
0 6.6439999999990373 51 0 250 9807 0.0169728
0 6.6444999999990371 52 0 250 9808 0.017305600000000001
0 6.6449999999990368 50 0 250 9808 0.016639999999999999
0 6.6454999999990365 50 0 250 9809 0.016639999999999999
0 6.6459999999990362 51 0 250 9810 0.0169728
0 6.646499999999036 51 0 250 9811 0.0169728
0 6.6469999999990357 50 0 250 9811 0.016639999999999999
0 6.6474999999990354 50 0 250 9812 0.016639999999999999
0 6.6479999999990351 50 0 250 9812 0.016639999999999999
0 6.6484999999990348 50 0 250 9813 0.016639999999999999
0 6.6489999999990346 51 0 250 9814 0.0169728
0 6.6494999999990343 50 0 250 9815 0.016639999999999999
0 6.649999999999034 51 0 250 9816 0.0169728
0 6.6504999999990337 50 0 250 9816 0.016639999999999999
0 6.6509999999990335 51 0 250 9817 0.0169728
0 6.6514999999990332 50 0 250 9818 0.016639999999999999
0 6.6519999999990329 51 0 250 9819 0.0169728
0 6.6524999999990326 50 0 250 9819 0.016639999999999999
0 6.6529999999990324 50 0 250 9820 0.016639999999999999
0 6.6534999999990321 51 0 250 9821 0.0169728
0 6.6539999999990318 50 0 250 9822 0.016639999999999999
0 6.6544999999990315 50 0 250 9822 0.016639999999999999
0 6.6549999999990312 50 0 250 9823 0.016639999999999999
0 6.655499999999031 51 0 250 9824 0.0169728
0 6.6559999999990307 50 0 250 9825 0.016639999999999999
0 6.6564999999990304 51 0 250 9826 0.0169728
0 6.6569999999990301 50 0 250 9826 0.016639999999999999
0 6.6574999999990299 51 0 250 9827 0.0169728
0 6.6579999999990296 51 0 250 9828 0.0169728
0 6.6584999999990293 51 0 250 9829 0.0169728
0 6.658999999999029 50 0 250 9829 0.016639999999999999
0 6.6594999999990288 51 0 250 9830 0.0169728
0 6.6599999999990285 51 0 250 9831 0.0169728
0 6.6604999999990282 51 0 250 9832 0.0169728
0 6.6609999999990279 50 0 250 9832 0.016639999999999999
0 6.6614999999990276 50 0 250 9833 0.016639999999999999
0 6.6619999999990274 51 0 250 9834 0.0169728
0 6.6624999999990271 51 0 250 9835 0.0169728
0 6.6629999999990268 50 0 250 9835 0.016639999999999999
0 6.6634999999990265 49 0 250 9835 0.016307200000000001
0 6.6639999999990263 50 0 250 9836 0.016639999999999999
0 6.664499999999026 50 0 250 9837 0.016639999999999999
0 6.6649999999990257 50 0 250 9837 0.016639999999999999
0 6.6654999999990254 49 0 250 9838 0.016307200000000001
0 6.6659999999990251 50 0 250 9839 0.016639999999999999
0 6.6664999999990249 49 0 250 9839 0.016307200000000001
0 6.6669999999990246 50 0 250 9840 0.016639999999999999
0 6.6674999999990243 49 0 250 9841 0.016307200000000001
0 6.667999999999024 49 0 250 9842 0.016307200000000001
0 6.6684999999990238 49 0 250 9842 0.016307200000000001
0 6.6689999999990235 49 0 250 9843 0.016307200000000001
0 6.6694999999990232 50 0 250 9844 0.016639999999999999
0 6.6699999999990229 49 0 250 9845 0.016307200000000001
0 6.6704999999990227 49 0 250 9845 0.016307200000000001
0 6.6709999999990224 49 0 250 9846 0.016307200000000001
0 6.6714999999990221 50 0 250 9847 0.016639999999999999
0 6.6719999999990218 49 0 250 9848 0.016307200000000001
0 6.6724999999990215 50 0 250 9849 0.016639999999999999
0 6.6729999999990213 49 0 250 9849 0.016307200000000001
0 6.673499999999021 50 0 250 9850 0.016639999999999999
0 6.6739999999990207 50 0 250 9851 0.016639999999999999
0 6.6744999999990204 50 0 250 9852 0.016639999999999999
0 6.6749999999990202 49 0 250 9852 0.016307200000000001
0 6.6754999999990199 49 0 250 9853 0.016307200000000001
0 6.6759999999990196 50 0 250 9854 0.016639999999999999
0 6.6764999999990193 50 0 250 9855 0.016639999999999999
0 6.6769999999990191 49 0 250 9855 0.016307200000000001
0 6.6774999999990188 49 0 250 9856 0.016307200000000001
0 6.6779999999990185 50 0 250 9857 0.016639999999999999
0 6.6784999999990182 50 0 250 9858 0.016639999999999999
0 6.6789999999990179 50 0 250 9859 0.016639999999999999
0 6.6794999999990177 49 0 250 9859 0.016307200000000001
0 6.6799999999990174 50 0 250 9860 0.016639999999999999
0 6.6804999999990171 50 0 250 9861 0.016639999999999999
0 6.6809999999990168 51 0 250 9862 0.0169728
0 6.6814999999990166 49 0 250 9862 0.016307200000000001
0 6.6819999999990163 50 0 250 9863 0.016639999999999999
0 6.682499999999016 49 0 250 9863 0.016307200000000001
0 6.6829999999990157 49 0 250 9864 0.016307200000000001
0 6.6834999999990155 49 0 250 9865 0.016307200000000001
0 6.6839999999990152 49 0 250 9866 0.016307200000000001
0 6.6844999999990149 49 0 250 9866 0.016307200000000001
0 6.6849999999990146 49 0 250 9867 0.016307200000000001
0 6.6854999999990143 50 0 250 9868 0.016639999999999999
0 6.6859999999990141 49 0 250 9869 0.016307200000000001
0 6.6864999999990138 50 0 250 9870 0.016639999999999999
0 6.6869999999990135 49 0 250 9870 0.016307200000000001
0 6.6874999999990132 50 0 250 9871 0.016639999999999999
0 6.687999999999013 49 0 250 9872 0.016307200000000001
0 6.6884999999990127 50 0 250 9873 0.016639999999999999
0 6.6889999999990124 49 0 250 9873 0.016307200000000001
0 6.6894999999990121 50 0 250 9874 0.016639999999999999
0 6.6899999999990118 50 0 250 9875 0.016639999999999999
0 6.6904999999990116 49 0 250 9876 0.016307200000000001
0 6.6909999999990113 49 0 250 9876 0.016307200000000001
0 6.691499999999011 49 0 250 9877 0.016307200000000001
0 6.6919999999990107 50 0 250 9878 0.016639999999999999
0 6.6924999999990105 50 0 250 9879 0.016639999999999999
0 6.6929999999990102 49 0 250 9879 0.016307200000000001
0 6.6934999999990099 49 0 250 9880 0.016307200000000001
0 6.6939999999990096 50 0 250 9881 0.016639999999999999
0 6.6944999999990094 50 0 250 9882 0.016639999999999999
0 6.6949999999990091 50 0 250 9883 0.016639999999999999
0 6.6954999999990088 49 0 250 9883 0.016307200000000001
0 6.6959999999990085 50 0 250 9884 0.016639999999999999
0 6.6964999999990082 50 0 250 9885 0.016639999999999999
0 6.696999999999008 51 0 250 9886 0.0169728
0 6.6974999999990077 49 0 250 9886 0.016307200000000001
0 6.6979999999990074 49 0 250 9887 0.016307200000000001
0 6.6984999999990071 49 0 250 9887 0.016307200000000001
0 6.6989999999990069 49 0 250 9888 0.016307200000000001
0 6.6994999999990066 49 0 250 9889 0.016307200000000001
0 6.6999999999990063 49 0 250 9890 0.016307200000000001
0 6.700499999999006 49 0 250 9890 0.016307200000000001
0 6.7009999999990058 49 0 250 9891 0.016307200000000001
0 6.7014999999990055 50 0 250 9892 0.016639999999999999
0 6.7019999999990052 49 0 250 9893 0.016307200000000001
0 6.7024999999990049 50 0 250 9894 0.016639999999999999
0 6.7029999999990046 49 0 250 9894 0.016307200000000001
0 6.7034999999990044 50 0 250 9895 0.016639999999999999
0 6.7039999999990041 49 0 250 9896 0.016307200000000001
0 6.7044999999990038 50 0 250 9897 0.016639999999999999
0 6.7049999999990035 49 0 250 9897 0.016307200000000001
0 6.7054999999990033 50 0 250 9898 0.016639999999999999
0 6.705999999999003 50 0 250 9899 0.016639999999999999
0 6.7064999999990027 49 0 250 9900 0.016307200000000001
0 6.7069999999990024 49 0 250 9900 0.016307200000000001
0 6.7074999999990021 49 0 250 9901 0.016307200000000001
0 6.7079999999990019 50 0 250 9902 0.016639999999999999
0 6.7084999999990016 50 0 250 9903 0.016639999999999999
0 6.7089999999990013 49 0 250 9903 0.016307200000000001
0 6.709499999999001 49 0 250 9904 0.016307200000000001
0 6.7099999999990008 50 0 250 9905 0.016639999999999999
0 6.7104999999990005 50 0 250 9906 0.016639999999999999
0 6.7109999999990002 50 0 250 9907 0.016639999999999999
0 6.7114999999989999 49 0 250 9907 0.016307200000000001
0 6.7119999999989997 50 0 250 9908 0.016639999999999999
0 6.7124999999989994 50 0 250 9909 0.016639999999999999
0 6.7129999999989991 51 0 250 9910 0.0169728
0 6.7134999999989988 49 0 250 9910 0.016307200000000001
0 6.7139999999989985 49 0 250 9911 0.016307200000000001
0 6.7144999999989983 50 0 250 9912 0.016639999999999999
0 6.714999999998998 49 0 250 9912 0.016307200000000001
0 6.7154999999989977 49 0 250 9913 0.016307200000000001
0 6.7159999999989974 49 0 250 9914 0.016307200000000001
0 6.7164999999989972 49 0 250 9914 0.016307200000000001
0 6.7169999999989969 49 0 250 9915 0.016307200000000001
0 6.7174999999989966 50 0 250 9916 0.016639999999999999
0 6.7179999999989963 49 0 250 9917 0.016307200000000001
0 6.7184999999989961 50 0 250 9918 0.016639999999999999
0 6.7189999999989958 49 0 250 9918 0.016307200000000001
0 6.7194999999989955 50 0 250 9919 0.016639999999999999
0 6.7199999999989952 49 0 250 9920 0.016307200000000001
0 6.7204999999989949 50 0 250 9921 0.016639999999999999
0 6.7209999999989947 49 0 250 9921 0.016307200000000001
0 6.7214999999989944 49 0 250 9922 0.016307200000000001
0 6.7219999999989941 50 0 250 9923 0.016639999999999999
0 6.7224999999989938 49 0 250 9924 0.016307200000000001
0 6.7229999999989936 49 0 250 9924 0.016307200000000001
0 6.7234999999989933 49 0 250 9925 0.016307200000000001
0 6.723999999998993 50 0 250 9926 0.016639999999999999
0 6.7244999999989927 50 0 250 9927 0.016639999999999999
0 6.7249999999989925 50 0 250 9928 0.016639999999999999
0 6.7254999999989922 49 0 250 9928 0.016307200000000001
0 6.7259999999989919 50 0 250 9929 0.016639999999999999
0 6.7264999999989916 50 0 250 9930 0.016639999999999999
0 6.7269999999989913 50 0 250 9931 0.016639999999999999
0 6.7274999999989911 49 0 250 9931 0.016307200000000001
0 6.7279999999989908 50 0 250 9932 0.016639999999999999
0 6.7284999999989905 50 0 250 9933 0.016639999999999999
0 6.7289999999989902 50 0 250 9934 0.016639999999999999
0 6.72949999999899 49 0 250 9934 0.016307200000000001
0 6.7299999999989897 49 0 250 9935 0.016307200000000001
0 6.7304999999989894 50 0 250 9936 0.016639999999999999
0 6.7309999999989891 50 0 250 9937 0.016639999999999999
0 6.7314999999989888 49 0 250 9937 0.016307200000000001
0 6.7319999999989886 49 0 250 9938 0.016307200000000001
0 6.7324999999989883 50 0 250 9939 0.016639999999999999
0 6.732999999998988 49 0 250 9939 0.016307200000000001
0 6.7334999999989877 50 0 250 9940 0.016639999999999999
0 6.7339999999989875 49 0 250 9941 0.016307200000000001
0 6.7344999999989872 50 0 250 9942 0.016639999999999999
0 6.7349999999989869 49 0 250 9942 0.016307200000000001
0 6.7354999999989866 50 0 250 9943 0.016639999999999999
0 6.7359999999989864 49 0 250 9944 0.016307200000000001
0 6.7364999999989861 49 0 250 9945 0.016307200000000001
0 6.7369999999989858 49 0 250 9945 0.016307200000000001
0 6.7374999999989855 49 0 250 9946 0.016307200000000001
0 6.7379999999989852 50 0 250 9947 0.016639999999999999
0 6.738499999998985 49 0 250 9948 0.016307200000000001
0 6.7389999999989847 49 0 250 9948 0.016307200000000001
0 6.7394999999989844 49 0 250 9949 0.016307200000000001
0 6.7399999999989841 50 0 250 9950 0.016639999999999999
0 6.7404999999989839 50 0 250 9951 0.016639999999999999
0 6.7409999999989836 50 0 250 9952 0.016639999999999999
0 6.7414999999989833 49 0 250 9952 0.016307200000000001
0 6.741999999998983 50 0 250 9953 0.016639999999999999
0 6.7424999999989828 50 0 250 9954 0.016639999999999999
0 6.7429999999989825 50 0 250 9955 0.016639999999999999
0 6.7434999999989822 49 0 250 9955 0.016307200000000001
0 6.7439999999989819 50 0 250 9956 0.016639999999999999
0 6.7444999999989816 50 0 250 9957 0.016639999999999999
0 6.7449999999989814 50 0 250 9958 0.016639999999999999
0 6.7454999999989811 49 0 250 9958 0.016307200000000001
0 6.7459999999989808 49 0 250 9959 0.016307200000000001
0 6.7464999999989805 50 0 250 9960 0.016639999999999999
0 6.7469999999989803 50 0 250 9961 0.016639999999999999
0 6.74749999999898 49 0 250 9961 0.016307200000000001
0 6.7479999999989797 49 0 250 9962 0.016307200000000001
0 6.7484999999989794 50 0 250 9963 0.016639999999999999
0 6.7489999999989791 49 0 250 9963 0.016307200000000001
0 6.7494999999989789 50 0 250 9964 0.016639999999999999
0 6.7499999999989786 49 0 250 9965 0.016307200000000001
0 6.7504999999989783 50 0 250 9966 0.016639999999999999
0 6.750999999998978 49 0 250 9966 0.016307200000000001
0 6.7514999999989778 50 0 250 9967 0.016639999999999999
0 6.7519999999989775 49 0 250 9968 0.016307200000000001
0 6.7524999999989772 49 0 250 9969 0.016307200000000001
0 6.7529999999989769 49 0 250 9969 0.016307200000000001
0 6.7534999999989767 49 0 250 9970 0.016307200000000001
0 6.7539999999989764 50 0 250 9971 0.016639999999999999
0 6.7544999999989761 49 0 250 9972 0.016307200000000001
0 6.7549999999989758 49 0 250 9972 0.016307200000000001
0 6.7554999999989755 49 0 250 9973 0.016307200000000001
0 6.7559999999989753 50 0 250 9974 0.016639999999999999
0 6.756499999998975 50 0 250 9975 0.016639999999999999
0 6.7569999999989747 50 0 250 9976 0.016639999999999999
0 6.7574999999989744 49 0 250 9976 0.016307200000000001
0 6.7579999999989742 50 0 250 9977 0.016639999999999999
0 6.7584999999989739 50 0 250 9978 0.016639999999999999
0 6.7589999999989736 50 0 250 9979 0.016639999999999999
0 6.7594999999989733 49 0 250 9979 0.016307200000000001
0 6.7599999999989731 49 0 250 9980 0.016307200000000001
0 6.7604999999989728 50 0 250 9981 0.016639999999999999
0 6.7609999999989725 50 0 250 9982 0.016639999999999999
0 6.7614999999989722 49 0 250 9982 0.016307200000000001
0 6.7619999999989719 49 0 250 9983 0.016307200000000001
0 6.7624999999989717 50 0 250 9984 0.016639999999999999
0 6.7629999999989714 50 0 250 9985 0.016639999999999999
0 6.7634999999989711 49 0 250 9985 0.016307200000000001
0 6.7639999999989708 49 0 250 9986 0.016307200000000001
0 6.7644999999989706 50 0 250 9987 0.016639999999999999
0 6.7649999999989703 49 0 250 9987 0.016307200000000001
0 6.76549999999897 50 0 250 9988 0.016639999999999999
0 6.7659999999989697 49 0 250 9989 0.016307200000000001
0 6.7664999999989695 50 0 250 9990 0.016639999999999999
0 6.7669999999989692 49 0 250 9990 0.016307200000000001
0 6.7674999999989689 49 0 250 9991 0.016307200000000001
0 6.7679999999989686 49 0 250 9992 0.016307200000000001
0 6.7684999999989683 49 0 250 9993 0.016307200000000001
0 6.7689999999989681 49 0 250 9993 0.016307200000000001
0 6.7694999999989678 49 0 250 9994 0.016307200000000001
0 6.7699999999989675 50 0 250 9995 0.016639999999999999
0 6.7704999999989672 49 0 250 9996 0.016307200000000001
0 6.770999999998967 49 0 250 9996 0.016307200000000001
0 6.7714999999989667 49 0 250 9997 0.016307200000000001
0 6.7719999999989664 50 0 250 9998 0.016639999999999999
0 6.7724999999989661 50 0 250 9999 0.016639999999999999
0 6.7729999999989658 50 0 250 10000 0.016639999999999999
0 6.7734999999989656 49 0 250 10000 0.016307200000000001
0 6.7739999999989653 50 0 250 10001 0.016639999999999999
0 6.774499999998965 50 0 250 10002 0.016639999999999999
0 6.7749999999989647 49 0 250 10003 0.016307200000000001
0 6.7754999999989645 49 0 250 10003 0.016307200000000001
0 6.7759999999989642 49 0 250 10004 0.016307200000000001
0 6.7764999999989639 50 0 250 10005 0.016639999999999999
0 6.7769999999989636 50 0 250 10006 0.016639999999999999
0 6.7774999999989634 49 0 250 10006 0.016307200000000001
0 6.7779999999989631 49 0 250 10007 0.016307200000000001
0 6.7784999999989628 50 0 250 10008 0.016639999999999999
0 6.7789999999989625 50 0 250 10009 0.016639999999999999
0 6.7794999999989622 50 0 250 10010 0.016639999999999999
0 6.779999999998962 49 0 250 10010 0.016307200000000001
0 6.7804999999989617 50 0 250 10011 0.016639999999999999
0 6.7809999999989614 50 0 250 10012 0.016639999999999999
0 6.7814999999989611 50 0 250 10012 0.016639999999999999
0 6.7819999999989609 49 0 250 10013 0.016307200000000001
0 6.7824999999989606 49 0 250 10014 0.016307200000000001
0 6.7829999999989603 49 0 250 10014 0.016307200000000001
0 6.78349999999896 49 0 250 10015 0.016307200000000001
0 6.7839999999989598 49 0 250 10016 0.016307200000000001
0 6.7844999999989595 49 0 250 10017 0.016307200000000001
0 6.7849999999989592 49 0 250 10017 0.016307200000000001
0 6.7854999999989589 49 0 250 10018 0.016307200000000001
0 6.7859999999989586 50 0 250 10019 0.016639999999999999
0 6.7864999999989584 49 0 250 10020 0.016307200000000001
0 6.7869999999989581 50 0 250 10021 0.016639999999999999
0 6.7874999999989578 49 0 250 10021 0.016307200000000001
0 6.7879999999989575 50 0 250 10022 0.016639999999999999
0 6.7884999999989573 50 0 250 10023 0.016639999999999999
0 6.788999999998957 50 0 250 10024 0.016639999999999999
0 6.7894999999989567 49 0 250 10024 0.016307200000000001
0 6.7899999999989564 50 0 250 10025 0.016639999999999999
0 6.7904999999989561 50 0 250 10026 0.016639999999999999
0 6.7909999999989559 49 0 250 10027 0.016307200000000001
0 6.7914999999989556 49 0 250 10027 0.016307200000000001
0 6.7919999999989553 49 0 250 10028 0.016307200000000001
0 6.792499999998955 50 0 250 10029 0.016639999999999999
0 6.7929999999989548 50 0 250 10030 0.016639999999999999
0 6.7934999999989545 49 0 250 10030 0.016307200000000001
0 6.7939999999989542 49 0 250 10031 0.016307200000000001
0 6.7944999999989539 50 0 250 10032 0.016639999999999999
0 6.7949999999989537 50 0 250 10033 0.016639999999999999
0 6.7954999999989534 50 0 250 10034 0.016639999999999999
0 6.7959999999989531 49 0 250 10034 0.016307200000000001
0 6.7964999999989528 50 0 250 10035 0.016639999999999999
0 6.7969999999989525 50 0 250 10036 0.016639999999999999
0 6.7974999999989523 51 0 250 10037 0.0169728
0 6.797999999998952 49 0 250 10037 0.016307200000000001
0 6.7984999999989517 49 0 250 10038 0.016307200000000001
0 6.7989999999989514 49 0 250 10038 0.016307200000000001
0 6.7994999999989512 49 0 250 10039 0.016307200000000001
0 6.7999999999989509 49 0 250 10040 0.016307200000000001
0 6.8004999999989506 49 0 250 10041 0.016307200000000001
0 6.8009999999989503 49 0 250 10041 0.016307200000000001
0 6.8014999999989501 49 0 250 10042 0.016307200000000001
0 6.8019999999989498 50 0 250 10043 0.016639999999999999
0 6.8024999999989495 49 0 250 10044 0.016307200000000001
0 6.8029999999989492 50 0 250 10045 0.016639999999999999
0 6.8034999999989489 49 0 250 10045 0.016307200000000001
0 6.8039999999989487 50 0 250 10046 0.016639999999999999
0 6.8044999999989484 50 0 250 10047 0.016639999999999999
0 6.8049999999989481 50 0 250 10048 0.016639999999999999
0 6.8054999999989478 49 0 250 10048 0.016307200000000001
0 6.8059999999989476 50 0 250 10049 0.016639999999999999
0 6.8064999999989473 50 0 250 10050 0.016639999999999999
0 6.806999999998947 49 0 250 10051 0.016307200000000001
0 6.8074999999989467 49 0 250 10051 0.016307200000000001
0 6.8079999999989464 49 0 250 10052 0.016307200000000001
0 6.8084999999989462 50 0 250 10053 0.016639999999999999
0 6.8089999999989459 50 0 250 10054 0.016639999999999999
0 6.8094999999989456 49 0 250 10054 0.016307200000000001
0 6.8099999999989453 49 0 250 10055 0.016307200000000001
0 6.8104999999989451 50 0 250 10056 0.016639999999999999
0 6.8109999999989448 50 0 250 10057 0.016639999999999999
0 6.8114999999989445 50 0 250 10058 0.016639999999999999
0 6.8119999999989442 49 0 250 10058 0.016307200000000001
0 6.812499999998944 50 0 250 10059 0.016639999999999999
0 6.8129999999989437 50 0 250 10060 0.016639999999999999
0 6.8134999999989434 51 0 250 10061 0.0169728
0 6.8139999999989431 49 0 250 10061 0.016307200000000001
0 6.8144999999989428 49 0 250 10062 0.016307200000000001
0 6.8149999999989426 49 0 250 10062 0.016307200000000001
0 6.8154999999989423 49 0 250 10063 0.016307200000000001
0 6.815999999998942 49 0 250 10064 0.016307200000000001
0 6.8164999999989417 49 0 250 10065 0.016307200000000001
0 6.8169999999989415 49 0 250 10065 0.016307200000000001
0 6.8174999999989412 49 0 250 10066 0.016307200000000001
0 6.8179999999989409 50 0 250 10067 0.016639999999999999
0 6.8184999999989406 49 0 250 10068 0.016307200000000001
0 6.8189999999989404 50 0 250 10069 0.016639999999999999
0 6.8194999999989401 49 0 250 10069 0.016307200000000001
0 6.8199999999989398 50 0 250 10070 0.016639999999999999
0 6.8204999999989395 50 0 250 10071 0.016639999999999999
0 6.8209999999989392 50 0 250 10072 0.016639999999999999
0 6.821499999998939 49 0 250 10072 0.016307200000000001
0 6.8219999999989387 49 0 250 10073 0.016307200000000001
0 6.8224999999989384 50 0 250 10074 0.016639999999999999
0 6.8229999999989381 49 0 250 10075 0.016307200000000001
0 6.8234999999989379 49 0 250 10075 0.016307200000000001
0 6.8239999999989376 49 0 250 10076 0.016307200000000001
0 6.8244999999989373 50 0 250 10077 0.016639999999999999
0 6.824999999998937 50 0 250 10078 0.016639999999999999
0 6.8254999999989368 50 0 250 10079 0.016639999999999999
0 6.8259999999989365 49 0 250 10079 0.016307200000000001
0 6.8264999999989362 50 0 250 10080 0.016639999999999999
0 6.8269999999989359 50 0 250 10081 0.016639999999999999
0 6.8274999999989356 50 0 250 10082 0.016639999999999999
0 6.8279999999989354 49 0 250 10082 0.016307200000000001
0 6.8284999999989351 50 0 250 10083 0.016639999999999999
0 6.8289999999989348 50 0 250 10084 0.016639999999999999
0 6.8294999999989345 50 0 250 10085 0.016639999999999999
0 6.8299999999989343 49 0 250 10085 0.016307200000000001
0 6.830499999998934 49 0 250 10086 0.016307200000000001
0 6.8309999999989337 49 0 250 10086 0.016307200000000001
0 6.8314999999989334 49 0 250 10087 0.016307200000000001
0 6.8319999999989331 48 0 250 10087 0.0159744
0 6.8324999999989329 48 0 250 10088 0.0159744
0 6.8329999999989326 49 0 250 10089 0.016307200000000001
0 6.8334999999989323 49 0 250 10090 0.016307200000000001
0 6.833999999998932 50 0 250 10091 0.016639999999999999
0 6.8344999999989318 48 0 250 10091 0.0159744
0 6.8349999999989315 49 0 250 10092 0.016307200000000001
0 6.8354999999989312 49 0 250 10093 0.016307200000000001
0 6.8359999999989309 50 0 250 10094 0.016639999999999999
0 6.8364999999989307 49 0 250 10094 0.016307200000000001
0 6.8369999999989304 48 0 250 10095 0.0159744
0 6.8374999999989301 49 0 250 10096 0.016307200000000001
0 6.8379999999989298 49 0 250 10097 0.016307200000000001
0 6.8384999999989295 49 0 250 10097 0.016307200000000001
0 6.8389999999989293 48 0 250 10098 0.0159744
0 6.839499999998929 49 0 250 10099 0.016307200000000001
0 6.8399999999989287 49 0 250 10100 0.016307200000000001
0 6.8404999999989284 50 0 250 10101 0.016639999999999999
0 6.8409999999989282 49 0 250 10101 0.016307200000000001
0 6.8414999999989279 49 0 250 10102 0.016307200000000001
0 6.8419999999989276 49 0 250 10103 0.016307200000000001
0 6.8424999999989273 50 0 250 10104 0.016639999999999999
0 6.8429999999989271 49 0 250 10104 0.016307200000000001
0 6.8434999999989268 49 0 250 10105 0.016307200000000001
0 6.8439999999989265 49 0 250 10106 0.016307200000000001
0 6.8444999999989262 50 0 250 10107 0.016639999999999999
0 6.8449999999989259 49 0 250 10107 0.016307200000000001
0 6.8454999999989257 49 0 250 10108 0.016307200000000001
0 6.8459999999989254 49 0 250 10109 0.016307200000000001
0 6.8464999999989251 49 0 250 10110 0.016307200000000001
0 6.8469999999989248 49 0 250 10110 0.016307200000000001
0 6.8474999999989246 49 0 250 10111 0.016307200000000001
0 6.8479999999989243 49 0 250 10112 0.016307200000000001
0 6.848499999998924 48 0 250 10112 0.0159744
0 6.8489999999989237 49 0 250 10113 0.016307200000000001
0 6.8494999999989234 49 0 250 10114 0.016307200000000001
0 6.8499999999989232 50 0 250 10115 0.016639999999999999
0 6.8504999999989229 48 0 250 10115 0.0159744
0 6.8509999999989226 49 0 250 10116 0.016307200000000001
0 6.8514999999989223 49 0 250 10117 0.016307200000000001
0 6.8519999999989221 49 0 250 10118 0.016307200000000001
0 6.8524999999989218 49 0 250 10118 0.016307200000000001
0 6.8529999999989215 48 0 250 10119 0.0159744
0 6.8534999999989212 49 0 250 10120 0.016307200000000001
0 6.853999999998921 49 0 250 10121 0.016307200000000001
0 6.8544999999989207 49 0 250 10121 0.016307200000000001
0 6.8549999999989204 48 0 250 10122 0.0159744
0 6.8554999999989201 49 0 250 10123 0.016307200000000001
0 6.8559999999989198 49 0 250 10124 0.016307200000000001
0 6.8564999999989196 50 0 250 10125 0.016639999999999999
0 6.8569999999989193 49 0 250 10125 0.016307200000000001
0 6.857499999998919 49 0 250 10126 0.016307200000000001
0 6.8579999999989187 49 0 250 10127 0.016307200000000001
0 6.8584999999989185 50 0 250 10128 0.016639999999999999
0 6.8589999999989182 49 0 250 10128 0.016307200000000001
0 6.8594999999989179 49 0 250 10129 0.016307200000000001
0 6.8599999999989176 49 0 250 10130 0.016307200000000001
0 6.8604999999989174 49 0 250 10131 0.016307200000000001
0 6.8609999999989171 49 0 250 10131 0.016307200000000001
0 6.8614999999989168 49 0 250 10132 0.016307200000000001
0 6.8619999999989165 49 0 250 10133 0.016307200000000001
0 6.8624999999989162 49 0 250 10134 0.016307200000000001
0 6.862999999998916 49 0 250 10134 0.016307200000000001
0 6.8634999999989157 49 0 250 10135 0.016307200000000001
0 6.8639999999989154 49 0 250 10136 0.016307200000000001
0 6.8644999999989151 49 0 250 10137 0.016307200000000001
0 6.8649999999989149 49 0 250 10137 0.016307200000000001
0 6.8654999999989146 49 0 250 10138 0.016307200000000001
0 6.8659999999989143 50 0 250 10139 0.016639999999999999
0 6.866499999998914 48 0 250 10139 0.0159744
0 6.8669999999989138 49 0 250 10140 0.016307200000000001
0 6.8674999999989135 49 0 250 10141 0.016307200000000001
0 6.8679999999989132 49 0 250 10142 0.016307200000000001
0 6.8684999999989129 49 0 250 10142 0.016307200000000001
0 6.8689999999989126 48 0 250 10143 0.0159744
0 6.8694999999989124 49 0 250 10144 0.016307200000000001
0 6.8699999999989121 49 0 250 10145 0.016307200000000001
0 6.8704999999989118 49 0 250 10145 0.016307200000000001
0 6.8709999999989115 48 0 250 10146 0.0159744
0 6.8714999999989113 49 0 250 10147 0.016307200000000001
0 6.871999999998911 49 0 250 10148 0.016307200000000001
0 6.8724999999989107 50 0 250 10149 0.016639999999999999
0 6.8729999999989104 49 0 250 10149 0.016307200000000001
0 6.8734999999989101 49 0 250 10150 0.016307200000000001
0 6.8739999999989099 49 0 250 10151 0.016307200000000001
0 6.8744999999989096 50 0 250 10152 0.016639999999999999
0 6.8749999999989093 49 0 250 10152 0.016307200000000001
0 6.875499999998909 48 0 250 10153 0.0159744
0 6.8759999999989088 49 0 250 10154 0.016307200000000001
0 6.8764999999989085 49 0 250 10155 0.016307200000000001
0 6.8769999999989082 49 0 250 10155 0.016307200000000001
0 6.8774999999989079 49 0 250 10156 0.016307200000000001
0 6.8779999999989077 49 0 250 10157 0.016307200000000001
0 6.8784999999989074 49 0 250 10158 0.016307200000000001
0 6.8789999999989071 50 0 250 10159 0.016639999999999999
0 6.8794999999989068 49 0 250 10159 0.016307200000000001
0 6.8799999999989065 49 0 250 10160 0.016307200000000001
0 6.8804999999989063 49 0 250 10161 0.016307200000000001
0 6.880999999998906 50 0 250 10162 0.016639999999999999
0 6.8814999999989057 49 0 250 10162 0.016307200000000001
0 6.8819999999989054 50 0 250 10163 0.016639999999999999
0 6.8824999999989052 48 0 250 10163 0.0159744
0 6.8829999999989049 48 0 250 10164 0.0159744
0 6.8834999999989046 49 0 250 10165 0.016307200000000001
0 6.8839999999989043 49 0 250 10166 0.016307200000000001
0 6.8844999999989041 49 0 250 10166 0.016307200000000001
0 6.8849999999989038 48 0 250 10167 0.0159744
0 6.8854999999989035 49 0 250 10168 0.016307200000000001
0 6.8859999999989032 49 0 250 10169 0.016307200000000001
0 6.8864999999989029 50 0 250 10170 0.016639999999999999
0 6.8869999999989027 48 0 250 10170 0.0159744
0 6.8874999999989024 49 0 250 10171 0.016307200000000001
0 6.8879999999989021 49 0 250 10172 0.016307200000000001
0 6.8884999999989018 50 0 250 10173 0.016639999999999999
0 6.8889999999989016 49 0 250 10173 0.016307200000000001
0 6.8894999999989013 49 0 250 10174 0.016307200000000001
0 6.889999999998901 49 0 250 10175 0.016307200000000001
0 6.8904999999989007 49 0 250 10176 0.016307200000000001
0 6.8909999999989004 49 0 250 10176 0.016307200000000001
0 6.8914999999989002 48 0 250 10177 0.0159744
0 6.8919999999988999 49 0 250 10178 0.016307200000000001
0 6.8924999999988996 49 0 250 10179 0.016307200000000001
0 6.8929999999988993 49 0 250 10179 0.016307200000000001
0 6.8934999999988991 49 0 250 10180 0.016307200000000001
0 6.8939999999988988 49 0 250 10181 0.016307200000000001
0 6.8944999999988985 49 0 250 10182 0.016307200000000001
0 6.8949999999988982 50 0 250 10183 0.016639999999999999
0 6.895499999998898 49 0 250 10183 0.016307200000000001
0 6.8959999999988977 49 0 250 10184 0.016307200000000001
0 6.8964999999988974 49 0 250 10185 0.016307200000000001
0 6.8969999999988971 50 0 250 10186 0.016639999999999999
0 6.8974999999988968 49 0 250 10186 0.016307200000000001
0 6.8979999999988966 49 0 250 10187 0.016307200000000001
0 6.8984999999988963 48 0 250 10187 0.0159744
0 6.898999999998896 48 0 250 10188 0.0159744
0 6.8994999999988957 49 0 250 10189 0.016307200000000001
0 6.8999999999988955 49 0 250 10190 0.016307200000000001
0 6.9004999999988952 49 0 250 10190 0.016307200000000001
0 6.9009999999988949 48 0 250 10191 0.0159744
0 6.9014999999988946 49 0 250 10192 0.016307200000000001
0 6.9019999999988944 49 0 250 10193 0.016307200000000001
0 6.9024999999988941 50 0 250 10194 0.016639999999999999
0 6.9029999999988938 48 0 250 10194 0.0159744
0 6.9034999999988935 49 0 250 10195 0.016307200000000001
0 6.9039999999988932 49 0 250 10196 0.016307200000000001
0 6.904499999998893 50 0 250 10197 0.016639999999999999
0 6.9049999999988927 49 0 250 10197 0.016307200000000001
0 6.9054999999988924 49 0 250 10198 0.016307200000000001
0 6.9059999999988921 49 0 250 10199 0.016307200000000001
0 6.9064999999988919 49 0 250 10200 0.016307200000000001
0 6.9069999999988916 49 0 250 10200 0.016307200000000001
0 6.9074999999988913 48 0 250 10201 0.0159744
0 6.907999999998891 49 0 250 10202 0.016307200000000001
0 6.9084999999988908 49 0 250 10203 0.016307200000000001
0 6.9089999999988905 49 0 250 10203 0.016307200000000001
0 6.9094999999988902 49 0 250 10204 0.016307200000000001
0 6.9099999999988899 49 0 250 10205 0.016307200000000001
0 6.9104999999988896 49 0 250 10206 0.016307200000000001
0 6.9109999999988894 50 0 250 10207 0.016639999999999999
0 6.9114999999988891 49 0 250 10207 0.016307200000000001
0 6.9119999999988888 49 0 250 10208 0.016307200000000001
0 6.9124999999988885 49 0 250 10209 0.016307200000000001
0 6.9129999999988883 50 0 250 10210 0.016639999999999999
0 6.913499999998888 49 0 250 10210 0.016307200000000001
0 6.9139999999988877 49 0 250 10211 0.016307200000000001
0 6.9144999999988874 49 0 250 10212 0.016307200000000001
0 6.9149999999988871 48 0 250 10212 0.0159744
0 6.9154999999988869 49 0 250 10213 0.016307200000000001
0 6.9159999999988866 49 0 250 10214 0.016307200000000001
0 6.9164999999988863 49 0 250 10214 0.016307200000000001
0 6.916999999998886 48 0 250 10215 0.0159744
0 6.9174999999988858 49 0 250 10216 0.016307200000000001
0 6.9179999999988855 49 0 250 10217 0.016307200000000001
0 6.9184999999988852 50 0 250 10218 0.016639999999999999
0 6.9189999999988849 48 0 250 10218 0.0159744
0 6.9194999999988847 49 0 250 10219 0.016307200000000001
0 6.9199999999988844 49 0 250 10220 0.016307200000000001
0 6.9204999999988841 50 0 250 10221 0.016639999999999999
0 6.9209999999988838 49 0 250 10221 0.016307200000000001
0 6.9214999999988835 48 0 250 10222 0.0159744
0 6.9219999999988833 49 0 250 10223 0.016307200000000001
0 6.922499999998883 49 0 250 10224 0.016307200000000001
0 6.9229999999988827 49 0 250 10224 0.016307200000000001
0 6.9234999999988824 48 0 250 10225 0.0159744
0 6.9239999999988822 49 0 250 10226 0.016307200000000001
0 6.9244999999988819 49 0 250 10227 0.016307200000000001
0 6.9249999999988816 50 0 250 10228 0.016639999999999999
0 6.9254999999988813 49 0 250 10228 0.016307200000000001
0 6.9259999999988811 49 0 250 10229 0.016307200000000001
0 6.9264999999988808 49 0 250 10230 0.016307200000000001
0 6.9269999999988805 50 0 250 10231 0.016639999999999999
0 6.9274999999988802 49 0 250 10231 0.016307200000000001
0 6.9279999999988799 49 0 250 10232 0.016307200000000001
0 6.9284999999988797 49 0 250 10233 0.016307200000000001
0 6.9289999999988794 49 0 250 10234 0.016307200000000001
0 6.9294999999988791 49 0 250 10234 0.016307200000000001
0 6.9299999999988788 49 0 250 10235 0.016307200000000001
0 6.9304999999988786 49 0 250 10236 0.016307200000000001
0 6.9309999999988783 49 0 250 10237 0.016307200000000001
0 6.931499999998878 49 0 250 10237 0.016307200000000001
0 6.9319999999988777 49 0 250 10238 0.016307200000000001
0 6.9324999999988774 50 0 250 10239 0.016639999999999999
0 6.9329999999988772 48 0 250 10239 0.0159744
0 6.9334999999988769 49 0 250 10240 0.016307200000000001
0 6.9339999999988766 49 0 250 10241 0.016307200000000001
0 6.9344999999988763 50 0 250 10242 0.016639999999999999
0 6.9349999999988761 48 0 250 10242 0.0159744
0 6.9354999999988758 49 0 250 10243 0.016307200000000001
0 6.9359999999988755 49 0 250 10244 0.016307200000000001
0 6.9364999999988752 49 0 250 10245 0.016307200000000001
0 6.936999999998875 49 0 250 10245 0.016307200000000001
0 6.9374999999988747 48 0 250 10246 0.0159744
0 6.9379999999988744 49 0 250 10247 0.016307200000000001
0 6.9384999999988741 49 0 250 10248 0.016307200000000001
0 6.9389999999988738 49 0 250 10248 0.016307200000000001
0 6.9394999999988736 48 0 250 10249 0.0159744
0 6.9399999999988733 49 0 250 10250 0.016307200000000001
0 6.940499999998873 49 0 250 10251 0.016307200000000001
0 6.9409999999988727 50 0 250 10252 0.016639999999999999
0 6.9414999999988725 49 0 250 10252 0.016307200000000001
0 6.9419999999988722 49 0 250 10253 0.016307200000000001
0 6.9424999999988719 49 0 250 10254 0.016307200000000001
0 6.9429999999988716 50 0 250 10255 0.016639999999999999
0 6.9434999999988714 49 0 250 10255 0.016307200000000001
0 6.9439999999988711 49 0 250 10256 0.016307200000000001
0 6.9444999999988708 49 0 250 10257 0.016307200000000001
0 6.9449999999988705 49 0 250 10258 0.016307200000000001
0 6.9454999999988702 49 0 250 10258 0.016307200000000001
0 6.94599999999887 49 0 250 10259 0.016307200000000001
0 6.9464999999988697 49 0 250 10260 0.016307200000000001
0 6.9469999999988694 49 0 250 10261 0.016307200000000001
0 6.9474999999988691 49 0 250 10261 0.016307200000000001
0 6.9479999999988689 49 0 250 10262 0.016307200000000001
0 6.9484999999988686 50 0 250 10263 0.016639999999999999
0 6.9489999999988683 48 0 250 10263 0.0159744
0 6.949499999998868 49 0 250 10264 0.016307200000000001
0 6.9499999999988678 49 0 250 10265 0.016307200000000001
0 6.9504999999988675 50 0 250 10266 0.016639999999999999
0 6.9509999999988672 48 0 250 10266 0.0159744
0 6.9514999999988669 49 0 250 10267 0.016307200000000001
0 6.9519999999988666 49 0 250 10268 0.016307200000000001
0 6.9524999999988664 49 0 250 10269 0.016307200000000001
0 6.9529999999988661 49 0 250 10269 0.016307200000000001
0 6.9534999999988658 48 0 250 10270 0.0159744
0 6.9539999999988655 49 0 250 10271 0.016307200000000001
0 6.9544999999988653 49 0 250 10272 0.016307200000000001
0 6.954999999998865 49 0 250 10272 0.016307200000000001
0 6.9554999999988647 48 0 250 10273 0.0159744
0 6.9559999999988644 49 0 250 10274 0.016307200000000001
0 6.9564999999988641 49 0 250 10275 0.016307200000000001
0 6.9569999999988639 50 0 250 10276 0.016639999999999999
0 6.9574999999988636 49 0 250 10276 0.016307200000000001
0 6.9579999999988633 49 0 250 10277 0.016307200000000001
0 6.958499999998863 49 0 250 10278 0.016307200000000001
0 6.9589999999988628 50 0 250 10279 0.016639999999999999
0 6.9594999999988625 49 0 250 10279 0.016307200000000001
0 6.9599999999988622 48 0 250 10280 0.0159744
0 6.9604999999988619 49 0 250 10281 0.016307200000000001
0 6.9609999999988617 49 0 250 10282 0.016307200000000001
0 6.9614999999988614 49 0 250 10282 0.016307200000000001
0 6.9619999999988611 49 0 250 10283 0.016307200000000001
0 6.9624999999988608 49 0 250 10284 0.016307200000000001
0 6.9629999999988605 49 0 250 10285 0.016307200000000001
0 6.9634999999988603 49 0 250 10285 0.016307200000000001
0 6.96399999999886 49 0 250 10286 0.016307200000000001
0 6.9644999999988597 50 0 250 10287 0.016639999999999999
0 6.9649999999988594 48 0 250 10287 0.0159744
0 6.9654999999988592 49 0 250 10288 0.016307200000000001
0 6.9659999999988589 49 0 250 10289 0.016307200000000001
0 6.9664999999988586 50 0 250 10290 0.016639999999999999
0 6.9669999999988583 48 0 250 10290 0.0159744
0 6.9674999999988581 48 0 250 10291 0.0159744
0 6.9679999999988578 49 0 250 10292 0.016307200000000001
0 6.9684999999988575 49 0 250 10293 0.016307200000000001
0 6.9689999999988572 49 0 250 10293 0.016307200000000001
0 6.9694999999988569 48 0 250 10294 0.0159744
0 6.9699999999988567 49 0 250 10295 0.016307200000000001
0 6.9704999999988564 49 0 250 10296 0.016307200000000001
0 6.9709999999988561 49 0 250 10296 0.016307200000000001
0 6.9714999999988558 48 0 250 10297 0.0159744
0 6.9719999999988556 49 0 250 10298 0.016307200000000001
0 6.9724999999988553 49 0 250 10299 0.016307200000000001
0 6.972999999998855 50 0 250 10300 0.016639999999999999
0 6.9734999999988547 49 0 250 10300 0.016307200000000001
0 6.9739999999988544 49 0 250 10301 0.016307200000000001
0 6.9744999999988542 49 0 250 10302 0.016307200000000001
0 6.9749999999988539 49 0 250 10303 0.016307200000000001
0 6.9754999999988536 49 0 250 10303 0.016307200000000001
0 6.9759999999988533 48 0 250 10304 0.0159744
0 6.9764999999988531 49 0 250 10305 0.016307200000000001
0 6.9769999999988528 49 0 250 10306 0.016307200000000001
0 6.9774999999988525 49 0 250 10306 0.016307200000000001
0 6.9779999999988522 49 0 250 10307 0.016307200000000001
0 6.978499999998852 49 0 250 10308 0.016307200000000001
0 6.9789999999988517 49 0 250 10309 0.016307200000000001
0 6.9794999999988514 50 0 250 10310 0.016639999999999999
0 6.9799999999988511 49 0 250 10310 0.016307200000000001
0 6.9804999999988508 50 0 250 10311 0.016639999999999999
0 6.9809999999988506 49 0 250 10312 0.016307200000000001
0 6.9814999999988503 49 0 250 10312 0.016307200000000001
0 6.98199999999885 49 0 250 10313 0.016307200000000001
0 6.9824999999988497 49 0 250 10314 0.016307200000000001
0 6.9829999999988495 48 0 250 10314 0.0159744
0 6.9834999999988492 48 0 250 10315 0.0159744
0 6.9839999999988489 49 0 250 10316 0.016307200000000001
0 6.9844999999988486 49 0 250 10317 0.016307200000000001
0 6.9849999999988484 49 0 250 10317 0.016307200000000001
0 6.9854999999988481 48 0 250 10318 0.0159744
0 6.9859999999988478 49 0 250 10319 0.016307200000000001
0 6.9864999999988475 49 0 250 10320 0.016307200000000001
0 6.9869999999988472 50 0 250 10321 0.016639999999999999
0 6.987499999998847 48 0 250 10321 0.0159744
0 6.9879999999988467 49 0 250 10322 0.016307200000000001
0 6.9884999999988464 49 0 250 10323 0.016307200000000001
0 6.9889999999988461 50 0 250 10324 0.016639999999999999
0 6.9894999999988459 49 0 250 10324 0.016307200000000001
0 6.9899999999988456 49 0 250 10325 0.016307200000000001
0 6.9904999999988453 49 0 250 10326 0.016307200000000001
0 6.990999999998845 49 0 250 10327 0.016307200000000001
0 6.9914999999988447 49 0 250 10327 0.016307200000000001
0 6.9919999999988445 48 0 250 10328 0.0159744
0 6.9924999999988442 49 0 250 10329 0.016307200000000001
0 6.9929999999988439 49 0 250 10330 0.016307200000000001
0 6.9934999999988436 49 0 250 10330 0.016307200000000001
0 6.9939999999988434 49 0 250 10331 0.016307200000000001
0 6.9944999999988431 49 0 250 10332 0.016307200000000001
0 6.9949999999988428 49 0 250 10333 0.016307200000000001
0 6.9954999999988425 50 0 250 10334 0.016639999999999999
0 6.9959999999988423 49 0 250 10334 0.016307200000000001
0 6.996499999998842 50 0 250 10335 0.016639999999999999
0 6.9969999999988417 48 0 250 10335 0.0159744
0 6.9974999999988414 49 0 250 10336 0.016307200000000001
0 6.9979999999988411 49 0 250 10337 0.016307200000000001
0 6.9984999999988409 48 0 250 10337 0.0159744
0 6.9989999999988406 48 0 250 10338 0.0159744
0 6.9994999999988403 48 0 250 10339 0.0159744
0 6.99999999999884 48 0 250 10339 0.0159744

